Ballistic Convergence in Hit-and-Run Monte Carlo and a Coordinate-free Randomized Kaczmarz Algorithm

Hit-and-Run is a coordinate-free Gibbs sampler, yet the quantitative advantages of its coordinate-free property remain largely unexplored beyond empirical studies. In this paper, we prove sharp estimates for the Wasserstein contraction of Hit-and-Run in Gaussian target measures via coupling methods and conclude mixing time bounds. Our results uncover ballistic and superdiffusive convergence rates in certain settings. Furthermore, we extend these insights to a coordinate-free variant of the randomized Kaczmarz algorithm, an iterative method for linear systems, and demonstrate analogous convergence rates. These findings offer new insights into the advantages and limitations of coordinate-free methods for both sampling and optimization.

==> main_contourtmp0.dat <==
-5.0e0 -4.0e0 2.225e1 2.225e1
-4.79593e0 -4.0e0 2.1750099e1 2.1750099e1
-4.59186e0 -4.0e0 2.12711e1 2.12711e1
-4.38779e0 -4.0e0 2.08131e1 2.08131e1
-4.1837201e0 -4.0e0 2.03758e1 2.03758e1
-3.9796501e0 -4.0e0 1.99594e1 1.99594e1
-3.7755801e0 -4.0e0 1.95637e1 1.95637e1
-3.5715102e0 -4.0e0 1.91888e1 1.91888e1
-3.3674402e0 -4.0e0 1.8834799e1 1.8834799e1
-3.1633702e0 -4.0e0 1.85017e1 1.85017e1
-2.9593002e0 -4.0e0 1.818936e1 1.818936e1
-2.7552303e0 -4.0e0 1.7897809e1 1.7897809e1
-2.5511603e0 -4.0e0 1.7627089e1 1.7627089e1
-2.3470903e0 -4.0e0 1.7377199e1 1.7377199e1
-2.1430203e0 -4.0e0 1.714813e1 1.714813e1
-1.9389503e0 -4.0e0 1.6939879e1 1.6939879e1
-1.7348804e0 -4.0e0 1.675244e1 1.675244e1
-1.5308104e0 -4.0e0 1.6585829e1 1.6585829e1
-1.3267404e0 -4.0e0 1.644005e1 1.644005e1
-1.1226704e0 -4.0e0 1.6315099e1 1.6315099e1
-9.186005e-1 -4.0e0 1.6210956e1 1.6210956e1
-7.145305e-1 -4.0e0 1.6127637e1 1.6127637e1
-5.104605e-1 -4.0e0 1.606514e1 1.606514e1
-3.063905e-1 -4.0e0 1.6023468e1 1.6023468e1
-1.023206e-1 -4.0e0 1.6002617e1 1.6002617e1
1.017494e-1 -4.0e0 1.6002588e1 1.6002588e1
3.058194e-1 -4.0e0 1.6023381e1 1.6023381e1
5.098894e-1 -4.0e0 1.6064995e1 1.6064995e1
7.139594e-1 -4.0e0 1.6127434e1 1.6127434e1
9.180293e-1 -4.0e0 1.6210692e1 1.6210692e1
1.1220993e0 -4.0e0 1.6314769e1 1.6314769e1
1.3261693e0 -4.0e0 1.643967e1 1.643967e1
1.5302393e0 -4.0e0 1.6585399e1 1.6585399e1
1.7343092e0 -4.0e0 1.6751949e1 1.6751949e1
1.9383792e0 -4.0e0 1.6939319e1 1.6939319e1
2.1424492e0 -4.0e0 1.7147519e1 1.7147519e1
2.3465192e0 -4.0e0 1.7376529e1 1.7376529e1
2.5505891e0 -4.0e0 1.7626369e1 1.7626369e1
2.7546591e0 -4.0e0 1.7897029e1 1.7897029e1
2.9587291e0 -4.0e0 1.81885e1 1.81885e1
3.162799e0 -4.0e0 1.85008e1 1.85008e1
3.366869e0 -4.0e0 1.8833899e1 1.8833899e1
3.570939e0 -4.0e0 1.91879e1 1.91879e1
3.775009e0 -4.0e0 1.9562599e1 1.9562599e1
3.979079e0 -4.0e0 1.99581e1 1.99581e1
4.183149e0 -4.0e0 2.03745e1 2.03745e1
4.387219e0 -4.0e0 2.0811899e1 2.0811899e1
4.5912889e0 -4.0e0 2.127e1 2.127e1
4.7953589e0 -4.0e0 2.17487e1 2.17487e1
4.9994289e0 -4.0e0 2.22485e1 2.22485e1

-5.0e0 -3.9191931e0 2.1610077e1 2.1610077e1
-4.79593e0 -3.9191931e0 2.1110176e1 2.1110176e1
-4.59186e0 -3.9191931e0 2.0631177e1 2.0631177e1
-4.38779e0 -3.9191931e0 2.0173177e1 2.0173177e1
-4.1837201e0 -3.9191931e0 1.9735876e1 1.9735876e1
-3.9796501e0 -3.9191931e0 1.9319476e1 1.9319476e1
-3.7755801e0 -3.9191931e0 1.8923776e1 1.8923776e1
-3.5715102e0 -3.9191931e0 1.8548877e1 1.8548877e1
-3.3674402e0 -3.9191931e0 1.8194876e1 1.8194876e1
-3.1633702e0 -3.9191931e0 1.7861777e1 1.7861777e1
-2.9593002e0 -3.9191931e0 1.7549437e1 1.7549437e1
-2.7552303e0 -3.9191931e0 1.7257886e1 1.7257886e1
-2.5511603e0 -3.9191931e0 1.6987166e1 1.6987166e1
-2.3470903e0 -3.9191931e0 1.6737276e1 1.6737276e1
-2.1430203e0 -3.9191931e0 1.6508206e1 1.6508206e1
-1.9389503e0 -3.9191931e0 1.6299956e1 1.6299956e1
-1.7348804e0 -3.9191931e0 1.6112517e1 1.6112517e1
-1.5308104e0 -3.9191931e0 1.5945906e1 1.5945906e1
-1.3267404e0 -3.9191931e0 1.5800127e1 1.5800127e1
-1.1226704e0 -3.9191931e0 1.5675175e1 1.5675175e1
-9.186005e-1 -3.9191931e0 1.5571033e1 1.5571033e1
-7.145305e-1 -3.9191931e0 1.5487714e1 1.5487714e1
-5.104605e-1 -3.9191931e0 1.5425217e1 1.5425217e1
-3.063905e-1 -3.9191931e0 1.5383545e1 1.5383545e1
-1.023206e-1 -3.9191931e0 1.5362694e1 1.5362694e1
1.017494e-1 -3.9191931e0 1.5362665e1 1.5362665e1
3.058194e-1 -3.9191931e0 1.5383458e1 1.5383458e1
5.098894e-1 -3.9191931e0 1.5425072e1 1.5425072e1
7.139594e-1 -3.9191931e0 1.548751e1 1.548751e1
9.180293e-1 -3.9191931e0 1.5570769e1 1.5570769e1
1.1220993e0 -3.9191931e0 1.5674846e1 1.5674846e1
1.3261693e0 -3.9191931e0 1.5799747e1 1.5799747e1
1.5302393e0 -3.9191931e0 1.5945476e1 1.5945476e1
1.7343092e0 -3.9191931e0 1.6112025e1 1.6112025e1
1.9383792e0 -3.9191931e0 1.6299396e1 1.6299396e1
2.1424492e0 -3.9191931e0 1.6507596e1 1.6507596e1
2.3465192e0 -3.9191931e0 1.6736606e1 1.6736606e1
2.5505891e0 -3.9191931e0 1.6986446e1 1.6986446e1
2.7546591e0 -3.9191931e0 1.7257106e1 1.7257106e1
2.9587291e0 -3.9191931e0 1.7548576e1 1.7548576e1
3.162799e0 -3.9191931e0 1.7860876e1 1.7860876e1
3.366869e0 -3.9191931e0 1.8193976e1 1.8193976e1
3.570939e0 -3.9191931e0 1.8547977e1 1.8547977e1
3.775009e0 -3.9191931e0 1.8922676e1 1.8922676e1
3.979079e0 -3.9191931e0 1.9318176e1 1.9318176e1
4.183149e0 -3.9191931e0 1.9734576e1 1.9734576e1
4.387219e0 -3.9191931e0 2.0171976e1 2.0171976e1
4.5912889e0 -3.9191931e0 2.0630077e1 2.0630077e1
4.7953589e0 -3.9191931e0 2.1108777e1 2.1108777e1
4.9994289e0 -3.9191931e0 2.1608577e1 2.1608577e1

-5.0e0 -3.8383862e0 2.0983215e1 2.0983215e1
-4.79593e0 -3.8383862e0 2.0483315e1 2.0483315e1
-4.59186e0 -3.8383862e0 2.0004315e1 2.0004315e1
-4.38779e0 -3.8383862e0 1.9546315e1 1.9546315e1
-4.1837201e0 -3.8383862e0 1.9109015e1 1.9109015e1
-3.9796501e0 -3.8383862e0 1.8692615e1 1.8692615e1
-3.7755801e0 -3.8383862e0 1.8296915e1 1.8296915e1
-3.5715102e0 -3.8383862e0 1.7922015e1 1.7922015e1
-3.3674402e0 -3.8383862e0 1.7568015e1 1.7568015e1
-3.1633702e0 -3.8383862e0 1.7234915e1 1.7234915e1
-2.9593002e0 -3.8383862e0 1.6922575e1 1.6922575e1
-2.7552303e0 -3.8383862e0 1.6631024e1 1.6631024e1
-2.5511603e0 -3.8383862e0 1.6360304e1 1.6360304e1
-2.3470903e0 -3.8383862e0 1.6110414e1 1.6110414e1
-2.1430203e0 -3.8383862e0 1.5881345e1 1.5881345e1
-1.9389503e0 -3.8383862e0 1.5673094e1 1.5673094e1
-1.7348804e0 -3.8383862e0 1.5485655e1 1.5485655e1
-1.5308104e0 -3.8383862e0 1.5319044e1 1.5319044e1
-1.3267404e0 -3.8383862e0 1.5173265e1 1.5173265e1
-1.1226704e0 -3.8383862e0 1.5048314e1 1.5048314e1
-9.186005e-1 -3.8383862e0 1.4944171e1 1.4944171e1
-7.145305e-1 -3.8383862e0 1.4860852e1 1.4860852e1
-5.104605e-1 -3.8383862e0 1.4798355e1 1.4798355e1
-3.063905e-1 -3.8383862e0 1.4756683e1 1.4756683e1
-1.023206e-1 -3.8383862e0 1.4735832e1 1.4735832e1
1.017494e-1 -3.8383862e0 1.4735803e1 1.4735803e1
3.058194e-1 -3.8383862e0 1.4756596e1 1.4756596e1
5.098894e-1 -3.8383862e0 1.479821e1 1.479821e1
7.139594e-1 -3.8383862e0 1.4860649e1 1.4860649e1
9.180293e-1 -3.8383862e0 1.4943907e1 1.4943907e1
1.1220993e0 -3.8383862e0 1.5047984e1 1.5047984e1
1.3261693e0 -3.8383862e0 1.5172885e1 1.5172885e1
1.5302393e0 -3.8383862e0 1.5318614e1 1.5318614e1
1.7343092e0 -3.8383862e0 1.5485164e1 1.5485164e1
1.9383792e0 -3.8383862e0 1.5672534e1 1.5672534e1
2.1424492e0 -3.8383862e0 1.5880734e1 1.5880734e1
2.3465192e0 -3.8383862e0 1.6109744e1 1.6109744e1
2.5505891e0 -3.8383862e0 1.6359584e1 1.6359584e1
2.7546591e0 -3.8383862e0 1.6630244e1 1.6630244e1
2.9587291e0 -3.8383862e0 1.6921715e1 1.6921715e1
3.162799e0 -3.8383862e0 1.7234015e1 1.7234015e1
3.366869e0 -3.8383862e0 1.7567114e1 1.7567114e1
3.570939e0 -3.8383862e0 1.7921115e1 1.7921115e1
3.775009e0 -3.8383862e0 1.8295815e1 1.8295815e1
3.979079e0 -3.8383862e0 1.8691315e1 1.8691315e1
4.183149e0 -3.8383862e0 1.9107715e1 1.9107715e1
4.387219e0 -3.8383862e0 1.9545114e1 1.9545114e1
4.5912889e0 -3.8383862e0 2.0003215e1 2.0003215e1
4.7953589e0 -3.8383862e0 2.0481915e1 2.0481915e1
4.9994289e0 -3.8383862e0 2.0981715e1 2.0981715e1

-5.0e0 -3.7575793e0 2.03694e1 2.03694e1
-4.79593e0 -3.7575793e0 1.9869499e1 1.9869499e1
-4.59186e0 -3.7575793e0 1.93905e1 1.93905e1
-4.38779e0 -3.7575793e0 1.89325e1 1.89325e1
-4.1837201e0 -3.7575793e0 1.84952e1 1.84952e1
-3.9796501e0 -3.7575793e0 1.80788e1 1.80788e1
-3.7755801e0 -3.7575793e0 1.76831e1 1.76831e1
-3.5715102e0 -3.7575793e0 1.73082e1 1.73082e1
-3.3674402e0 -3.7575793e0 1.6954199e1 1.6954199e1
-3.1633702e0 -3.7575793e0 1.66211e1 1.66211e1
-2.9593002e0 -3.7575793e0 1.630876e1 1.630876e1
-2.7552303e0 -3.7575793e0 1.6017209e1 1.6017209e1
-2.5511603e0 -3.7575793e0 1.5746489e1 1.5746489e1
-2.3470903e0 -3.7575793e0 1.5496599e1 1.5496599e1
-2.1430203e0 -3.7575793e0 1.526753e1 1.526753e1
-1.9389503e0 -3.7575793e0 1.5059279e1 1.5059279e1
-1.7348804e0 -3.7575793e0 1.487184e1 1.487184e1
-1.5308104e0 -3.7575793e0 1.4705229e1 1.4705229e1
-1.3267404e0 -3.7575793e0 1.455945e1 1.455945e1
-1.1226704e0 -3.7575793e0 1.4434499e1 1.4434499e1
-9.186005e-1 -3.7575793e0 1.4330356e1 1.4330356e1
-7.145305e-1 -3.7575793e0 1.4247037e1 1.4247037e1
-5.104605e-1 -3.7575793e0 1.418454e1 1.418454e1
-3.063905e-1 -3.7575793e0 1.4142868e1 1.4142868e1
-1.023206e-1 -3.7575793e0 1.4122017e1 1.4122017e1
1.017494e-1 -3.7575793e0 1.4121988e1 1.4121988e1
3.058194e-1 -3.7575793e0 1.4142781e1 1.4142781e1
5.098894e-1 -3.7575793e0 1.4184395e1 1.4184395e1
7.139594e-1 -3.7575793e0 1.4246834e1 1.4246834e1
9.180293e-1 -3.7575793e0 1.4330092e1 1.4330092e1
1.1220993e0 -3.7575793e0 1.4434169e1 1.4434169e1
1.3261693e0 -3.7575793e0 1.455907e1 1.455907e1
1.5302393e0 -3.7575793e0 1.4704799e1 1.4704799e1
1.7343092e0 -3.7575793e0 1.4871349e1 1.4871349e1
1.9383792e0 -3.7575793e0 1.5058719e1 1.5058719e1
2.1424492e0 -3.7575793e0 1.5266919e1 1.5266919e1
2.3465192e0 -3.7575793e0 1.5495929e1 1.5495929e1
2.5505891e0 -3.7575793e0 1.5745769e1 1.5745769e1
2.7546591e0 -3.7575793e0 1.6016429e1 1.6016429e1
2.9587291e0 -3.7575793e0 1.63079e1 1.63079e1
3.162799e0 -3.7575793e0 1.66202e1 1.66202e1
3.366869e0 -3.7575793e0 1.6953299e1 1.6953299e1
3.570939e0 -3.7575793e0 1.73073e1 1.73073e1
3.775009e0 -3.7575793e0 1.7681999e1 1.7681999e1
3.979079e0 -3.7575793e0 1.80775e1 1.80775e1
4.183149e0 -3.7575793e0 1.84939e1 1.84939e1
4.387219e0 -3.7575793e0 1.8931299e1 1.8931299e1
4.5912889e0 -3.7575793e0 1.93894e1 1.93894e1
4.7953589e0 -3.7575793e0 1.98681e1 1.98681e1
4.9994289e0 -3.7575793e0 2.03679e1 2.03679e1

-5.0e0 -3.6767725e0 1.9768661e1 1.9768661e1
-4.79593e0 -3.6767725e0 1.926876e1 1.926876e1
-4.59186e0 -3.6767725e0 1.8789761e1 1.8789761e1
-4.38779e0 -3.6767725e0 1.8331761e1 1.8331761e1
-4.1837201e0 -3.6767725e0 1.7894461e1 1.7894461e1
-3.9796501e0 -3.6767725e0 1.7478061e1 1.7478061e1
-3.7755801e0 -3.6767725e0 1.7082361e1 1.7082361e1
-3.5715102e0 -3.6767725e0 1.6707462e1 1.6707462e1
-3.3674402e0 -3.6767725e0 1.635346e1 1.635346e1
-3.1633702e0 -3.6767725e0 1.6020361e1 1.6020361e1
-2.9593002e0 -3.6767725e0 1.5708022e1 1.5708022e1
-2.7552303e0 -3.6767725e0 1.541647e1 1.541647e1
-2.5511603e0 -3.6767725e0 1.514575e1 1.514575e1
-2.3470903e0 -3.6767725e0 1.489586e1 1.489586e1
-2.1430203e0 -3.6767725e0 1.4666791e1 1.4666791e1
-1.9389503e0 -3.6767725e0 1.445854e1 1.445854e1
-1.7348804e0 -3.6767725e0 1.4271101e1 1.4271101e1
-1.5308104e0 -3.6767725e0 1.410449e1 1.410449e1
-1.3267404e0 -3.6767725e0 1.3958711e1 1.3958711e1
-1.1226704e0 -3.6767725e0 1.383376e1 1.383376e1
-9.186005e-1 -3.6767725e0 1.3729617e1 1.3729617e1
-7.145305e-1 -3.6767725e0 1.3646298e1 1.3646298e1
-5.104605e-1 -3.6767725e0 1.3583801e1 1.3583801e1
-3.063905e-1 -3.6767725e0 1.354213e1 1.354213e1
-1.023206e-1 -3.6767725e0 1.3521278e1 1.3521278e1
1.017494e-1 -3.6767725e0 1.352125e1 1.352125e1
3.058194e-1 -3.6767725e0 1.3542043e1 1.3542043e1
5.098894e-1 -3.6767725e0 1.3583656e1 1.3583656e1
7.139594e-1 -3.6767725e0 1.3646095e1 1.3646095e1
9.180293e-1 -3.6767725e0 1.3729353e1 1.3729353e1
1.1220993e0 -3.6767725e0 1.383343e1 1.383343e1
1.3261693e0 -3.6767725e0 1.3958331e1 1.3958331e1
1.5302393e0 -3.6767725e0 1.410406e1 1.410406e1
1.7343092e0 -3.6767725e0 1.427061e1 1.427061e1
1.9383792e0 -3.6767725e0 1.445798e1 1.445798e1
2.1424492e0 -3.6767725e0 1.466618e1 1.466618e1
2.3465192e0 -3.6767725e0 1.489519e1 1.489519e1
2.5505891e0 -3.6767725e0 1.514503e1 1.514503e1
2.7546591e0 -3.6767725e0 1.541569e1 1.541569e1
2.9587291e0 -3.6767725e0 1.5707161e1 1.5707161e1
3.162799e0 -3.6767725e0 1.6019461e1 1.6019461e1
3.366869e0 -3.6767725e0 1.635256e1 1.635256e1
3.570939e0 -3.6767725e0 1.6706561e1 1.6706561e1
3.775009e0 -3.6767725e0 1.708126e1 1.708126e1
3.979079e0 -3.6767725e0 1.7476761e1 1.7476761e1
4.183149e0 -3.6767725e0 1.7893161e1 1.7893161e1
4.387219e0 -3.6767725e0 1.833056e1 1.833056e1
4.5912889e0 -3.6767725e0 1.8788661e1 1.8788661e1
4.7953589e0 -3.6767725e0 1.9267361e1 1.9267361e1
4.9994289e0 -3.6767725e0 1.9767162e1 1.9767162e1

-5.0e0 -3.5959656e0 1.918097e1 1.918097e1
-4.79593e0 -3.5959656e0 1.8681068e1 1.8681068e1
-4.59186e0 -3.5959656e0 1.8202069e1 1.8202069e1
-4.38779e0 -3.5959656e0 1.7744069e1 1.7744069e1
-4.1837201e0 -3.5959656e0 1.7306769e1 1.7306769e1
-3.9796501e0 -3.5959656e0 1.6890369e1 1.6890369e1
-3.7755801e0 -3.5959656e0 1.6494669e1 1.6494669e1
-3.5715102e0 -3.5959656e0 1.611977e1 1.611977e1
-3.3674402e0 -3.5959656e0 1.5765768e1 1.5765768e1
-3.1633702e0 -3.5959656e0 1.5432669e1 1.5432669e1
-2.9593002e0 -3.5959656e0 1.512033e1 1.512033e1
-2.7552303e0 -3.5959656e0 1.4828778e1 1.4828778e1
-2.5511603e0 -3.5959656e0 1.4558058e1 1.4558058e1
-2.3470903e0 -3.5959656e0 1.4308168e1 1.4308168e1
-2.1430203e0 -3.5959656e0 1.4079099e1 1.4079099e1
-1.9389503e0 -3.5959656e0 1.3870848e1 1.3870848e1
-1.7348804e0 -3.5959656e0 1.3683409e1 1.3683409e1
-1.5308104e0 -3.5959656e0 1.3516798e1 1.3516798e1
-1.3267404e0 -3.5959656e0 1.3371019e1 1.3371019e1
-1.1226704e0 -3.5959656e0 1.3246068e1 1.3246068e1
-9.186005e-1 -3.5959656e0 1.3141925e1 1.3141925e1
-7.145305e-1 -3.5959656e0 1.3058606e1 1.3058606e1
-5.104605e-1 -3.5959656e0 1.2996109e1 1.2996109e1
-3.063905e-1 -3.5959656e0 1.2954437e1 1.2954437e1
-1.023206e-1 -3.5959656e0 1.2933586e1 1.2933586e1
1.017494e-1 -3.5959656e0 1.2933557e1 1.2933557e1
3.058194e-1 -3.5959656e0 1.295435e1 1.295435e1
5.098894e-1 -3.5959656e0 1.2995964e1 1.2995964e1
7.139594e-1 -3.5959656e0 1.3058403e1 1.3058403e1
9.180293e-1 -3.5959656e0 1.3141661e1 1.3141661e1
1.1220993e0 -3.5959656e0 1.3245738e1 1.3245738e1
1.3261693e0 -3.5959656e0 1.3370639e1 1.3370639e1
1.5302393e0 -3.5959656e0 1.3516368e1 1.3516368e1
1.7343092e0 -3.5959656e0 1.3682918e1 1.3682918e1
1.9383792e0 -3.5959656e0 1.3870288e1 1.3870288e1
2.1424492e0 -3.5959656e0 1.4078488e1 1.4078488e1
2.3465192e0 -3.5959656e0 1.4307498e1 1.4307498e1
2.5505891e0 -3.5959656e0 1.4557338e1 1.4557338e1
2.7546591e0 -3.5959656e0 1.4827998e1 1.4827998e1
2.9587291e0 -3.5959656e0 1.5119469e1 1.5119469e1
3.162799e0 -3.5959656e0 1.5431769e1 1.5431769e1
3.366869e0 -3.5959656e0 1.5764868e1 1.5764868e1
3.570939e0 -3.5959656e0 1.6118869e1 1.6118869e1
3.775009e0 -3.5959656e0 1.6493568e1 1.6493568e1
3.979079e0 -3.5959656e0 1.6889069e1 1.6889069e1
4.183149e0 -3.5959656e0 1.7305469e1 1.7305469e1
4.387219e0 -3.5959656e0 1.7742868e1 1.7742868e1
4.5912889e0 -3.5959656e0 1.8200969e1 1.8200969e1
4.7953589e0 -3.5959656e0 1.8679669e1 1.8679669e1
4.9994289e0 -3.5959656e0 1.917947e1 1.917947e1

-5.0e0 -3.5151587e0 1.8606339e1 1.8606339e1
-4.79593e0 -3.5151587e0 1.8106438e1 1.8106438e1
-4.59186e0 -3.5151587e0 1.7627438e1 1.7627438e1
-4.38779e0 -3.5151587e0 1.7169438e1 1.7169438e1
-4.1837201e0 -3.5151587e0 1.6732138e1 1.6732138e1
-3.9796501e0 -3.5151587e0 1.6315738e1 1.6315738e1
-3.7755801e0 -3.5151587e0 1.5920038e1 1.5920038e1
-3.5715102e0 -3.5151587e0 1.5545139e1 1.5545139e1
-3.3674402e0 -3.5151587e0 1.5191138e1 1.5191138e1
-3.1633702e0 -3.5151587e0 1.4858038e1 1.4858038e1
-2.9593002e0 -3.5151587e0 1.4545699e1 1.4545699e1
-2.7552303e0 -3.5151587e0 1.4254147e1 1.4254147e1
-2.5511603e0 -3.5151587e0 1.3983427e1 1.3983427e1
-2.3470903e0 -3.5151587e0 1.3733537e1 1.3733537e1
-2.1430203e0 -3.5151587e0 1.3504468e1 1.3504468e1
-1.9389503e0 -3.5151587e0 1.3296217e1 1.3296217e1
-1.7348804e0 -3.5151587e0 1.3108778e1 1.3108778e1
-1.5308104e0 -3.5151587e0 1.2942168e1 1.2942168e1
-1.3267404e0 -3.5151587e0 1.2796388e1 1.2796388e1
-1.1226704e0 -3.5151587e0 1.2671437e1 1.2671437e1
-9.186005e-1 -3.5151587e0 1.2567294e1 1.2567294e1
-7.145305e-1 -3.5151587e0 1.2483975e1 1.2483975e1
-5.104605e-1 -3.5151587e0 1.2421478e1 1.2421478e1
-3.063905e-1 -3.5151587e0 1.2379807e1 1.2379807e1
-1.023206e-1 -3.5151587e0 1.2358955e1 1.2358955e1
1.017494e-1 -3.5151587e0 1.2358926e1 1.2358926e1
3.058194e-1 -3.5151587e0 1.237972e1 1.237972e1
5.098894e-1 -3.5151587e0 1.2421333e1 1.2421333e1
7.139594e-1 -3.5151587e0 1.2483772e1 1.2483772e1
9.180293e-1 -3.5151587e0 1.256703e1 1.256703e1
1.1220993e0 -3.5151587e0 1.2671107e1 1.2671107e1
1.3261693e0 -3.5151587e0 1.2796008e1 1.2796008e1
1.5302393e0 -3.5151587e0 1.2941737e1 1.2941737e1
1.7343092e0 -3.5151587e0 1.3108287e1 1.3108287e1
1.9383792e0 -3.5151587e0 1.3295657e1 1.3295657e1
2.1424492e0 -3.5151587e0 1.3503857e1 1.3503857e1
2.3465192e0 -3.5151587e0 1.3732867e1 1.3732867e1
2.5505891e0 -3.5151587e0 1.3982707e1 1.3982707e1
2.7546591e0 -3.5151587e0 1.4253368e1 1.4253368e1
2.9587291e0 -3.5151587e0 1.4544838e1 1.4544838e1
3.162799e0 -3.5151587e0 1.4857138e1 1.4857138e1
3.366869e0 -3.5151587e0 1.5190237e1 1.5190237e1
3.570939e0 -3.5151587e0 1.5544238e1 1.5544238e1
3.775009e0 -3.5151587e0 1.5918938e1 1.5918938e1
3.979079e0 -3.5151587e0 1.6314438e1 1.6314438e1
4.183149e0 -3.5151587e0 1.6730838e1 1.6730838e1
4.387219e0 -3.5151587e0 1.7168237e1 1.7168237e1
4.5912889e0 -3.5151587e0 1.7626338e1 1.7626338e1
4.7953589e0 -3.5151587e0 1.8105038e1 1.8105038e1
4.9994289e0 -3.5151587e0 1.8604839e1 1.8604839e1

-5.0e0 -3.4343518e0 1.804477e1 1.804477e1
-4.79593e0 -3.4343518e0 1.7544868e1 1.7544868e1
-4.59186e0 -3.4343518e0 1.7065869e1 1.7065869e1
-4.38779e0 -3.4343518e0 1.6607869e1 1.6607869e1
-4.1837201e0 -3.4343518e0 1.6170569e1 1.6170569e1
-3.9796501e0 -3.4343518e0 1.5754169e1 1.5754169e1
-3.7755801e0 -3.4343518e0 1.5358469e1 1.5358469e1
-3.5715102e0 -3.4343518e0 1.498357e1 1.498357e1
-3.3674402e0 -3.4343518e0 1.4629568e1 1.4629568e1
-3.1633702e0 -3.4343518e0 1.4296469e1 1.4296469e1
-2.9593002e0 -3.4343518e0 1.398413e1 1.398413e1
-2.7552303e0 -3.4343518e0 1.3692578e1 1.3692578e1
-2.5511603e0 -3.4343518e0 1.3421858e1 1.3421858e1
-2.3470903e0 -3.4343518e0 1.3171968e1 1.3171968e1
-2.1430203e0 -3.4343518e0 1.2942899e1 1.2942899e1
-1.9389503e0 -3.4343518e0 1.2734648e1 1.2734648e1
-1.7348804e0 -3.4343518e0 1.2547209e1 1.2547209e1
-1.5308104e0 -3.4343518e0 1.2380598e1 1.2380598e1
-1.3267404e0 -3.4343518e0 1.2234819e1 1.2234819e1
-1.1226704e0 -3.4343518e0 1.2109868e1 1.2109868e1
-9.186005e-1 -3.4343518e0 1.2005725e1 1.2005725e1
-7.145305e-1 -3.4343518e0 1.1922406e1 1.1922406e1
-5.104605e-1 -3.4343518e0 1.1859909e1 1.1859909e1
-3.063905e-1 -3.4343518e0 1.1818237e1 1.1818237e1
-1.023206e-1 -3.4343518e0 1.1797386e1 1.1797386e1
1.017494e-1 -3.4343518e0 1.1797357e1 1.1797357e1
3.058194e-1 -3.4343518e0 1.181815e1 1.181815e1
5.098894e-1 -3.4343518e0 1.1859764e1 1.1859764e1
7.139594e-1 -3.4343518e0 1.1922203e1 1.1922203e1
9.180293e-1 -3.4343518e0 1.2005461e1 1.2005461e1
1.1220993e0 -3.4343518e0 1.2109538e1 1.2109538e1
1.3261693e0 -3.4343518e0 1.2234439e1 1.2234439e1
1.5302393e0 -3.4343518e0 1.2380168e1 1.2380168e1
1.7343092e0 -3.4343518e0 1.2546718e1 1.2546718e1
1.9383792e0 -3.4343518e0 1.2734088e1 1.2734088e1
2.1424492e0 -3.4343518e0 1.2942288e1 1.2942288e1
2.3465192e0 -3.4343518e0 1.3171298e1 1.3171298e1
2.5505891e0 -3.4343518e0 1.3421138e1 1.3421138e1
2.7546591e0 -3.4343518e0 1.3691798e1 1.3691798e1
2.9587291e0 -3.4343518e0 1.3983269e1 1.3983269e1
3.162799e0 -3.4343518e0 1.4295569e1 1.4295569e1
3.366869e0 -3.4343518e0 1.4628668e1 1.4628668e1
3.570939e0 -3.4343518e0 1.4982669e1 1.4982669e1
3.775009e0 -3.4343518e0 1.5357368e1 1.5357368e1
3.979079e0 -3.4343518e0 1.5752869e1 1.5752869e1
4.183149e0 -3.4343518e0 1.6169269e1 1.6169269e1
4.387219e0 -3.4343518e0 1.6606668e1 1.6606668e1
4.5912889e0 -3.4343518e0 1.7064769e1 1.7064769e1
4.7953589e0 -3.4343518e0 1.754347e1 1.754347e1
4.9994289e0 -3.4343518e0 1.804327e1 1.804327e1

-5.0e0 -3.3535449e0 1.7496262e1 1.7496262e1
-4.79593e0 -3.3535449e0 1.6996361e1 1.6996361e1
-4.59186e0 -3.3535449e0 1.6517361e1 1.6517361e1
-4.38779e0 -3.3535449e0 1.6059361e1 1.6059361e1
-4.1837201e0 -3.3535449e0 1.5622061e1 1.5622061e1
-3.9796501e0 -3.3535449e0 1.5205661e1 1.5205661e1
-3.7755801e0 -3.3535449e0 1.4809961e1 1.4809961e1
-3.5715102e0 -3.3535449e0 1.4435062e1 1.4435062e1
-3.3674402e0 -3.3535449e0 1.4081061e1 1.4081061e1
-3.1633702e0 -3.3535449e0 1.3747961e1 1.3747961e1
-2.9593002e0 -3.3535449e0 1.3435622e1 1.3435622e1
-2.7552303e0 -3.3535449e0 1.314407e1 1.314407e1
-2.5511603e0 -3.3535449e0 1.287335e1 1.287335e1
-2.3470903e0 -3.3535449e0 1.262346e1 1.262346e1
-2.1430203e0 -3.3535449e0 1.2394391e1 1.2394391e1
-1.9389503e0 -3.3535449e0 1.218614e1 1.218614e1
-1.7348804e0 -3.3535449e0 1.1998701e1 1.1998701e1
-1.5308104e0 -3.3535449e0 1.183209e1 1.183209e1
-1.3267404e0 -3.3535449e0 1.1686311e1 1.1686311e1
-1.1226704e0 -3.3535449e0 1.156136e1 1.156136e1
-9.186005e-1 -3.3535449e0 1.1457217e1 1.1457217e1
-7.145305e-1 -3.3535449e0 1.1373898e1 1.1373898e1
-5.104605e-1 -3.3535449e0 1.1311401e1 1.1311401e1
-3.063905e-1 -3.3535449e0 1.126973e1 1.126973e1
-1.023206e-1 -3.3535449e0 1.1248878e1 1.1248878e1
1.017494e-1 -3.3535449e0 1.124885e1 1.124885e1
3.058194e-1 -3.3535449e0 1.1269643e1 1.1269643e1
5.098894e-1 -3.3535449e0 1.1311256e1 1.1311256e1
7.139594e-1 -3.3535449e0 1.1373695e1 1.1373695e1
9.180293e-1 -3.3535449e0 1.1456953e1 1.1456953e1
1.1220993e0 -3.3535449e0 1.156103e1 1.156103e1
1.3261693e0 -3.3535449e0 1.1685931e1 1.1685931e1
1.5302393e0 -3.3535449e0 1.183166e1 1.183166e1
1.7343092e0 -3.3535449e0 1.199821e1 1.199821e1
1.9383792e0 -3.3535449e0 1.218558e1 1.218558e1
2.1424492e0 -3.3535449e0 1.239378e1 1.239378e1
2.3465192e0 -3.3535449e0 1.262279e1 1.262279e1
2.5505891e0 -3.3535449e0 1.287263e1 1.287263e1
2.7546591e0 -3.3535449e0 1.314329e1 1.314329e1
2.9587291e0 -3.3535449e0 1.3434761e1 1.3434761e1
3.162799e0 -3.3535449e0 1.3747061e1 1.3747061e1
3.366869e0 -3.3535449e0 1.408016e1 1.408016e1
3.570939e0 -3.3535449e0 1.4434161e1 1.4434161e1
3.775009e0 -3.3535449e0 1.4808861e1 1.4808861e1
3.979079e0 -3.3535449e0 1.5204361e1 1.5204361e1
4.183149e0 -3.3535449e0 1.5620761e1 1.5620761e1
4.387219e0 -3.3535449e0 1.605816e1 1.605816e1
4.5912889e0 -3.3535449e0 1.6516261e1 1.6516261e1
4.7953589e0 -3.3535449e0 1.6994962e1 1.6994962e1
4.9994289e0 -3.3535449e0 1.7494762e1 1.7494762e1

-5.0e0 -3.272738e0 1.6960815e1 1.6960815e1
-4.79593e0 -3.272738e0 1.6460915e1 1.6460915e1
-4.59186e0 -3.272738e0 1.5981915e1 1.5981915e1
-4.38779e0 -3.272738e0 1.5523915e1 1.5523915e1
-4.1837201e0 -3.272738e0 1.5086615e1 1.5086615e1
-3.9796501e0 -3.272738e0 1.4670215e1 1.4670215e1
-3.7755801e0 -3.272738e0 1.4274515e1 1.4274515e1
-3.5715102e0 -3.272738e0 1.3899615e1 1.3899615e1
-3.3674402e0 -3.272738e0 1.3545615e1 1.3545615e1
-3.1633702e0 -3.272738e0 1.3212515e1 1.3212515e1
-2.9593002e0 -3.272738e0 1.2900175e1 1.2900175e1
-2.7552303e0 -3.272738e0 1.2608624e1 1.2608624e1
-2.5511603e0 -3.272738e0 1.2337904e1 1.2337904e1
-2.3470903e0 -3.272738e0 1.2088014e1 1.2088014e1
-2.1430203e0 -3.272738e0 1.1858945e1 1.1858945e1
-1.9389503e0 -3.272738e0 1.1650694e1 1.1650694e1
-1.7348804e0 -3.272738e0 1.1463255e1 1.1463255e1
-1.5308104e0 -3.272738e0 1.1296645e1 1.1296645e1
-1.3267404e0 -3.272738e0 1.1150865e1 1.1150865e1
-1.1226704e0 -3.272738e0 1.1025914e1 1.1025914e1
-9.186005e-1 -3.272738e0 1.0921771e1 1.0921771e1
-7.145305e-1 -3.272738e0 1.0838452e1 1.0838452e1
-5.104605e-1 -3.272738e0 1.0775955e1 1.0775955e1
-3.063905e-1 -3.272738e0 1.0734283e1 1.0734283e1
-1.023206e-1 -3.272738e0 1.0713432e1 1.0713432e1
1.017494e-1 -3.272738e0 1.0713403e1 1.0713403e1
3.058194e-1 -3.272738e0 1.0734196e1 1.0734196e1
5.098894e-1 -3.272738e0 1.077581e1 1.077581e1
7.139594e-1 -3.272738e0 1.0838249e1 1.0838249e1
9.180293e-1 -3.272738e0 1.0921507e1 1.0921507e1
1.1220993e0 -3.272738e0 1.1025584e1 1.1025584e1
1.3261693e0 -3.272738e0 1.1150485e1 1.1150485e1
1.5302393e0 -3.272738e0 1.1296214e1 1.1296214e1
1.7343092e0 -3.272738e0 1.1462764e1 1.1462764e1
1.9383792e0 -3.272738e0 1.1650134e1 1.1650134e1
2.1424492e0 -3.272738e0 1.1858334e1 1.1858334e1
2.3465192e0 -3.272738e0 1.2087344e1 1.2087344e1
2.5505891e0 -3.272738e0 1.2337184e1 1.2337184e1
2.7546591e0 -3.272738e0 1.2607845e1 1.2607845e1
2.9587291e0 -3.272738e0 1.2899315e1 1.2899315e1
3.162799e0 -3.272738e0 1.3211615e1 1.3211615e1
3.366869e0 -3.272738e0 1.3544714e1 1.3544714e1
3.570939e0 -3.272738e0 1.3898715e1 1.3898715e1
3.775009e0 -3.272738e0 1.4273415e1 1.4273415e1
3.979079e0 -3.272738e0 1.4668915e1 1.4668915e1
4.183149e0 -3.272738e0 1.5085315e1 1.5085315e1
4.387219e0 -3.272738e0 1.5522714e1 1.5522714e1
4.5912889e0 -3.272738e0 1.5980815e1 1.5980815e1
4.7953589e0 -3.272738e0 1.6459515e1 1.6459515e1
4.9994289e0 -3.272738e0 1.6959315e1 1.6959315e1

-5.0e0 -3.191931e0 1.6438431e1 1.6438431e1
-4.79593e0 -3.191931e0 1.593853e1 1.593853e1
-4.59186e0 -3.191931e0 1.545953e1 1.545953e1
-4.38779e0 -3.191931e0 1.500153e1 1.500153e1
-4.1837201e0 -3.191931e0 1.456423e1 1.456423e1
-3.9796501e0 -3.191931e0 1.414783e1 1.414783e1
-3.7755801e0 -3.191931e0 1.375213e1 1.375213e1
-3.5715102e0 -3.191931e0 1.3377231e1 1.3377231e1
-3.3674402e0 -3.191931e0 1.302323e1 1.302323e1
-3.1633702e0 -3.191931e0 1.269013e1 1.269013e1
-2.9593002e0 -3.191931e0 1.2377791e1 1.2377791e1
-2.7552303e0 -3.191931e0 1.208624e1 1.208624e1
-2.5511603e0 -3.191931e0 1.181552e1 1.181552e1
-2.3470903e0 -3.191931e0 1.156563e1 1.156563e1
-2.1430203e0 -3.191931e0 1.133656e1 1.133656e1
-1.9389503e0 -3.191931e0 1.112831e1 1.112831e1
-1.7348804e0 -3.191931e0 1.094087e1 1.094087e1
-1.5308104e0 -3.191931e0 1.077426e1 1.077426e1
-1.3267404e0 -3.191931e0 1.062848e1 1.062848e1
-1.1226704e0 -3.191931e0 1.050353e1 1.050353e1
-9.186005e-1 -3.191931e0 1.0399387e1 1.0399387e1
-7.145305e-1 -3.191931e0 1.0316068e1 1.0316068e1
-5.104605e-1 -3.191931e0 1.025357e1 1.025357e1
-3.063905e-1 -3.191931e0 1.0211899e1 1.0211899e1
-1.023206e-1 -3.191931e0 1.0191048e1 1.0191048e1
1.017494e-1 -3.191931e0 1.0191019e1 1.0191019e1
3.058194e-1 -3.191931e0 1.0211812e1 1.0211812e1
5.098894e-1 -3.191931e0 1.0253426e1 1.0253426e1
7.139594e-1 -3.191931e0 1.0315865e1 1.0315865e1
9.180293e-1 -3.191931e0 1.0399123e1 1.0399123e1
1.1220993e0 -3.191931e0 1.05032e1 1.05032e1
1.3261693e0 -3.191931e0 1.06281e1 1.06281e1
1.5302393e0 -3.191931e0 1.077383e1 1.077383e1
1.7343092e0 -3.191931e0 1.094038e1 1.094038e1
1.9383792e0 -3.191931e0 1.112775e1 1.112775e1
2.1424492e0 -3.191931e0 1.133595e1 1.133595e1
2.3465192e0 -3.191931e0 1.156496e1 1.156496e1
2.5505891e0 -3.191931e0 1.18148e1 1.18148e1
2.7546591e0 -3.191931e0 1.208546e1 1.208546e1
2.9587291e0 -3.191931e0 1.237693e1 1.237693e1
3.162799e0 -3.191931e0 1.268923e1 1.268923e1
3.366869e0 -3.191931e0 1.302233e1 1.302233e1
3.570939e0 -3.191931e0 1.337633e1 1.337633e1
3.775009e0 -3.191931e0 1.375103e1 1.375103e1
3.979079e0 -3.191931e0 1.414653e1 1.414653e1
4.183149e0 -3.191931e0 1.456293e1 1.456293e1
4.387219e0 -3.191931e0 1.500033e1 1.500033e1
4.5912889e0 -3.191931e0 1.545843e1 1.545843e1
4.7953589e0 -3.191931e0 1.593713e1 1.593713e1
4.9994289e0 -3.191931e0 1.6436931e1 1.6436931e1

-5.0e0 -3.1111241e0 1.59290909e1 1.59290909e1
-4.79593e0 -3.1111241e0 1.54291908e1 1.54291908e1
-4.59186e0 -3.1111241e0 1.49501909e1 1.49501909e1
-4.38779e0 -3.1111241e0 1.44921909e1 1.44921909e1
-4.1837201e0 -3.1111241e0 1.40548909e1 1.40548909e1
-3.9796501e0 -3.1111241e0 1.36384909e1 1.36384909e1
-3.7755801e0 -3.1111241e0 1.32427908e1 1.32427908e1
-3.5715102e0 -3.1111241e0 1.2867891e1 1.2867891e1
-3.3674402e0 -3.1111241e0 1.25138908e1 1.25138908e1
-3.1633702e0 -3.1111241e0 1.21807909e1 1.21807909e1
-2.9593002e0 -3.1111241e0 1.1868451e1 1.1868451e1
-2.7552303e0 -3.1111241e0 1.1576901e1 1.1576901e1
-2.5511603e0 -3.1111241e0 1.13061809e1 1.13061809e1
-2.3470903e0 -3.1111241e0 1.10562909e1 1.10562909e1
-2.1430203e0 -3.1111241e0 1.08272209e1 1.08272209e1
-1.9389503e0 -3.1111241e0 1.06189708e1 1.06189708e1
-1.7348804e0 -3.1111241e0 1.04315308e1 1.04315308e1
-1.5308104e0 -3.1111241e0 1.02649208e1 1.02649208e1
-1.3267404e0 -3.1111241e0 1.01191408e1 1.01191408e1
-1.1226704e0 -3.1111241e0 9.9941908e0 9.9941908e0
-9.186005e-1 -3.1111241e0 9.8900468e0 9.8900468e0
-7.145305e-1 -3.1111241e0 9.8067288e0 9.8067288e0
-5.104605e-1 -3.1111241e0 9.7442319e0 9.7442319e0
-3.063905e-1 -3.1111241e0 9.7025597e0 9.7025597e0
-1.023206e-1 -3.1111241e0 9.681708e0 9.681708e0
1.017494e-1 -3.1111241e0 9.6816791e0 9.6816791e0
3.058194e-1 -3.1111241e0 9.7024721e0 9.7024721e0
5.098894e-1 -3.1111241e0 9.7440868e0 9.7440868e0
7.139594e-1 -3.1111241e0 9.8065248e0 9.8065248e0
9.180293e-1 -3.1111241e0 9.8897838e0 9.8897838e0
1.1220993e0 -3.1111241e0 9.9938608e0 9.9938608e0
1.3261693e0 -3.1111241e0 1.01187608e1 1.01187608e1
1.5302393e0 -3.1111241e0 1.02644908e1 1.02644908e1
1.7343092e0 -3.1111241e0 1.04310408e1 1.04310408e1
1.9383792e0 -3.1111241e0 1.06184108e1 1.06184108e1
2.1424492e0 -3.1111241e0 1.08266109e1 1.08266109e1
2.3465192e0 -3.1111241e0 1.10556209e1 1.10556209e1
2.5505891e0 -3.1111241e0 1.13054608e1 1.13054608e1
2.7546591e0 -3.1111241e0 1.15761209e1 1.15761209e1
2.9587291e0 -3.1111241e0 1.1867591e1 1.1867591e1
3.162799e0 -3.1111241e0 1.21798909e1 1.21798909e1
3.366869e0 -3.1111241e0 1.25129909e1 1.25129909e1
3.570939e0 -3.1111241e0 1.28669908e1 1.28669908e1
3.775009e0 -3.1111241e0 1.32416908e1 1.32416908e1
3.979079e0 -3.1111241e0 1.36371909e1 1.36371909e1
4.183149e0 -3.1111241e0 1.40535909e1 1.40535909e1
4.387219e0 -3.1111241e0 1.44909909e1 1.44909909e1
4.5912889e0 -3.1111241e0 1.49490909e1 1.49490909e1
4.7953589e0 -3.1111241e0 1.54277908e1 1.54277908e1
4.9994289e0 -3.1111241e0 1.5927591e1 1.5927591e1

-5.0e0 -3.0303172e0 1.54328247e1 1.54328247e1
-4.79593e0 -3.0303172e0 1.49329247e1 1.49329247e1
-4.59186e0 -3.0303172e0 1.44539247e1 1.44539247e1
-4.38779e0 -3.0303172e0 1.39959247e1 1.39959247e1
-4.1837201e0 -3.0303172e0 1.35586247e1 1.35586247e1
-3.9796501e0 -3.0303172e0 1.31422247e1 1.31422247e1
-3.7755801e0 -3.0303172e0 1.27465247e1 1.27465247e1
-3.5715102e0 -3.0303172e0 1.23716248e1 1.23716248e1
-3.3674402e0 -3.0303172e0 1.20176247e1 1.20176247e1
-3.1633702e0 -3.0303172e0 1.16845247e1 1.16845247e1
-2.9593002e0 -3.0303172e0 1.13721848e1 1.13721848e1
-2.7552303e0 -3.0303172e0 1.10806348e1 1.10806348e1
-2.5511603e0 -3.0303172e0 1.08099147e1 1.08099147e1
-2.3470903e0 -3.0303172e0 1.05600247e1 1.05600247e1
-2.1430203e0 -3.0303172e0 1.03309547e1 1.03309547e1
-1.9389503e0 -3.0303172e0 1.01227046e1 1.01227046e1
-1.7348804e0 -3.0303172e0 9.9352646e0 9.9352646e0
-1.5308104e0 -3.0303172e0 9.7686546e0 9.7686546e0
-1.3267404e0 -3.0303172e0 9.6228746e0 9.6228746e0
-1.1226704e0 -3.0303172e0 9.4979247e0 9.4979247e0
-9.186005e-1 -3.0303172e0 9.3937807e0 9.3937807e0
-7.145305e-1 -3.0303172e0 9.3104626e0 9.3104626e0
-5.104605e-1 -3.0303172e0 9.2479657e0 9.2479657e0
-3.063905e-1 -3.0303172e0 9.2062935e0 9.2062935e0
-1.023206e-1 -3.0303172e0 9.1854419e0 9.1854419e0
1.017494e-1 -3.0303172e0 9.1854129e0 9.1854129e0
3.058194e-1 -3.0303172e0 9.2062059e0 9.2062059e0
5.098894e-1 -3.0303172e0 9.2478206e0 9.2478206e0
7.139594e-1 -3.0303172e0 9.3102586e0 9.3102586e0
9.180293e-1 -3.0303172e0 9.3935176e0 9.3935176e0
1.1220993e0 -3.0303172e0 9.4975946e0 9.4975946e0
1.3261693e0 -3.0303172e0 9.6224947e0 9.6224947e0
1.5302393e0 -3.0303172e0 9.7682246e0 9.7682246e0
1.7343092e0 -3.0303172e0 9.9347746e0 9.9347746e0
1.9383792e0 -3.0303172e0 1.01221446e1 1.01221446e1
2.1424492e0 -3.0303172e0 1.03303447e1 1.03303447e1
2.3465192e0 -3.0303172e0 1.05593547e1 1.05593547e1
2.5505891e0 -3.0303172e0 1.08091946e1 1.08091946e1
2.7546591e0 -3.0303172e0 1.10798547e1 1.10798547e1
2.9587291e0 -3.0303172e0 1.13713248e1 1.13713248e1
3.162799e0 -3.0303172e0 1.16836247e1 1.16836247e1
3.366869e0 -3.0303172e0 1.20167247e1 1.20167247e1
3.570939e0 -3.0303172e0 1.23707246e1 1.23707246e1
3.775009e0 -3.0303172e0 1.27454247e1 1.27454247e1
3.979079e0 -3.0303172e0 1.31409247e1 1.31409247e1
4.183149e0 -3.0303172e0 1.35573247e1 1.35573247e1
4.387219e0 -3.0303172e0 1.39947247e1 1.39947247e1
4.5912889e0 -3.0303172e0 1.44528247e1 1.44528247e1
4.7953589e0 -3.0303172e0 1.49315247e1 1.49315247e1
4.9994289e0 -3.0303172e0 1.54313248e1 1.54313248e1

-5.0e0 -2.9495103e0 1.49496109e1 1.49496109e1
-4.79593e0 -2.9495103e0 1.44497108e1 1.44497108e1
-4.59186e0 -2.9495103e0 1.39707109e1 1.39707109e1
-4.38779e0 -2.9495103e0 1.35127109e1 1.35127109e1
-4.1837201e0 -2.9495103e0 1.30754109e1 1.30754109e1
-3.9796501e0 -2.9495103e0 1.2659011e1 1.2659011e1
-3.7755801e0 -2.9495103e0 1.22633109e1 1.22633109e1
-3.5715102e0 -2.9495103e0 1.1888411e1 1.1888411e1
-3.3674402e0 -2.9495103e0 1.15344109e1 1.15344109e1
-3.1633702e0 -2.9495103e0 1.12013109e1 1.12013109e1
-2.9593002e0 -2.9495103e0 1.0888971e1 1.0888971e1
-2.7552303e0 -2.9495103e0 1.0597421e1 1.0597421e1
-2.5511603e0 -2.9495103e0 1.03267009e1 1.03267009e1
-2.3470903e0 -2.9495103e0 1.00768109e1 1.00768109e1
-2.1430203e0 -2.9495103e0 9.847741e0 9.847741e0
-1.9389503e0 -2.9495103e0 9.6394908e0 9.6394908e0
-1.7348804e0 -2.9495103e0 9.4520508e0 9.4520508e0
-1.5308104e0 -2.9495103e0 9.2854408e0 9.2854408e0
-1.3267404e0 -2.9495103e0 9.1396608e0 9.1396608e0
-1.1226704e0 -2.9495103e0 9.0147108e0 9.0147108e0
-9.186005e-1 -2.9495103e0 8.9105669e0 8.9105669e0
-7.145305e-1 -2.9495103e0 8.8272488e0 8.8272488e0
-5.104605e-1 -2.9495103e0 8.7647519e0 8.7647519e0
-3.063905e-1 -2.9495103e0 8.7230797e0 8.7230797e0
-1.023206e-1 -2.9495103e0 8.7022281e0 8.7022281e0
1.017494e-1 -2.9495103e0 8.7021991e0 8.7021991e0
3.058194e-1 -2.9495103e0 8.7229921e0 8.7229921e0
5.098894e-1 -2.9495103e0 8.7646068e0 8.7646068e0
7.139594e-1 -2.9495103e0 8.8270448e0 8.8270448e0
9.180293e-1 -2.9495103e0 8.9103038e0 8.9103038e0
1.1220993e0 -2.9495103e0 9.0143808e0 9.0143808e0
1.3261693e0 -2.9495103e0 9.1392809e0 9.1392809e0
1.5302393e0 -2.9495103e0 9.2850108e0 9.2850108e0
1.7343092e0 -2.9495103e0 9.4515608e0 9.4515608e0
1.9383792e0 -2.9495103e0 9.6389308e0 9.6389308e0
2.1424492e0 -2.9495103e0 9.8471309e0 9.8471309e0
2.3465192e0 -2.9495103e0 1.00761409e1 1.00761409e1
2.5505891e0 -2.9495103e0 1.03259808e1 1.03259808e1
2.7546591e0 -2.9495103e0 1.0596641e1 1.0596641e1
2.9587291e0 -2.9495103e0 1.0888111e1 1.0888111e1
3.162799e0 -2.9495103e0 1.12004109e1 1.12004109e1
3.366869e0 -2.9495103e0 1.15335109e1 1.15335109e1
3.570939e0 -2.9495103e0 1.18875108e1 1.18875108e1
3.775009e0 -2.9495103e0 1.22622108e1 1.22622108e1
3.979079e0 -2.9495103e0 1.26577109e1 1.26577109e1
4.183149e0 -2.9495103e0 1.30741109e1 1.30741109e1
4.387219e0 -2.9495103e0 1.3511511e1 1.3511511e1
4.5912889e0 -2.9495103e0 1.39696109e1 1.39696109e1
4.7953589e0 -2.9495103e0 1.44483109e1 1.44483109e1
4.9994289e0 -2.9495103e0 1.4948111e1 1.4948111e1

-5.0e0 -2.8687035e0 1.44794632e1 1.44794632e1
-4.79593e0 -2.8687035e0 1.39795631e1 1.39795631e1
-4.59186e0 -2.8687035e0 1.35005632e1 1.35005632e1
-4.38779e0 -2.8687035e0 1.30425632e1 1.30425632e1
-4.1837201e0 -2.8687035e0 1.26052632e1 1.26052632e1
-3.9796501e0 -2.8687035e0 1.21888632e1 1.21888632e1
-3.7755801e0 -2.8687035e0 1.17931631e1 1.17931631e1
-3.5715102e0 -2.8687035e0 1.14182632e1 1.14182632e1
-3.3674402e0 -2.8687035e0 1.10642632e1 1.10642632e1
-3.1633702e0 -2.8687035e0 1.07311632e1 1.07311632e1
-2.9593002e0 -2.8687035e0 1.04188232e1 1.04188232e1
-2.7552303e0 -2.8687035e0 1.01272733e1 1.01272733e1
-2.5511603e0 -2.8687035e0 9.8565532e0 9.8565532e0
-2.3470903e0 -2.8687035e0 9.6066632e0 9.6066632e0
-2.1430203e0 -2.8687035e0 9.3775932e0 9.3775932e0
-1.9389503e0 -2.8687035e0 9.1693431e0 9.1693431e0
-1.7348804e0 -2.8687035e0 8.981903e0 8.981903e0
-1.5308104e0 -2.8687035e0 8.8152931e0 8.8152931e0
-1.3267404e0 -2.8687035e0 8.6695131e0 8.6695131e0
-1.1226704e0 -2.8687035e0 8.5445631e0 8.5445631e0
-9.186005e-1 -2.8687035e0 8.4404192e0 8.4404192e0
-7.145305e-1 -2.8687035e0 8.3571011e0 8.3571011e0
-5.104605e-1 -2.8687035e0 8.2946042e0 8.2946042e0
-3.063905e-1 -2.8687035e0 8.252932e0 8.252932e0
-1.023206e-1 -2.8687035e0 8.2320804e0 8.2320804e0
1.017494e-1 -2.8687035e0 8.2320514e0 8.2320514e0
3.058194e-1 -2.8687035e0 8.2528444e0 8.2528444e0
5.098894e-1 -2.8687035e0 8.294459e0 8.294459e0
7.139594e-1 -2.8687035e0 8.3568971e0 8.3568971e0
9.180293e-1 -2.8687035e0 8.4401561e0 8.4401561e0
1.1220993e0 -2.8687035e0 8.5442331e0 8.5442331e0
1.3261693e0 -2.8687035e0 8.6691331e0 8.6691331e0
1.5302393e0 -2.8687035e0 8.8148631e0 8.8148631e0
1.7343092e0 -2.8687035e0 8.9814131e0 8.9814131e0
1.9383792e0 -2.8687035e0 9.1687831e0 9.1687831e0
2.1424492e0 -2.8687035e0 9.3769832e0 9.3769832e0
2.3465192e0 -2.8687035e0 9.6059932e0 9.6059932e0
2.5505891e0 -2.8687035e0 9.8558331e0 9.8558331e0
2.7546591e0 -2.8687035e0 1.01264932e1 1.01264932e1
2.9587291e0 -2.8687035e0 1.04179633e1 1.04179633e1
3.162799e0 -2.8687035e0 1.07302632e1 1.07302632e1
3.366869e0 -2.8687035e0 1.10633632e1 1.10633632e1
3.570939e0 -2.8687035e0 1.14173631e1 1.14173631e1
3.775009e0 -2.8687035e0 1.17920631e1 1.17920631e1
3.979079e0 -2.8687035e0 1.21875632e1 1.21875632e1
4.183149e0 -2.8687035e0 1.26039632e1 1.26039632e1
4.387219e0 -2.8687035e0 1.30413632e1 1.30413632e1
4.5912889e0 -2.8687035e0 1.34994632e1 1.34994632e1
4.7953589e0 -2.8687035e0 1.39781631e1 1.39781631e1
4.9994289e0 -2.8687035e0 1.44779633e1 1.44779633e1

-5.0e0 -2.7878966e0 1.40223679e1 1.40223679e1
-4.79593e0 -2.7878966e0 1.35224678e1 1.35224678e1
-4.59186e0 -2.7878966e0 1.30434679e1 1.30434679e1
-4.38779e0 -2.7878966e0 1.25854678e1 1.25854678e1
-4.1837201e0 -2.7878966e0 1.21481679e1 1.21481679e1
-3.9796501e0 -2.7878966e0 1.17317679e1 1.17317679e1
-3.7755801e0 -2.7878966e0 1.13360678e1 1.13360678e1
-3.5715102e0 -2.7878966e0 1.09611679e1 1.09611679e1
-3.3674402e0 -2.7878966e0 1.06071678e1 1.06071678e1
-3.1633702e0 -2.7878966e0 1.02740678e1 1.02740678e1
-2.9593002e0 -2.7878966e0 9.9617279e0 9.9617279e0
-2.7552303e0 -2.7878966e0 9.6701779e0 9.6701779e0
-2.5511603e0 -2.7878966e0 9.3994579e0 9.3994579e0
-2.3470903e0 -2.7878966e0 9.1495679e0 9.1495679e0
-2.1430203e0 -2.7878966e0 8.9204979e0 8.9204979e0
-1.9389503e0 -2.7878966e0 8.7122478e0 8.7122478e0
-1.7348804e0 -2.7878966e0 8.5248077e0 8.5248077e0
-1.5308104e0 -2.7878966e0 8.3581978e0 8.3581978e0
-1.3267404e0 -2.7878966e0 8.2124178e0 8.2124178e0
-1.1226704e0 -2.7878966e0 8.0874678e0 8.0874678e0
-9.186005e-1 -2.7878966e0 7.9833238e0 7.9833238e0
-7.145305e-1 -2.7878966e0 7.9000058e0 7.9000058e0
-5.104605e-1 -2.7878966e0 7.8375089e0 7.8375089e0
-3.063905e-1 -2.7878966e0 7.7958366e0 7.7958366e0
-1.023206e-1 -2.7878966e0 7.774985e0 7.774985e0
1.017494e-1 -2.7878966e0 7.774956e0 7.774956e0
3.058194e-1 -2.7878966e0 7.795749e0 7.795749e0
5.098894e-1 -2.7878966e0 7.8373637e0 7.8373637e0
7.139594e-1 -2.7878966e0 7.8998018e0 7.8998018e0
9.180293e-1 -2.7878966e0 7.9830608e0 7.9830608e0
1.1220993e0 -2.7878966e0 8.0871378e0 8.0871378e0
1.3261693e0 -2.7878966e0 8.2120378e0 8.2120378e0
1.5302393e0 -2.7878966e0 8.3577678e0 8.3577678e0
1.7343092e0 -2.7878966e0 8.5243178e0 8.5243178e0
1.9383792e0 -2.7878966e0 8.7116878e0 8.7116878e0
2.1424492e0 -2.7878966e0 8.9198878e0 8.9198878e0
2.3465192e0 -2.7878966e0 9.1488979e0 9.1488979e0
2.5505891e0 -2.7878966e0 9.3987378e0 9.3987378e0
2.7546591e0 -2.7878966e0 9.6693979e0 9.6693979e0
2.9587291e0 -2.7878966e0 9.9608679e0 9.9608679e0
3.162799e0 -2.7878966e0 1.02731679e1 1.02731679e1
3.366869e0 -2.7878966e0 1.06062679e1 1.06062679e1
3.570939e0 -2.7878966e0 1.09602678e1 1.09602678e1
3.775009e0 -2.7878966e0 1.13349678e1 1.13349678e1
3.979079e0 -2.7878966e0 1.17304678e1 1.17304678e1
4.183149e0 -2.7878966e0 1.21468678e1 1.21468678e1
4.387219e0 -2.7878966e0 1.25842679e1 1.25842679e1
4.5912889e0 -2.7878966e0 1.30423679e1 1.30423679e1
4.7953589e0 -2.7878966e0 1.35210678e1 1.35210678e1
4.9994289e0 -2.7878966e0 1.40208679e1 1.40208679e1

-5.0e0 -2.7070895e0 1.35783325e1 1.35783325e1
-4.79593e0 -2.7070895e0 1.30784325e1 1.30784325e1
-4.59186e0 -2.7070895e0 1.25994325e1 1.25994325e1
-4.38779e0 -2.7070895e0 1.21414325e1 1.21414325e1
-4.1837201e0 -2.7070895e0 1.17041325e1 1.17041325e1
-3.9796501e0 -2.7070895e0 1.12877325e1 1.12877325e1
-3.7755801e0 -2.7070895e0 1.08920325e1 1.08920325e1
-3.5715102e0 -2.7070895e0 1.05171326e1 1.05171326e1
-3.3674402e0 -2.7070895e0 1.01631325e1 1.01631325e1
-3.1633702e0 -2.7070895e0 9.8300325e0 9.8300325e0
-2.9593002e0 -2.7070895e0 9.5176926e0 9.5176926e0
-2.7552303e0 -2.7070895e0 9.2261426e0 9.2261426e0
-2.5511603e0 -2.7070895e0 8.9554225e0 8.9554225e0
-2.3470903e0 -2.7070895e0 8.7055325e0 8.7055325e0
-2.1430203e0 -2.7070895e0 8.4764626e0 8.4764626e0
-1.9389503e0 -2.7070895e0 8.2682124e0 8.2682124e0
-1.7348804e0 -2.7070895e0 8.0807724e0 8.0807724e0
-1.5308104e0 -2.7070895e0 7.9141624e0 7.9141624e0
-1.3267404e0 -2.7070895e0 7.7683824e0 7.7683824e0
-1.1226704e0 -2.7070895e0 7.6434325e0 7.6434325e0
-9.186005e-1 -2.7070895e0 7.5392885e0 7.5392885e0
-7.145305e-1 -2.7070895e0 7.4559705e0 7.4559705e0
-5.104605e-1 -2.7070895e0 7.3934735e0 7.3934735e0
-3.063905e-1 -2.7070895e0 7.3518013e0 7.3518013e0
-1.023206e-1 -2.7070895e0 7.3309497e0 7.3309497e0
1.017494e-1 -2.7070895e0 7.3309207e0 7.3309207e0
3.058194e-1 -2.7070895e0 7.3517137e0 7.3517137e0
5.098894e-1 -2.7070895e0 7.3933284e0 7.3933284e0
7.139594e-1 -2.7070895e0 7.4557664e0 7.4557664e0
9.180293e-1 -2.7070895e0 7.5390254e0 7.5390254e0
1.1220993e0 -2.7070895e0 7.6431024e0 7.6431024e0
1.3261693e0 -2.7070895e0 7.7680025e0 7.7680025e0
1.5302393e0 -2.7070895e0 7.9137325e0 7.9137325e0
1.7343092e0 -2.7070895e0 8.0802824e0 8.0802824e0
1.9383792e0 -2.7070895e0 8.2676524e0 8.2676524e0
2.1424492e0 -2.7070895e0 8.4758525e0 8.4758525e0
2.3465192e0 -2.7070895e0 8.7048625e0 8.7048625e0
2.5505891e0 -2.7070895e0 8.9547025e0 8.9547025e0
2.7546591e0 -2.7070895e0 9.2253625e0 9.2253625e0
2.9587291e0 -2.7070895e0 9.5168326e0 9.5168326e0
3.162799e0 -2.7070895e0 9.8291325e0 9.8291325e0
3.366869e0 -2.7070895e0 1.01622325e1 1.01622325e1
3.570939e0 -2.7070895e0 1.05162325e1 1.05162325e1
3.775009e0 -2.7070895e0 1.08909325e1 1.08909325e1
3.979079e0 -2.7070895e0 1.12864325e1 1.12864325e1
4.183149e0 -2.7070895e0 1.17028325e1 1.17028325e1
4.387219e0 -2.7070895e0 1.21402325e1 1.21402325e1
4.5912889e0 -2.7070895e0 1.25983325e1 1.25983325e1
4.7953589e0 -2.7070895e0 1.30770325e1 1.30770325e1
4.9994289e0 -2.7070895e0 1.35768326e1 1.35768326e1

-5.0e0 -2.6262827e0 1.31473633e1 1.31473633e1
-4.79593e0 -2.6262827e0 1.26474632e1 1.26474632e1
-4.59186e0 -2.6262827e0 1.21684633e1 1.21684633e1
-4.38779e0 -2.6262827e0 1.17104633e1 1.17104633e1
-4.1837201e0 -2.6262827e0 1.12731633e1 1.12731633e1
-3.9796501e0 -2.6262827e0 1.08567633e1 1.08567633e1
-3.7755801e0 -2.6262827e0 1.04610632e1 1.04610632e1
-3.5715102e0 -2.6262827e0 1.00861633e1 1.00861633e1
-3.3674402e0 -2.6262827e0 9.7321632e0 9.7321632e0
-3.1633702e0 -2.6262827e0 9.3990633e0 9.3990633e0
-2.9593002e0 -2.6262827e0 9.0867233e0 9.0867233e0
-2.7552303e0 -2.6262827e0 8.7951733e0 8.7951733e0
-2.5511603e0 -2.6262827e0 8.5244533e0 8.5244533e0
-2.3470903e0 -2.6262827e0 8.2745633e0 8.2745633e0
-2.1430203e0 -2.6262827e0 8.0454933e0 8.0454933e0
-1.9389503e0 -2.6262827e0 7.8372432e0 7.8372432e0
-1.7348804e0 -2.6262827e0 7.6498032e0 7.6498032e0
-1.5308104e0 -2.6262827e0 7.4831932e0 7.4831932e0
-1.3267404e0 -2.6262827e0 7.3374132e0 7.3374132e0
-1.1226704e0 -2.6262827e0 7.2124632e0 7.2124632e0
-9.186005e-1 -2.6262827e0 7.1083192e0 7.1083192e0
-7.145305e-1 -2.6262827e0 7.0250012e0 7.0250012e0
-5.104605e-1 -2.6262827e0 6.9625043e0 6.9625043e0
-3.063905e-1 -2.6262827e0 6.920832e0 6.920832e0
-1.023206e-1 -2.6262827e0 6.8999805e0 6.8999805e0
1.017494e-1 -2.6262827e0 6.8999515e0 6.8999515e0
3.058194e-1 -2.6262827e0 6.9207445e0 6.9207445e0
5.098894e-1 -2.6262827e0 6.9623592e0 6.9623592e0
7.139594e-1 -2.6262827e0 7.0247972e0 7.0247972e0
9.180293e-1 -2.6262827e0 7.1080562e0 7.1080562e0
1.1220993e0 -2.6262827e0 7.2121332e0 7.2121332e0
1.3261693e0 -2.6262827e0 7.3370332e0 7.3370332e0
1.5302393e0 -2.6262827e0 7.4827632e0 7.4827632e0
1.7343092e0 -2.6262827e0 7.6493132e0 7.6493132e0
1.9383792e0 -2.6262827e0 7.8366832e0 7.8366832e0
2.1424492e0 -2.6262827e0 8.0448833e0 8.0448833e0
2.3465192e0 -2.6262827e0 8.2738933e0 8.2738933e0
2.5505891e0 -2.6262827e0 8.5237332e0 8.5237332e0
2.7546591e0 -2.6262827e0 8.7943933e0 8.7943933e0
2.9587291e0 -2.6262827e0 9.0858633e0 9.0858633e0
3.162799e0 -2.6262827e0 9.3981633e0 9.3981633e0
3.366869e0 -2.6262827e0 9.7312633e0 9.7312633e0
3.570939e0 -2.6262827e0 1.00852632e1 1.00852632e1
3.775009e0 -2.6262827e0 1.04599632e1 1.04599632e1
3.979079e0 -2.6262827e0 1.08554633e1 1.08554633e1
4.183149e0 -2.6262827e0 1.12718633e1 1.12718633e1
4.387219e0 -2.6262827e0 1.17092633e1 1.17092633e1
4.5912889e0 -2.6262827e0 1.21673633e1 1.21673633e1
4.7953589e0 -2.6262827e0 1.26460632e1 1.26460632e1
4.9994289e0 -2.6262827e0 1.31458633e1 1.31458633e1

-5.0e0 -2.5454758e0 1.27294464e1 1.27294464e1
-4.79593e0 -2.5454758e0 1.22295464e1 1.22295464e1
-4.59186e0 -2.5454758e0 1.17505464e1 1.17505464e1
-4.38779e0 -2.5454758e0 1.12925464e1 1.12925464e1
-4.1837201e0 -2.5454758e0 1.08552464e1 1.08552464e1
-3.9796501e0 -2.5454758e0 1.04388464e1 1.04388464e1
-3.7755801e0 -2.5454758e0 1.00431464e1 1.00431464e1
-3.5715102e0 -2.5454758e0 9.6682465e0 9.6682465e0
-3.3674402e0 -2.5454758e0 9.3142464e0 9.3142464e0
-3.1633702e0 -2.5454758e0 8.9811464e0 8.9811464e0
-2.9593002e0 -2.5454758e0 8.6688065e0 8.6688065e0
-2.7552303e0 -2.5454758e0 8.3772565e0 8.3772565e0
-2.5511603e0 -2.5454758e0 8.1065364e0 8.1065364e0
-2.3470903e0 -2.5454758e0 7.8566464e0 7.8566464e0
-2.1430203e0 -2.5454758e0 7.6275764e0 7.6275764e0
-1.9389503e0 -2.5454758e0 7.4193263e0 7.4193263e0
-1.7348804e0 -2.5454758e0 7.2318863e0 7.2318863e0
-1.5308104e0 -2.5454758e0 7.0652763e0 7.0652763e0
-1.3267404e0 -2.5454758e0 6.9194963e0 6.9194963e0
-1.1226704e0 -2.5454758e0 6.7945464e0 6.7945464e0
-9.186005e-1 -2.5454758e0 6.6904024e0 6.6904024e0
-7.145305e-1 -2.5454758e0 6.6070844e0 6.6070844e0
-5.104605e-1 -2.5454758e0 6.5445874e0 6.5445874e0
-3.063905e-1 -2.5454758e0 6.5029152e0 6.5029152e0
-1.023206e-1 -2.5454758e0 6.4820636e0 6.4820636e0
1.017494e-1 -2.5454758e0 6.4820346e0 6.4820346e0
3.058194e-1 -2.5454758e0 6.5028276e0 6.5028276e0
5.098894e-1 -2.5454758e0 6.5444423e0 6.5444423e0
7.139594e-1 -2.5454758e0 6.6068803e0 6.6068803e0
9.180293e-1 -2.5454758e0 6.6901393e0 6.6901393e0
1.1220993e0 -2.5454758e0 6.7942163e0 6.7942163e0
1.3261693e0 -2.5454758e0 6.9191164e0 6.9191164e0
1.5302393e0 -2.5454758e0 7.0648463e0 7.0648463e0
1.7343092e0 -2.5454758e0 7.2313963e0 7.2313963e0
1.9383792e0 -2.5454758e0 7.4187663e0 7.4187663e0
2.1424492e0 -2.5454758e0 7.6269664e0 7.6269664e0
2.3465192e0 -2.5454758e0 7.8559764e0 7.8559764e0
2.5505891e0 -2.5454758e0 8.1058163e0 8.1058163e0
2.7546591e0 -2.5454758e0 8.3764764e0 8.3764764e0
2.9587291e0 -2.5454758e0 8.6679465e0 8.6679465e0
3.162799e0 -2.5454758e0 8.9802464e0 8.9802464e0
3.366869e0 -2.5454758e0 9.3133464e0 9.3133464e0
3.570939e0 -2.5454758e0 9.6673463e0 9.6673463e0
3.775009e0 -2.5454758e0 1.00420464e1 1.00420464e1
3.979079e0 -2.5454758e0 1.04375464e1 1.04375464e1
4.183149e0 -2.5454758e0 1.08539464e1 1.08539464e1
4.387219e0 -2.5454758e0 1.12913464e1 1.12913464e1
4.5912889e0 -2.5454758e0 1.17494464e1 1.17494464e1
4.7953589e0 -2.5454758e0 1.22281464e1 1.22281464e1
4.9994289e0 -2.5454758e0 1.27279465e1 1.27279465e1

-5.0e0 -2.4646689e0 1.23245895e1 1.23245895e1
-4.79593e0 -2.4646689e0 1.18246895e1 1.18246895e1
-4.59186e0 -2.4646689e0 1.13456895e1 1.13456895e1
-4.38779e0 -2.4646689e0 1.08876895e1 1.08876895e1
-4.1837201e0 -2.4646689e0 1.04503896e1 1.04503896e1
-3.9796501e0 -2.4646689e0 1.00339896e1 1.00339896e1
-3.7755801e0 -2.4646689e0 9.6382895e0 9.6382895e0
-3.5715102e0 -2.4646689e0 9.2633896e0 9.2633896e0
-3.3674402e0 -2.4646689e0 8.9093895e0 8.9093895e0
-3.1633702e0 -2.4646689e0 8.5762895e0 8.5762895e0
-2.9593002e0 -2.4646689e0 8.2639496e0 8.2639496e0
-2.7552303e0 -2.4646689e0 7.9723996e0 7.9723996e0
-2.5511603e0 -2.4646689e0 7.7016795e0 7.7016795e0
-2.3470903e0 -2.4646689e0 7.4517896e0 7.4517896e0
-2.1430203e0 -2.4646689e0 7.2227196e0 7.2227196e0
-1.9389503e0 -2.4646689e0 7.0144695e0 7.0144695e0
-1.7348804e0 -2.4646689e0 6.8270294e0 6.8270294e0
-1.5308104e0 -2.4646689e0 6.6604195e0 6.6604195e0
-1.3267404e0 -2.4646689e0 6.5146394e0 6.5146394e0
-1.1226704e0 -2.4646689e0 6.3896895e0 6.3896895e0
-9.186005e-1 -2.4646689e0 6.2855455e0 6.2855455e0
-7.145305e-1 -2.4646689e0 6.2022275e0 6.2022275e0
-5.104605e-1 -2.4646689e0 6.1397305e0 6.1397305e0
-3.063905e-1 -2.4646689e0 6.0980583e0 6.0980583e0
-1.023206e-1 -2.4646689e0 6.0772067e0 6.0772067e0
1.017494e-1 -2.4646689e0 6.0771777e0 6.0771777e0
3.058194e-1 -2.4646689e0 6.0979707e0 6.0979707e0
5.098894e-1 -2.4646689e0 6.1395854e0 6.1395854e0
7.139594e-1 -2.4646689e0 6.2020235e0 6.2020235e0
9.180293e-1 -2.4646689e0 6.2852824e0 6.2852824e0
1.1220993e0 -2.4646689e0 6.3893594e0 6.3893594e0
1.3261693e0 -2.4646689e0 6.5142595e0 6.5142595e0
1.5302393e0 -2.4646689e0 6.6599895e0 6.6599895e0
1.7343092e0 -2.4646689e0 6.8265395e0 6.8265395e0
1.9383792e0 -2.4646689e0 7.0139095e0 7.0139095e0
2.1424492e0 -2.4646689e0 7.2221095e0 7.2221095e0
2.3465192e0 -2.4646689e0 7.4511195e0 7.4511195e0
2.5505891e0 -2.4646689e0 7.7009595e0 7.7009595e0
2.7546591e0 -2.4646689e0 7.9716196e0 7.9716196e0
2.9587291e0 -2.4646689e0 8.2630896e0 8.2630896e0
3.162799e0 -2.4646689e0 8.5753896e0 8.5753896e0
3.366869e0 -2.4646689e0 8.9084895e0 8.9084895e0
3.570939e0 -2.4646689e0 9.2624895e0 9.2624895e0
3.775009e0 -2.4646689e0 9.6371895e0 9.6371895e0
3.979079e0 -2.4646689e0 1.00326895e1 1.00326895e1
4.183149e0 -2.4646689e0 1.04490895e1 1.04490895e1
4.387219e0 -2.4646689e0 1.08864896e1 1.08864896e1
4.5912889e0 -2.4646689e0 1.13445895e1 1.13445895e1
4.7953589e0 -2.4646689e0 1.18232895e1 1.18232895e1
4.9994289e0 -2.4646689e0 1.23230896e1 1.23230896e1

-5.0e0 -2.383862e0 1.19327988e1 1.19327988e1
-4.79593e0 -2.383862e0 1.14328987e1 1.14328987e1
-4.59186e0 -2.383862e0 1.09538988e1 1.09538988e1
-4.38779e0 -2.383862e0 1.04958987e1 1.04958987e1
-4.1837201e0 -2.383862e0 1.00585988e1 1.00585988e1
-3.9796501e0 -2.383862e0 9.6421988e0 9.6421988e0
-3.7755801e0 -2.383862e0 9.2464987e0 9.2464987e0
-3.5715102e0 -2.383862e0 8.8715988e0 8.8715988e0
-3.3674402e0 -2.383862e0 8.5175987e0 8.5175987e0
-3.1633702e0 -2.383862e0 8.1844987e0 8.1844987e0
-2.9593002e0 -2.383862e0 7.8721588e0 7.8721588e0
-2.7552303e0 -2.383862e0 7.5806088e0 7.5806088e0
-2.5511603e0 -2.383862e0 7.3098888e0 7.3098888e0
-2.3470903e0 -2.383862e0 7.0599988e0 7.0599988e0
-2.1430203e0 -2.383862e0 6.8309288e0 6.8309288e0
-1.9389503e0 -2.383862e0 6.6226787e0 6.6226787e0
-1.7348804e0 -2.383862e0 6.4352386e0 6.4352386e0
-1.5308104e0 -2.383862e0 6.2686287e0 6.2686287e0
-1.3267404e0 -2.383862e0 6.1228487e0 6.1228487e0
-1.1226704e0 -2.383862e0 5.9978987e0 5.9978987e0
-9.186005e-1 -2.383862e0 5.8937547e0 5.8937547e0
-7.145305e-1 -2.383862e0 5.8104367e0 5.8104367e0
-5.104605e-1 -2.383862e0 5.7479398e0 5.7479398e0
-3.063905e-1 -2.383862e0 5.7062675e0 5.7062675e0
-1.023206e-1 -2.383862e0 5.685416e0 5.685416e0
1.017494e-1 -2.383862e0 5.685387e0 5.685387e0
3.058194e-1 -2.383862e0 5.70618e0 5.70618e0
5.098894e-1 -2.383862e0 5.7477946e0 5.7477946e0
7.139594e-1 -2.383862e0 5.8102327e0 5.8102327e0
9.180293e-1 -2.383862e0 5.8934917e0 5.8934917e0
1.1220993e0 -2.383862e0 5.9975687e0 5.9975687e0
1.3261693e0 -2.383862e0 6.1224687e0 6.1224687e0
1.5302393e0 -2.383862e0 6.2681987e0 6.2681987e0
1.7343092e0 -2.383862e0 6.4347487e0 6.4347487e0
1.9383792e0 -2.383862e0 6.6221187e0 6.6221187e0
2.1424492e0 -2.383862e0 6.8303188e0 6.8303188e0
2.3465192e0 -2.383862e0 7.0593288e0 7.0593288e0
2.5505891e0 -2.383862e0 7.3091687e0 7.3091687e0
2.7546591e0 -2.383862e0 7.5798288e0 7.5798288e0
2.9587291e0 -2.383862e0 7.8712988e0 7.8712988e0
3.162799e0 -2.383862e0 8.1835988e0 8.1835988e0
3.366869e0 -2.383862e0 8.5166988e0 8.5166988e0
3.570939e0 -2.383862e0 8.8706987e0 8.8706987e0
3.775009e0 -2.383862e0 9.2453987e0 9.2453987e0
3.979079e0 -2.383862e0 9.6408987e0 9.6408987e0
4.183149e0 -2.383862e0 1.00572987e1 1.00572987e1
4.387219e0 -2.383862e0 1.04946988e1 1.04946988e1
4.5912889e0 -2.383862e0 1.09527988e1 1.09527988e1
4.7953589e0 -2.383862e0 1.14314987e1 1.14314987e1
4.9994289e0 -2.383862e0 1.19312988e1 1.19312988e1

-5.0e0 -2.3030551e0 1.15540619e1 1.15540619e1
-4.79593e0 -2.3030551e0 1.10541618e1 1.10541618e1
-4.59186e0 -2.3030551e0 1.05751619e1 1.05751619e1
-4.38779e0 -2.3030551e0 1.01171619e1 1.01171619e1
-4.1837201e0 -2.3030551e0 9.6798619e0 9.6798619e0
-3.9796501e0 -2.3030551e0 9.2634619e0 9.2634619e0
-3.7755801e0 -2.3030551e0 8.8677618e0 8.8677618e0
-3.5715102e0 -2.3030551e0 8.492862e0 8.492862e0
-3.3674402e0 -2.3030551e0 8.1388618e0 8.1388618e0
-3.1633702e0 -2.3030551e0 7.8057619e0 7.8057619e0
-2.9593002e0 -2.3030551e0 7.493422e0 7.493422e0
-2.7552303e0 -2.3030551e0 7.201872e0 7.201872e0
-2.5511603e0 -2.3030551e0 6.9311519e0 6.9311519e0
-2.3470903e0 -2.3030551e0 6.6812619e0 6.6812619e0
-2.1430203e0 -2.3030551e0 6.452192e0 6.452192e0
-1.9389503e0 -2.3030551e0 6.2439418e0 6.2439418e0
-1.7348804e0 -2.3030551e0 6.0565018e0 6.0565018e0
-1.5308104e0 -2.3030551e0 5.8898918e0 5.8898918e0
-1.3267404e0 -2.3030551e0 5.7441118e0 5.7441118e0
-1.1226704e0 -2.3030551e0 5.6191618e0 5.6191618e0
-9.186005e-1 -2.3030551e0 5.5150179e0 5.5150179e0
-7.145305e-1 -2.3030551e0 5.4316998e0 5.4316998e0
-5.104605e-1 -2.3030551e0 5.3692029e0 5.3692029e0
-3.063905e-1 -2.3030551e0 5.3275307e0 5.3275307e0
-1.023206e-1 -2.3030551e0 5.3066791e0 5.3066791e0
1.017494e-1 -2.3030551e0 5.3066501e0 5.3066501e0
3.058194e-1 -2.3030551e0 5.3274431e0 5.3274431e0
5.098894e-1 -2.3030551e0 5.3690578e0 5.3690578e0
7.139594e-1 -2.3030551e0 5.4314958e0 5.4314958e0
9.180293e-1 -2.3030551e0 5.5147548e0 5.5147548e0
1.1220993e0 -2.3030551e0 5.6188318e0 5.6188318e0
1.3261693e0 -2.3030551e0 5.7437318e0 5.7437318e0
1.5302393e0 -2.3030551e0 5.8894618e0 5.8894618e0
1.7343092e0 -2.3030551e0 6.0560118e0 6.0560118e0
1.9383792e0 -2.3030551e0 6.2433818e0 6.2433818e0
2.1424492e0 -2.3030551e0 6.4515819e0 6.4515819e0
2.3465192e0 -2.3030551e0 6.6805919e0 6.6805919e0
2.5505891e0 -2.3030551e0 6.9304318e0 6.9304318e0
2.7546591e0 -2.3030551e0 7.2010919e0 7.2010919e0
2.9587291e0 -2.3030551e0 7.492562e0 7.492562e0
3.162799e0 -2.3030551e0 7.8048619e0 7.8048619e0
3.366869e0 -2.3030551e0 8.1379619e0 8.1379619e0
3.570939e0 -2.3030551e0 8.4919618e0 8.4919618e0
3.775009e0 -2.3030551e0 8.8666618e0 8.8666618e0
3.979079e0 -2.3030551e0 9.2621619e0 9.2621619e0
4.183149e0 -2.3030551e0 9.6785619e0 9.6785619e0
4.387219e0 -2.3030551e0 1.01159619e1 1.01159619e1
4.5912889e0 -2.3030551e0 1.05740619e1 1.05740619e1
4.7953589e0 -2.3030551e0 1.10527618e1 1.10527618e1
4.9994289e0 -2.3030551e0 1.1552562e1 1.1552562e1

-5.0e0 -2.2222482e0 1.11883896e1 1.11883896e1
-4.79593e0 -2.2222482e0 1.06884895e1 1.06884895e1
-4.59186e0 -2.2222482e0 1.02094896e1 1.02094896e1
-4.38779e0 -2.2222482e0 9.7514896e0 9.7514896e0
-4.1837201e0 -2.2222482e0 9.3141896e0 9.3141896e0
-3.9796501e0 -2.2222482e0 8.8977896e0 8.8977896e0
-3.7755801e0 -2.2222482e0 8.5020895e0 8.5020895e0
-3.5715102e0 -2.2222482e0 8.1271896e0 8.1271896e0
-3.3674402e0 -2.2222482e0 7.7731895e0 7.7731895e0
-3.1633702e0 -2.2222482e0 7.4400896e0 7.4400896e0
-2.9593002e0 -2.2222482e0 7.1277496e0 7.1277496e0
-2.7552303e0 -2.2222482e0 6.8361996e0 6.8361996e0
-2.5511603e0 -2.2222482e0 6.5654796e0 6.5654796e0
-2.3470903e0 -2.2222482e0 6.3155896e0 6.3155896e0
-2.1430203e0 -2.2222482e0 6.0865196e0 6.0865196e0
-1.9389503e0 -2.2222482e0 5.8782695e0 5.8782695e0
-1.7348804e0 -2.2222482e0 5.6908295e0 5.6908295e0
-1.5308104e0 -2.2222482e0 5.5242195e0 5.5242195e0
-1.3267404e0 -2.2222482e0 5.3784395e0 5.3784395e0
-1.1226704e0 -2.2222482e0 5.2534895e0 5.2534895e0
-9.186005e-1 -2.2222482e0 5.1493456e0 5.1493456e0
-7.145305e-1 -2.2222482e0 5.0660275e0 5.0660275e0
-5.104605e-1 -2.2222482e0 5.0035306e0 5.0035306e0
-3.063905e-1 -2.2222482e0 4.9618584e0 4.9618584e0
-1.023206e-1 -2.2222482e0 4.9410068e0 4.9410068e0
1.017494e-1 -2.2222482e0 4.9409778e0 4.9409778e0
3.058194e-1 -2.2222482e0 4.9617708e0 4.9617708e0
5.098894e-1 -2.2222482e0 5.0033855e0 5.0033855e0
7.139594e-1 -2.2222482e0 5.0658235e0 5.0658235e0
9.180293e-1 -2.2222482e0 5.1490825e0 5.1490825e0
1.1220993e0 -2.2222482e0 5.2531595e0 5.2531595e0
1.3261693e0 -2.2222482e0 5.3780595e0 5.3780595e0
1.5302393e0 -2.2222482e0 5.5237895e0 5.5237895e0
1.7343092e0 -2.2222482e0 5.6903395e0 5.6903395e0
1.9383792e0 -2.2222482e0 5.8777095e0 5.8777095e0
2.1424492e0 -2.2222482e0 6.0859096e0 6.0859096e0
2.3465192e0 -2.2222482e0 6.3149196e0 6.3149196e0
2.5505891e0 -2.2222482e0 6.5647595e0 6.5647595e0
2.7546591e0 -2.2222482e0 6.8354196e0 6.8354196e0
2.9587291e0 -2.2222482e0 7.1268896e0 7.1268896e0
3.162799e0 -2.2222482e0 7.4391896e0 7.4391896e0
3.366869e0 -2.2222482e0 7.7722896e0 7.7722896e0
3.570939e0 -2.2222482e0 8.1262895e0 8.1262895e0
3.775009e0 -2.2222482e0 8.5009895e0 8.5009895e0
3.979079e0 -2.2222482e0 8.8964896e0 8.8964896e0
4.183149e0 -2.2222482e0 9.3128896e0 9.3128896e0
4.387219e0 -2.2222482e0 9.7502896e0 9.7502896e0
4.5912889e0 -2.2222482e0 1.02083896e1 1.02083896e1
4.7953589e0 -2.2222482e0 1.06870895e1 1.06870895e1
4.9994289e0 -2.2222482e0 1.11868896e1 1.11868896e1

-5.0e0 -2.1414413e0 1.08357712e1 1.08357712e1
-4.79593e0 -2.1414413e0 1.03358711e1 1.03358711e1
-4.59186e0 -2.1414413e0 9.8568712e0 9.8568712e0
-4.38779e0 -2.1414413e0 9.3988712e0 9.3988712e0
-4.1837201e0 -2.1414413e0 8.9615712e0 8.9615712e0
-3.9796501e0 -2.1414413e0 8.5451712e0 8.5451712e0
-3.7755801e0 -2.1414413e0 8.1494711e0 8.1494711e0
-3.5715102e0 -2.1414413e0 7.7745712e0 7.7745712e0
-3.3674402e0 -2.1414413e0 7.4205711e0 7.4205711e0
-3.1633702e0 -2.1414413e0 7.0874712e0 7.0874712e0
-2.9593002e0 -2.1414413e0 6.7751312e0 6.7751312e0
-2.7552303e0 -2.1414413e0 6.4835812e0 6.4835812e0
-2.5511603e0 -2.1414413e0 6.2128612e0 6.2128612e0
-2.3470903e0 -2.1414413e0 5.9629712e0 5.9629712e0
-2.1430203e0 -2.1414413e0 5.7339012e0 5.7339012e0
-1.9389503e0 -2.1414413e0 5.5256511e0 5.5256511e0
-1.7348804e0 -2.1414413e0 5.338211e0 5.338211e0
-1.5308104e0 -2.1414413e0 5.1716011e0 5.1716011e0
-1.3267404e0 -2.1414413e0 5.025821e0 5.025821e0
-1.1226704e0 -2.1414413e0 4.9008711e0 4.9008711e0
-9.186005e-1 -2.1414413e0 4.7967271e0 4.7967271e0
-7.145305e-1 -2.1414413e0 4.7134091e0 4.7134091e0
-5.104605e-1 -2.1414413e0 4.6509122e0 4.6509122e0
-3.063905e-1 -2.1414413e0 4.60924e0 4.60924e0
-1.023206e-1 -2.1414413e0 4.5883884e0 4.5883884e0
1.017494e-1 -2.1414413e0 4.5883594e0 4.5883594e0
3.058194e-1 -2.1414413e0 4.6091524e0 4.6091524e0
5.098894e-1 -2.1414413e0 4.650767e0 4.650767e0
7.139594e-1 -2.1414413e0 4.7132051e0 4.7132051e0
9.180293e-1 -2.1414413e0 4.7964641e0 4.7964641e0
1.1220993e0 -2.1414413e0 4.9005411e0 4.9005411e0
1.3261693e0 -2.1414413e0 5.0254411e0 5.0254411e0
1.5302393e0 -2.1414413e0 5.1711711e0 5.1711711e0
1.7343092e0 -2.1414413e0 5.3377211e0 5.3377211e0
1.9383792e0 -2.1414413e0 5.5250911e0 5.5250911e0
2.1424492e0 -2.1414413e0 5.7332912e0 5.7332912e0
2.3465192e0 -2.1414413e0 5.9623012e0 5.9623012e0
2.5505891e0 -2.1414413e0 6.2121411e0 6.2121411e0
2.7546591e0 -2.1414413e0 6.4828012e0 6.4828012e0
2.9587291e0 -2.1414413e0 6.7742712e0 6.7742712e0
3.162799e0 -2.1414413e0 7.0865712e0 7.0865712e0
3.366869e0 -2.1414413e0 7.4196712e0 7.4196712e0
3.570939e0 -2.1414413e0 7.7736711e0 7.7736711e0
3.775009e0 -2.1414413e0 8.1483711e0 8.1483711e0
3.979079e0 -2.1414413e0 8.5438712e0 8.5438712e0
4.183149e0 -2.1414413e0 8.9602711e0 8.9602711e0
4.387219e0 -2.1414413e0 9.3976712e0 9.3976712e0
4.5912889e0 -2.1414413e0 9.8557712e0 9.8557712e0
4.7953589e0 -2.1414413e0 1.03344711e1 1.03344711e1
4.9994289e0 -2.1414413e0 1.08342712e1 1.08342712e1

-5.0e0 -2.0606345e0 1.04962112e1 1.04962112e1
-4.79593e0 -2.0606345e0 9.9963112e0 9.9963112e0
-4.59186e0 -2.0606345e0 9.5173112e0 9.5173112e0
-4.38779e0 -2.0606345e0 9.0593112e0 9.0593112e0
-4.1837201e0 -2.0606345e0 8.6220113e0 8.6220113e0
-3.9796501e0 -2.0606345e0 8.2056113e0 8.2056113e0
-3.7755801e0 -2.0606345e0 7.8099112e0 7.8099112e0
-3.5715102e0 -2.0606345e0 7.4350113e0 7.4350113e0
-3.3674402e0 -2.0606345e0 7.0810112e0 7.0810112e0
-3.1633702e0 -2.0606345e0 6.7479112e0 6.7479112e0
-2.9593002e0 -2.0606345e0 6.4355713e0 6.4355713e0
-2.7552303e0 -2.0606345e0 6.1440213e0 6.1440213e0
-2.5511603e0 -2.0606345e0 5.8733012e0 5.8733012e0
-2.3470903e0 -2.0606345e0 5.6234113e0 5.6234113e0
-2.1430203e0 -2.0606345e0 5.3943413e0 5.3943413e0
-1.9389503e0 -2.0606345e0 5.1860912e0 5.1860912e0
-1.7348804e0 -2.0606345e0 4.9986511e0 4.9986511e0
-1.5308104e0 -2.0606345e0 4.8320412e0 4.8320412e0
-1.3267404e0 -2.0606345e0 4.6862611e0 4.6862611e0
-1.1226704e0 -2.0606345e0 4.5613112e0 4.5613112e0
-9.186005e-1 -2.0606345e0 4.4571672e0 4.4571672e0
-7.145305e-1 -2.0606345e0 4.3738492e0 4.3738492e0
-5.104605e-1 -2.0606345e0 4.3113522e0 4.3113522e0
-3.063905e-1 -2.0606345e0 4.26968e0 4.26968e0
-1.023206e-1 -2.0606345e0 4.2488284e0 4.2488284e0
1.017494e-1 -2.0606345e0 4.2487994e0 4.2487994e0
3.058194e-1 -2.0606345e0 4.2695924e0 4.2695924e0
5.098894e-1 -2.0606345e0 4.3112071e0 4.3112071e0
7.139594e-1 -2.0606345e0 4.3736452e0 4.3736452e0
9.180293e-1 -2.0606345e0 4.4569041e0 4.4569041e0
1.1220993e0 -2.0606345e0 4.5609811e0 4.5609811e0
1.3261693e0 -2.0606345e0 4.6858812e0 4.6858812e0
1.5302393e0 -2.0606345e0 4.8316112e0 4.8316112e0
1.7343092e0 -2.0606345e0 4.9981612e0 4.9981612e0
1.9383792e0 -2.0606345e0 5.1855312e0 5.1855312e0
2.1424492e0 -2.0606345e0 5.3937312e0 5.3937312e0
2.3465192e0 -2.0606345e0 5.6227412e0 5.6227412e0
2.5505891e0 -2.0606345e0 5.8725812e0 5.8725812e0
2.7546591e0 -2.0606345e0 6.1432413e0 6.1432413e0
2.9587291e0 -2.0606345e0 6.4347113e0 6.4347113e0
3.162799e0 -2.0606345e0 6.7470113e0 6.7470113e0
3.366869e0 -2.0606345e0 7.0801112e0 7.0801112e0
3.570939e0 -2.0606345e0 7.4341112e0 7.4341112e0
3.775009e0 -2.0606345e0 7.8088112e0 7.8088112e0
3.979079e0 -2.0606345e0 8.2043112e0 8.2043112e0
4.183149e0 -2.0606345e0 8.6207112e0 8.6207112e0
4.387219e0 -2.0606345e0 9.0581113e0 9.0581113e0
4.5912889e0 -2.0606345e0 9.5162112e0 9.5162112e0
4.7953589e0 -2.0606345e0 9.9949112e0 9.9949112e0
4.9994289e0 -2.0606345e0 1.04947113e1 1.04947113e1

-5.0e0 -1.9798276e0 1.0169719e1 1.0169719e1
-4.79593e0 -1.9798276e0 9.6698189e0 9.6698189e0
-4.59186e0 -1.9798276e0 9.190819e0 9.190819e0
-4.38779e0 -1.9798276e0 8.7328189e0 8.7328189e0
-4.1837201e0 -1.9798276e0 8.295519e0 8.295519e0
-3.9796501e0 -1.9798276e0 7.879119e0 7.879119e0
-3.7755801e0 -1.9798276e0 7.4834189e0 7.4834189e0
-3.5715102e0 -1.9798276e0 7.108519e0 7.108519e0
-3.3674402e0 -1.9798276e0 6.7545189e0 6.7545189e0
-3.1633702e0 -1.9798276e0 6.4214189e0 6.4214189e0
-2.9593002e0 -1.9798276e0 6.109079e0 6.109079e0
-2.7552303e0 -1.9798276e0 5.817529e0 5.817529e0
-2.5511603e0 -1.9798276e0 5.546809e0 5.546809e0
-2.3470903e0 -1.9798276e0 5.296919e0 5.296919e0
-2.1430203e0 -1.9798276e0 5.067849e0 5.067849e0
-1.9389503e0 -1.9798276e0 4.8595988e0 4.8595988e0
-1.7348804e0 -1.9798276e0 4.6721588e0 4.6721588e0
-1.5308104e0 -1.9798276e0 4.5055489e0 4.5055489e0
-1.3267404e0 -1.9798276e0 4.3597688e0 4.3597688e0
-1.1226704e0 -1.9798276e0 4.2348189e0 4.2348189e0
-9.186005e-1 -1.9798276e0 4.1306749e0 4.1306749e0
-7.145305e-1 -1.9798276e0 4.0473569e0 4.0473569e0
-5.104605e-1 -1.9798276e0 3.98486e0 3.98486e0
-3.063905e-1 -1.9798276e0 3.9431877e0 3.9431877e0
-1.023206e-1 -1.9798276e0 3.9223361e0 3.9223361e0
1.017494e-1 -1.9798276e0 3.9223071e0 3.9223071e0
3.058194e-1 -1.9798276e0 3.9431001e0 3.9431001e0
5.098894e-1 -1.9798276e0 3.9847148e0 3.9847148e0
7.139594e-1 -1.9798276e0 4.0471529e0 4.0471529e0
9.180293e-1 -1.9798276e0 4.1304118e0 4.1304118e0
1.1220993e0 -1.9798276e0 4.2344888e0 4.2344888e0
1.3261693e0 -1.9798276e0 4.3593889e0 4.3593889e0
1.5302393e0 -1.9798276e0 4.5051189e0 4.5051189e0
1.7343092e0 -1.9798276e0 4.6716689e0 4.6716689e0
1.9383792e0 -1.9798276e0 4.8590388e0 4.8590388e0
2.1424492e0 -1.9798276e0 5.0672389e0 5.0672389e0
2.3465192e0 -1.9798276e0 5.296249e0 5.296249e0
2.5505891e0 -1.9798276e0 5.5460889e0 5.5460889e0
2.7546591e0 -1.9798276e0 5.816749e0 5.816749e0
2.9587291e0 -1.9798276e0 6.108219e0 6.108219e0
3.162799e0 -1.9798276e0 6.420519e0 6.420519e0
3.366869e0 -1.9798276e0 6.753619e0 6.753619e0
3.570939e0 -1.9798276e0 7.1076189e0 7.1076189e0
3.775009e0 -1.9798276e0 7.4823189e0 7.4823189e0
3.979079e0 -1.9798276e0 7.8778189e0 7.8778189e0
4.183149e0 -1.9798276e0 8.2942189e0 8.2942189e0
4.387219e0 -1.9798276e0 8.731619e0 8.731619e0
4.5912889e0 -1.9798276e0 9.189719e0 9.189719e0
4.7953589e0 -1.9798276e0 9.6684189e0 9.6684189e0
4.9994289e0 -1.9798276e0 1.0168219e1 1.0168219e1

-5.0e0 -1.8990205e0 9.856279e0 9.856279e0
-4.79593e0 -1.8990205e0 9.356379e0 9.356379e0
-4.59186e0 -1.8990205e0 8.877379e0 8.877379e0
-4.38779e0 -1.8990205e0 8.419379e0 8.419379e0
-4.1837201e0 -1.8990205e0 7.982079e0 7.982079e0
-3.9796501e0 -1.8990205e0 7.565679e0 7.565679e0
-3.7755801e0 -1.8990205e0 7.169979e0 7.169979e0
-3.5715102e0 -1.8990205e0 6.795079e0 6.795079e0
-3.3674402e0 -1.8990205e0 6.441079e0 6.441079e0
-3.1633702e0 -1.8990205e0 6.107979e0 6.107979e0
-2.9593002e0 -1.8990205e0 5.795639e0 5.795639e0
-2.7552303e0 -1.8990205e0 5.504089e0 5.504089e0
-2.5511603e0 -1.8990205e0 5.233369e0 5.233369e0
-2.3470903e0 -1.8990205e0 4.983479e0 4.983479e0
-2.1430203e0 -1.8990205e0 4.754409e0 4.754409e0
-1.9389503e0 -1.8990205e0 4.5461589e0 4.5461589e0
-1.7348804e0 -1.8990205e0 4.3587189e0 4.3587189e0
-1.5308104e0 -1.8990205e0 4.1921089e0 4.1921089e0
-1.3267404e0 -1.8990205e0 4.0463289e0 4.0463289e0
-1.1226704e0 -1.8990205e0 3.921379e0 3.921379e0
-9.186005e-1 -1.8990205e0 3.817235e0 3.817235e0
-7.145305e-1 -1.8990205e0 3.733917e0 3.733917e0
-5.104605e-1 -1.8990205e0 3.67142e0 3.67142e0
-3.063905e-1 -1.8990205e0 3.6297478e0 3.6297478e0
-1.023206e-1 -1.8990205e0 3.6088962e0 3.6088962e0
1.017494e-1 -1.8990205e0 3.6088672e0 3.6088672e0
3.058194e-1 -1.8990205e0 3.6296602e0 3.6296602e0
5.098894e-1 -1.8990205e0 3.6712749e0 3.6712749e0
7.139594e-1 -1.8990205e0 3.7337129e0 3.7337129e0
9.180293e-1 -1.8990205e0 3.8169719e0 3.8169719e0
1.1220993e0 -1.8990205e0 3.9210489e0 3.9210489e0
1.3261693e0 -1.8990205e0 4.045949e0 4.045949e0
1.5302393e0 -1.8990205e0 4.191679e0 4.191679e0
1.7343092e0 -1.8990205e0 4.3582289e0 4.3582289e0
1.9383792e0 -1.8990205e0 4.5455989e0 4.5455989e0
2.1424492e0 -1.8990205e0 4.753799e0 4.753799e0
2.3465192e0 -1.8990205e0 4.982809e0 4.982809e0
2.5505891e0 -1.8990205e0 5.232649e0 5.232649e0
2.7546591e0 -1.8990205e0 5.503309e0 5.503309e0
2.9587291e0 -1.8990205e0 5.794779e0 5.794779e0
3.162799e0 -1.8990205e0 6.107079e0 6.107079e0
3.366869e0 -1.8990205e0 6.440179e0 6.440179e0
3.570939e0 -1.8990205e0 6.794179e0 6.794179e0
3.775009e0 -1.8990205e0 7.168879e0 7.168879e0
3.979079e0 -1.8990205e0 7.564379e0 7.564379e0
4.183149e0 -1.8990205e0 7.980779e0 7.980779e0
4.387219e0 -1.8990205e0 8.418179e0 8.418179e0
4.5912889e0 -1.8990205e0 8.876279e0 8.876279e0
4.7953589e0 -1.8990205e0 9.354979e0 9.354979e0
4.9994289e0 -1.8990205e0 9.854779e0 9.854779e0

-5.0e0 -1.8182137e0 9.5559036e0 9.5559036e0
-4.79593e0 -1.8182137e0 9.0560036e0 9.0560036e0
-4.59186e0 -1.8182137e0 8.5770036e0 8.5770036e0
-4.38779e0 -1.8182137e0 8.1190036e0 8.1190036e0
-4.1837201e0 -1.8182137e0 7.6817036e0 7.6817036e0
-3.9796501e0 -1.8182137e0 7.2653036e0 7.2653036e0
-3.7755801e0 -1.8182137e0 6.8696036e0 6.8696036e0
-3.5715102e0 -1.8182137e0 6.4947037e0 6.4947037e0
-3.3674402e0 -1.8182137e0 6.1407036e0 6.1407036e0
-3.1633702e0 -1.8182137e0 5.8076036e0 5.8076036e0
-2.9593002e0 -1.8182137e0 5.4952637e0 5.4952637e0
-2.7552303e0 -1.8182137e0 5.2037137e0 5.2037137e0
-2.5511603e0 -1.8182137e0 4.9329936e0 4.9329936e0
-2.3470903e0 -1.8182137e0 4.6831036e0 4.6831036e0
-2.1430203e0 -1.8182137e0 4.4540337e0 4.4540337e0
-1.9389503e0 -1.8182137e0 4.2457835e0 4.2457835e0
-1.7348804e0 -1.8182137e0 4.0583435e0 4.0583435e0
-1.5308104e0 -1.8182137e0 3.8917336e0 3.8917336e0
-1.3267404e0 -1.8182137e0 3.7459535e0 3.7459535e0
-1.1226704e0 -1.8182137e0 3.6210036e0 3.6210036e0
-9.186005e-1 -1.8182137e0 3.5168596e0 3.5168596e0
-7.145305e-1 -1.8182137e0 3.4335416e0 3.4335416e0
-5.104605e-1 -1.8182137e0 3.3710446e0 3.3710446e0
-3.063905e-1 -1.8182137e0 3.3293724e0 3.3293724e0
-1.023206e-1 -1.8182137e0 3.3085208e0 3.3085208e0
1.017494e-1 -1.8182137e0 3.3084918e0 3.3084918e0
3.058194e-1 -1.8182137e0 3.3292848e0 3.3292848e0
5.098894e-1 -1.8182137e0 3.3708995e0 3.3708995e0
7.139594e-1 -1.8182137e0 3.4333376e0 3.4333376e0
9.180293e-1 -1.8182137e0 3.5165965e0 3.5165965e0
1.1220993e0 -1.8182137e0 3.6206735e0 3.6206735e0
1.3261693e0 -1.8182137e0 3.7455736e0 3.7455736e0
1.5302393e0 -1.8182137e0 3.8913036e0 3.8913036e0
1.7343092e0 -1.8182137e0 4.0578535e0 4.0578535e0
1.9383792e0 -1.8182137e0 4.2452235e0 4.2452235e0
2.1424492e0 -1.8182137e0 4.4534236e0 4.4534236e0
2.3465192e0 -1.8182137e0 4.6824336e0 4.6824336e0
2.5505891e0 -1.8182137e0 4.9322736e0 4.9322736e0
2.7546591e0 -1.8182137e0 5.2029337e0 5.2029337e0
2.9587291e0 -1.8182137e0 5.4944037e0 5.4944037e0
3.162799e0 -1.8182137e0 5.8067036e0 5.8067036e0
3.366869e0 -1.8182137e0 6.1398036e0 6.1398036e0
3.570939e0 -1.8182137e0 6.4938036e0 6.4938036e0
3.775009e0 -1.8182137e0 6.8685036e0 6.8685036e0
3.979079e0 -1.8182137e0 7.2640036e0 7.2640036e0
4.183149e0 -1.8182137e0 7.6804036e0 7.6804036e0
4.387219e0 -1.8182137e0 8.1178036e0 8.1178036e0
4.5912889e0 -1.8182137e0 8.5759036e0 8.5759036e0
4.7953589e0 -1.8182137e0 9.0546036e0 9.0546036e0
4.9994289e0 -1.8182137e0 9.5544037e0 9.5544037e0

-5.0e0 -1.7374068e0 9.2685822e0 9.2685822e0
-4.79593e0 -1.7374068e0 8.7686821e0 8.7686821e0
-4.59186e0 -1.7374068e0 8.2896822e0 8.2896822e0
-4.38779e0 -1.7374068e0 7.8316821e0 7.8316821e0
-4.1837201e0 -1.7374068e0 7.3943822e0 7.3943822e0
-3.9796501e0 -1.7374068e0 6.9779822e0 6.9779822e0
-3.7755801e0 -1.7374068e0 6.5822821e0 6.5822821e0
-3.5715102e0 -1.7374068e0 6.2073822e0 6.2073822e0
-3.3674402e0 -1.7374068e0 5.8533821e0 5.8533821e0
-3.1633702e0 -1.7374068e0 5.5202821e0 5.5202821e0
-2.9593002e0 -1.7374068e0 5.2079422e0 5.2079422e0
-2.7552303e0 -1.7374068e0 4.9163922e0 4.9163922e0
-2.5511603e0 -1.7374068e0 4.6456721e0 4.6456721e0
-2.3470903e0 -1.7374068e0 4.3957822e0 4.3957822e0
-2.1430203e0 -1.7374068e0 4.1667122e0 4.1667122e0
-1.9389503e0 -1.7374068e0 3.958462e0 3.958462e0
-1.7348804e0 -1.7374068e0 3.771022e0 3.771022e0
-1.5308104e0 -1.7374068e0 3.6044121e0 3.6044121e0
-1.3267404e0 -1.7374068e0 3.458632e0 3.458632e0
-1.1226704e0 -1.7374068e0 3.3336821e0 3.3336821e0
-9.186005e-1 -1.7374068e0 3.2295381e0 3.2295381e0
-7.145305e-1 -1.7374068e0 3.1462201e0 3.1462201e0
-5.104605e-1 -1.7374068e0 3.0837231e0 3.0837231e0
-3.063905e-1 -1.7374068e0 3.042051e0 3.042051e0
-1.023206e-1 -1.7374068e0 3.0211993e0 3.0211993e0
1.017494e-1 -1.7374068e0 3.0211703e0 3.0211703e0
3.058194e-1 -1.7374068e0 3.0419633e0 3.0419633e0
5.098894e-1 -1.7374068e0 3.083578e0 3.083578e0
7.139594e-1 -1.7374068e0 3.1460161e0 3.1460161e0
9.180293e-1 -1.7374068e0 3.229275e0 3.229275e0
1.1220993e0 -1.7374068e0 3.333352e0 3.333352e0
1.3261693e0 -1.7374068e0 3.4582521e0 3.4582521e0
1.5302393e0 -1.7374068e0 3.6039821e0 3.6039821e0
1.7343092e0 -1.7374068e0 3.770532e0 3.770532e0
1.9383792e0 -1.7374068e0 3.957902e0 3.957902e0
2.1424492e0 -1.7374068e0 4.1661021e0 4.1661021e0
2.3465192e0 -1.7374068e0 4.3951122e0 4.3951122e0
2.5505891e0 -1.7374068e0 4.6449521e0 4.6449521e0
2.7546591e0 -1.7374068e0 4.9156122e0 4.9156122e0
2.9587291e0 -1.7374068e0 5.2070822e0 5.2070822e0
3.162799e0 -1.7374068e0 5.5193822e0 5.5193822e0
3.366869e0 -1.7374068e0 5.8524821e0 5.8524821e0
3.570939e0 -1.7374068e0 6.2064821e0 6.2064821e0
3.775009e0 -1.7374068e0 6.5811821e0 6.5811821e0
3.979079e0 -1.7374068e0 6.9766821e0 6.9766821e0
4.183149e0 -1.7374068e0 7.3930821e0 7.3930821e0
4.387219e0 -1.7374068e0 7.8304822e0 7.8304822e0
4.5912889e0 -1.7374068e0 8.2885822e0 8.2885822e0
4.7953589e0 -1.7374068e0 8.7672821e0 8.7672821e0
4.9994289e0 -1.7374068e0 9.2670822e0 9.2670822e0

-5.0e0 -1.6565999e0 8.9943222e0 8.9943222e0
-4.79593e0 -1.6565999e0 8.4944221e0 8.4944221e0
-4.59186e0 -1.6565999e0 8.0154222e0 8.0154222e0
-4.38779e0 -1.6565999e0 7.5574222e0 7.5574222e0
-4.1837201e0 -1.6565999e0 7.1201222e0 7.1201222e0
-3.9796501e0 -1.6565999e0 6.7037222e0 6.7037222e0
-3.7755801e0 -1.6565999e0 6.3080222e0 6.3080222e0
-3.5715102e0 -1.6565999e0 5.9331223e0 5.9331223e0
-3.3674402e0 -1.6565999e0 5.5791222e0 5.5791222e0
-3.1633702e0 -1.6565999e0 5.2460222e0 5.2460222e0
-2.9593002e0 -1.6565999e0 4.9336823e0 4.9336823e0
-2.7552303e0 -1.6565999e0 4.6421323e0 4.6421323e0
-2.5511603e0 -1.6565999e0 4.3714122e0 4.3714122e0
-2.3470903e0 -1.6565999e0 4.1215222e0 4.1215222e0
-2.1430203e0 -1.6565999e0 3.8924522e0 3.8924522e0
-1.9389503e0 -1.6565999e0 3.6842021e0 3.6842021e0
-1.7348804e0 -1.6565999e0 3.4967621e0 3.4967621e0
-1.5308104e0 -1.6565999e0 3.3301521e0 3.3301521e0
-1.3267404e0 -1.6565999e0 3.1843721e0 3.1843721e0
-1.1226704e0 -1.6565999e0 3.0594221e0 3.0594221e0
-9.186005e-1 -1.6565999e0 2.9552782e0 2.9552782e0
-7.145305e-1 -1.6565999e0 2.8719601e0 2.8719601e0
-5.104605e-1 -1.6565999e0 2.8094632e0 2.8094632e0
-3.063905e-1 -1.6565999e0 2.767791e0 2.767791e0
-1.023206e-1 -1.6565999e0 2.7469394e0 2.7469394e0
1.017494e-1 -1.6565999e0 2.7469104e0 2.7469104e0
3.058194e-1 -1.6565999e0 2.7677034e0 2.7677034e0
5.098894e-1 -1.6565999e0 2.8093181e0 2.8093181e0
7.139594e-1 -1.6565999e0 2.8717561e0 2.8717561e0
9.180293e-1 -1.6565999e0 2.9550151e0 2.9550151e0
1.1220993e0 -1.6565999e0 3.0590921e0 3.0590921e0
1.3261693e0 -1.6565999e0 3.1839922e0 3.1839922e0
1.5302393e0 -1.6565999e0 3.3297221e0 3.3297221e0
1.7343092e0 -1.6565999e0 3.4962721e0 3.4962721e0
1.9383792e0 -1.6565999e0 3.6836421e0 3.6836421e0
2.1424492e0 -1.6565999e0 3.8918422e0 3.8918422e0
2.3465192e0 -1.6565999e0 4.1208522e0 4.1208522e0
2.5505891e0 -1.6565999e0 4.3706921e0 4.3706921e0
2.7546591e0 -1.6565999e0 4.6413522e0 4.6413522e0
2.9587291e0 -1.6565999e0 4.9328223e0 4.9328223e0
3.162799e0 -1.6565999e0 5.2451222e0 5.2451222e0
3.366869e0 -1.6565999e0 5.5782222e0 5.5782222e0
3.570939e0 -1.6565999e0 5.9322221e0 5.9322221e0
3.775009e0 -1.6565999e0 6.3069221e0 6.3069221e0
3.979079e0 -1.6565999e0 6.7024222e0 6.7024222e0
4.183149e0 -1.6565999e0 7.1188222e0 7.1188222e0
4.387219e0 -1.6565999e0 7.5562222e0 7.5562222e0
4.5912889e0 -1.6565999e0 8.0143222e0 8.0143222e0
4.7953589e0 -1.6565999e0 8.4930222e0 8.4930222e0
4.9994289e0 -1.6565999e0 8.9928223e0 8.9928223e0

-5.0e0 -1.575793e0 8.7331253e0 8.7331253e0
-4.79593e0 -1.575793e0 8.2332253e0 8.2332253e0
-4.59186e0 -1.575793e0 7.7542253e0 7.7542253e0
-4.38779e0 -1.575793e0 7.2962253e0 7.2962253e0
-4.1837201e0 -1.575793e0 6.8589253e0 6.8589253e0
-3.9796501e0 -1.575793e0 6.4425253e0 6.4425253e0
-3.7755801e0 -1.575793e0 6.0468253e0 6.0468253e0
-3.5715102e0 -1.575793e0 5.6719254e0 5.6719254e0
-3.3674402e0 -1.575793e0 5.3179253e0 5.3179253e0
-3.1633702e0 -1.575793e0 4.9848253e0 4.9848253e0
-2.9593002e0 -1.575793e0 4.6724854e0 4.6724854e0
-2.7552303e0 -1.575793e0 4.3809354e0 4.3809354e0
-2.5511603e0 -1.575793e0 4.1102153e0 4.1102153e0
-2.3470903e0 -1.575793e0 3.8603253e0 3.8603253e0
-2.1430203e0 -1.575793e0 3.6312553e0 3.6312553e0
-1.9389503e0 -1.575793e0 3.4230052e0 3.4230052e0
-1.7348804e0 -1.575793e0 3.2355652e0 3.2355652e0
-1.5308104e0 -1.575793e0 3.0689552e0 3.0689552e0
-1.3267404e0 -1.575793e0 2.9231752e0 2.9231752e0
-1.1226704e0 -1.575793e0 2.7982253e0 2.7982253e0
-9.186005e-1 -1.575793e0 2.6940813e0 2.6940813e0
-7.145305e-1 -1.575793e0 2.6107632e0 2.6107632e0
-5.104605e-1 -1.575793e0 2.5482663e0 2.5482663e0
-3.063905e-1 -1.575793e0 2.5065941e0 2.5065941e0
-1.023206e-1 -1.575793e0 2.4857425e0 2.4857425e0
1.017494e-1 -1.575793e0 2.4857135e0 2.4857135e0
3.058194e-1 -1.575793e0 2.5065065e0 2.5065065e0
5.098894e-1 -1.575793e0 2.5481212e0 2.5481212e0
7.139594e-1 -1.575793e0 2.6105592e0 2.6105592e0
9.180293e-1 -1.575793e0 2.6938182e0 2.6938182e0
1.1220993e0 -1.575793e0 2.7978952e0 2.7978952e0
1.3261693e0 -1.575793e0 2.9227953e0 2.9227953e0
1.5302393e0 -1.575793e0 3.0685252e0 3.0685252e0
1.7343092e0 -1.575793e0 3.2350752e0 3.2350752e0
1.9383792e0 -1.575793e0 3.4224452e0 3.4224452e0
2.1424492e0 -1.575793e0 3.6306453e0 3.6306453e0
2.3465192e0 -1.575793e0 3.8596553e0 3.8596553e0
2.5505891e0 -1.575793e0 4.1094952e0 4.1094952e0
2.7546591e0 -1.575793e0 4.3801553e0 4.3801553e0
2.9587291e0 -1.575793e0 4.6716254e0 4.6716254e0
3.162799e0 -1.575793e0 4.9839253e0 4.9839253e0
3.366869e0 -1.575793e0 5.3170253e0 5.3170253e0
3.570939e0 -1.575793e0 5.6710252e0 5.6710252e0
3.775009e0 -1.575793e0 6.0457253e0 6.0457253e0
3.979079e0 -1.575793e0 6.4412253e0 6.4412253e0
4.183149e0 -1.575793e0 6.8576253e0 6.8576253e0
4.387219e0 -1.575793e0 7.2950253e0 7.2950253e0
4.5912889e0 -1.575793e0 7.7531253e0 7.7531253e0
4.7953589e0 -1.575793e0 8.2318253e0 8.2318253e0
4.9994289e0 -1.575793e0 8.7316254e0 8.7316254e0

-5.0e0 -1.4949861e0 8.4849823e0 8.4849823e0
-4.79593e0 -1.4949861e0 7.9850822e0 7.9850822e0
-4.59186e0 -1.4949861e0 7.5060823e0 7.5060823e0
-4.38779e0 -1.4949861e0 7.0480823e0 7.0480823e0
-4.1837201e0 -1.4949861e0 6.6107823e0 6.6107823e0
-3.9796501e0 -1.4949861e0 6.1943823e0 6.1943823e0
-3.7755801e0 -1.4949861e0 5.7986823e0 5.7986823e0
-3.5715102e0 -1.4949861e0 5.4237823e0 5.4237823e0
-3.3674402e0 -1.4949861e0 5.0697823e0 5.0697823e0
-3.1633702e0 -1.4949861e0 4.7366823e0 4.7366823e0
-2.9593002e0 -1.4949861e0 4.4243423e0 4.4243423e0
-2.7552303e0 -1.4949861e0 4.1327924e0 4.1327924e0
-2.5511603e0 -1.4949861e0 3.8620723e0 3.8620723e0
-2.3470903e0 -1.4949861e0 3.6121823e0 3.6121823e0
-2.1430203e0 -1.4949861e0 3.3831123e0 3.3831123e0
-1.9389503e0 -1.4949861e0 3.1748622e0 3.1748622e0
-1.7348804e0 -1.4949861e0 2.9874222e0 2.9874222e0
-1.5308104e0 -1.4949861e0 2.8208122e0 2.8208122e0
-1.3267404e0 -1.4949861e0 2.6750322e0 2.6750322e0
-1.1226704e0 -1.4949861e0 2.5500822e0 2.5500822e0
-9.186005e-1 -1.4949861e0 2.4459383e0 2.4459383e0
-7.145305e-1 -1.4949861e0 2.3626202e0 2.3626202e0
-5.104605e-1 -1.4949861e0 2.3001233e0 2.3001233e0
-3.063905e-1 -1.4949861e0 2.2584511e0 2.2584511e0
-1.023206e-1 -1.4949861e0 2.2375995e0 2.2375995e0
1.017494e-1 -1.4949861e0 2.2375705e0 2.2375705e0
3.058194e-1 -1.4949861e0 2.2583635e0 2.2583635e0
5.098894e-1 -1.4949861e0 2.2999782e0 2.2999782e0
7.139594e-1 -1.4949861e0 2.3624162e0 2.3624162e0
9.180293e-1 -1.4949861e0 2.4456752e0 2.4456752e0
1.1220993e0 -1.4949861e0 2.5497522e0 2.5497522e0
1.3261693e0 -1.4949861e0 2.6746523e0 2.6746523e0
1.5302393e0 -1.4949861e0 2.8203822e0 2.8203822e0
1.7343092e0 -1.4949861e0 2.9869322e0 2.9869322e0
1.9383792e0 -1.4949861e0 3.1743022e0 3.1743022e0
2.1424492e0 -1.4949861e0 3.3825023e0 3.3825023e0
2.3465192e0 -1.4949861e0 3.6115123e0 3.6115123e0
2.5505891e0 -1.4949861e0 3.8613522e0 3.8613522e0
2.7546591e0 -1.4949861e0 4.1320123e0 4.1320123e0
2.9587291e0 -1.4949861e0 4.4234824e0 4.4234824e0
3.162799e0 -1.4949861e0 4.7357823e0 4.7357823e0
3.366869e0 -1.4949861e0 5.0688823e0 5.0688823e0
3.570939e0 -1.4949861e0 5.4228822e0 5.4228822e0
3.775009e0 -1.4949861e0 5.7975822e0 5.7975822e0
3.979079e0 -1.4949861e0 6.1930823e0 6.1930823e0
4.183149e0 -1.4949861e0 6.6094823e0 6.6094823e0
4.387219e0 -1.4949861e0 7.0468823e0 7.0468823e0
4.5912889e0 -1.4949861e0 7.5049823e0 7.5049823e0
4.7953589e0 -1.4949861e0 7.9836823e0 7.9836823e0
4.9994289e0 -1.4949861e0 8.4834824e0 8.4834824e0

-5.0e0 -1.4141792e0 8.2499008e0 8.2499008e0
-4.79593e0 -1.4141792e0 7.7500008e0 7.7500008e0
-4.59186e0 -1.4141792e0 7.2710008e0 7.2710008e0
-4.38779e0 -1.4141792e0 6.8130008e0 6.8130008e0
-4.1837201e0 -1.4141792e0 6.3757008e0 6.3757008e0
-3.9796501e0 -1.4141792e0 5.9593008e0 5.9593008e0
-3.7755801e0 -1.4141792e0 5.5636008e0 5.5636008e0
-3.5715102e0 -1.4141792e0 5.1887009e0 5.1887009e0
-3.3674402e0 -1.4141792e0 4.8347008e0 4.8347008e0
-3.1633702e0 -1.4141792e0 4.5016008e0 4.5016008e0
-2.9593002e0 -1.4141792e0 4.1892609e0 4.1892609e0
-2.7552303e0 -1.4141792e0 3.8977109e0 3.8977109e0
-2.5511603e0 -1.4141792e0 3.6269908e0 3.6269908e0
-2.3470903e0 -1.4141792e0 3.3771008e0 3.3771008e0
-2.1430203e0 -1.4141792e0 3.1480309e0 3.1480309e0
-1.9389503e0 -1.4141792e0 2.9397807e0 2.9397807e0
-1.7348804e0 -1.4141792e0 2.7523407e0 2.7523407e0
-1.5308104e0 -1.4141792e0 2.5857307e0 2.5857307e0
-1.3267404e0 -1.4141792e0 2.4399507e0 2.4399507e0
-1.1226704e0 -1.4141792e0 2.3150008e0 2.3150008e0
-9.186005e-1 -1.4141792e0 2.2108568e0 2.2108568e0
-7.145305e-1 -1.4141792e0 2.1275388e0 2.1275388e0
-5.104605e-1 -1.4141792e0 2.0650418e0 2.0650418e0
-3.063905e-1 -1.4141792e0 2.0233696e0 2.0233696e0
-1.023206e-1 -1.4141792e0 2.002518e0 2.002518e0
1.017494e-1 -1.4141792e0 2.002489e0 2.002489e0
3.058194e-1 -1.4141792e0 2.023282e0 2.023282e0
5.098894e-1 -1.4141792e0 2.0648967e0 2.0648967e0
7.139594e-1 -1.4141792e0 2.1273347e0 2.1273347e0
9.180293e-1 -1.4141792e0 2.2105937e0 2.2105937e0
1.1220993e0 -1.4141792e0 2.3146707e0 2.3146707e0
1.3261693e0 -1.4141792e0 2.4395708e0 2.4395708e0
1.5302393e0 -1.4141792e0 2.5853008e0 2.5853008e0
1.7343092e0 -1.4141792e0 2.7518507e0 2.7518507e0
1.9383792e0 -1.4141792e0 2.9392207e0 2.9392207e0
2.1424492e0 -1.4141792e0 3.1474208e0 3.1474208e0
2.3465192e0 -1.4141792e0 3.3764308e0 3.3764308e0
2.5505891e0 -1.4141792e0 3.6262708e0 3.6262708e0
2.7546591e0 -1.4141792e0 3.8969308e0 3.8969308e0
2.9587291e0 -1.4141792e0 4.1884009e0 4.1884009e0
3.162799e0 -1.4141792e0 4.5007008e0 4.5007008e0
3.366869e0 -1.4141792e0 4.8338008e0 4.8338008e0
3.570939e0 -1.4141792e0 5.1878008e0 5.1878008e0
3.775009e0 -1.4141792e0 5.5625008e0 5.5625008e0
3.979079e0 -1.4141792e0 5.9580008e0 5.9580008e0
4.183149e0 -1.4141792e0 6.3744008e0 6.3744008e0
4.387219e0 -1.4141792e0 6.8118008e0 6.8118008e0
4.5912889e0 -1.4141792e0 7.2699008e0 7.2699008e0
4.7953589e0 -1.4141792e0 7.7486008e0 7.7486008e0
4.9994289e0 -1.4141792e0 8.2484009e0 8.2484009e0

-5.0e0 -1.3333723e0 8.0278824e0 8.0278824e0
-4.79593e0 -1.3333723e0 7.5279823e0 7.5279823e0
-4.59186e0 -1.3333723e0 7.0489824e0 7.0489824e0
-4.38779e0 -1.3333723e0 6.5909824e0 6.5909824e0
-4.1837201e0 -1.3333723e0 6.1536824e0 6.1536824e0
-3.9796501e0 -1.3333723e0 5.7372824e0 5.7372824e0
-3.7755801e0 -1.3333723e0 5.3415823e0 5.3415823e0
-3.5715102e0 -1.3333723e0 4.9666824e0 4.9666824e0
-3.3674402e0 -1.3333723e0 4.6126823e0 4.6126823e0
-3.1633702e0 -1.3333723e0 4.2795824e0 4.2795824e0
-2.9593002e0 -1.3333723e0 3.9672424e0 3.9672424e0
-2.7552303e0 -1.3333723e0 3.6756924e0 3.6756924e0
-2.5511603e0 -1.3333723e0 3.4049724e0 3.4049724e0
-2.3470903e0 -1.3333723e0 3.1550824e0 3.1550824e0
-2.1430203e0 -1.3333723e0 2.9260124e0 2.9260124e0
-1.9389503e0 -1.3333723e0 2.7177623e0 2.7177623e0
-1.7348804e0 -1.3333723e0 2.5303223e0 2.5303223e0
-1.5308104e0 -1.3333723e0 2.3637123e0 2.3637123e0
-1.3267404e0 -1.3333723e0 2.2179323e0 2.2179323e0
-1.1226704e0 -1.3333723e0 2.0929823e0 2.0929823e0
-9.186005e-1 -1.3333723e0 1.9888383e0 1.9888383e0
-7.145305e-1 -1.3333723e0 1.9055203e0 1.9055203e0
-5.104605e-1 -1.3333723e0 1.8430234e0 1.8430234e0
-3.063905e-1 -1.3333723e0 1.8013512e0 1.8013512e0
-1.023206e-1 -1.3333723e0 1.7804996e0 1.7804996e0
1.017494e-1 -1.3333723e0 1.7804706e0 1.7804706e0
3.058194e-1 -1.3333723e0 1.8012636e0 1.8012636e0
5.098894e-1 -1.3333723e0 1.8428783e0 1.8428783e0
7.139594e-1 -1.3333723e0 1.9053163e0 1.9053163e0
9.180293e-1 -1.3333723e0 1.9885753e0 1.9885753e0
1.1220993e0 -1.3333723e0 2.0926523e0 2.0926523e0
1.3261693e0 -1.3333723e0 2.2175523e0 2.2175523e0
1.5302393e0 -1.3333723e0 2.3632823e0 2.3632823e0
1.7343092e0 -1.3333723e0 2.5298323e0 2.5298323e0
1.9383792e0 -1.3333723e0 2.7172023e0 2.7172023e0
2.1424492e0 -1.3333723e0 2.9254024e0 2.9254024e0
2.3465192e0 -1.3333723e0 3.1544124e0 3.1544124e0
2.5505891e0 -1.3333723e0 3.4042523e0 3.4042523e0
2.7546591e0 -1.3333723e0 3.6749124e0 3.6749124e0
2.9587291e0 -1.3333723e0 3.9663824e0 3.9663824e0
3.162799e0 -1.3333723e0 4.2786824e0 4.2786824e0
3.366869e0 -1.3333723e0 4.6117824e0 4.6117824e0
3.570939e0 -1.3333723e0 4.9657823e0 4.9657823e0
3.775009e0 -1.3333723e0 5.3404823e0 5.3404823e0
3.979079e0 -1.3333723e0 5.7359824e0 5.7359824e0
4.183149e0 -1.3333723e0 6.1523824e0 6.1523824e0
4.387219e0 -1.3333723e0 6.5897824e0 6.5897824e0
4.5912889e0 -1.3333723e0 7.0478824e0 7.0478824e0
4.7953589e0 -1.3333723e0 7.5265823e0 7.5265823e0
4.9994289e0 -1.3333723e0 8.0263824e0 8.0263824e0

-5.0e0 -1.2525655e0 7.8189194e0 7.8189194e0
-4.79593e0 -1.2525655e0 7.3190193e0 7.3190193e0
-4.59186e0 -1.2525655e0 6.8400194e0 6.8400194e0
-4.38779e0 -1.2525655e0 6.3820193e0 6.3820193e0
-4.1837201e0 -1.2525655e0 5.9447194e0 5.9447194e0
-3.9796501e0 -1.2525655e0 5.5283194e0 5.5283194e0
-3.7755801e0 -1.2525655e0 5.1326193e0 5.1326193e0
-3.5715102e0 -1.2525655e0 4.7577194e0 4.7577194e0
-3.3674402e0 -1.2525655e0 4.4037193e0 4.4037193e0
-3.1633702e0 -1.2525655e0 4.0706194e0 4.0706194e0
-2.9593002e0 -1.2525655e0 3.7582794e0 3.7582794e0
-2.7552303e0 -1.2525655e0 3.4667294e0 3.4667294e0
-2.5511603e0 -1.2525655e0 3.1960094e0 3.1960094e0
-2.3470903e0 -1.2525655e0 2.9461194e0 2.9461194e0
-2.1430203e0 -1.2525655e0 2.7170494e0 2.7170494e0
-1.9389503e0 -1.2525655e0 2.5087993e0 2.5087993e0
-1.7348804e0 -1.2525655e0 2.3213593e0 2.3213593e0
-1.5308104e0 -1.2525655e0 2.1547493e0 2.1547493e0
-1.3267404e0 -1.2525655e0 2.0089693e0 2.0089693e0
-1.1226704e0 -1.2525655e0 1.8840193e0 1.8840193e0
-9.186005e-1 -1.2525655e0 1.7798753e0 1.7798753e0
-7.145305e-1 -1.2525655e0 1.6965573e0 1.6965573e0
-5.104605e-1 -1.2525655e0 1.6340604e0 1.6340604e0
-3.063905e-1 -1.2525655e0 1.5923882e0 1.5923882e0
-1.023206e-1 -1.2525655e0 1.5715366e0 1.5715366e0
1.017494e-1 -1.2525655e0 1.5715076e0 1.5715076e0
3.058194e-1 -1.2525655e0 1.5923006e0 1.5923006e0
5.098894e-1 -1.2525655e0 1.6339153e0 1.6339153e0
7.139594e-1 -1.2525655e0 1.6963533e0 1.6963533e0
9.180293e-1 -1.2525655e0 1.7796123e0 1.7796123e0
1.1220993e0 -1.2525655e0 1.8836893e0 1.8836893e0
1.3261693e0 -1.2525655e0 2.0085893e0 2.0085893e0
1.5302393e0 -1.2525655e0 2.1543193e0 2.1543193e0
1.7343092e0 -1.2525655e0 2.3208693e0 2.3208693e0
1.9383792e0 -1.2525655e0 2.5082393e0 2.5082393e0
2.1424492e0 -1.2525655e0 2.7164394e0 2.7164394e0
2.3465192e0 -1.2525655e0 2.9454494e0 2.9454494e0
2.5505891e0 -1.2525655e0 3.1952893e0 3.1952893e0
2.7546591e0 -1.2525655e0 3.4659494e0 3.4659494e0
2.9587291e0 -1.2525655e0 3.7574194e0 3.7574194e0
3.162799e0 -1.2525655e0 4.0697194e0 4.0697194e0
3.366869e0 -1.2525655e0 4.4028194e0 4.4028194e0
3.570939e0 -1.2525655e0 4.7568193e0 4.7568193e0
3.775009e0 -1.2525655e0 5.1315193e0 5.1315193e0
3.979079e0 -1.2525655e0 5.5270193e0 5.5270193e0
4.183149e0 -1.2525655e0 5.9434193e0 5.9434193e0
4.387219e0 -1.2525655e0 6.3808194e0 6.3808194e0
4.5912889e0 -1.2525655e0 6.8389194e0 6.8389194e0
4.7953589e0 -1.2525655e0 7.3176193e0 7.3176193e0
4.9994289e0 -1.2525655e0 7.8174194e0 7.8174194e0

-5.0e0 -1.1717586e0 7.6230194e0 7.6230194e0
-4.79593e0 -1.1717586e0 7.1231194e0 7.1231194e0
-4.59186e0 -1.1717586e0 6.6441194e0 6.6441194e0
-4.38779e0 -1.1717586e0 6.1861194e0 6.1861194e0
-4.1837201e0 -1.1717586e0 5.7488194e0 5.7488194e0
-3.9796501e0 -1.1717586e0 5.3324194e0 5.3324194e0
-3.7755801e0 -1.1717586e0 4.9367194e0 4.9367194e0
-3.5715102e0 -1.1717586e0 4.5618195e0 4.5618195e0
-3.3674402e0 -1.1717586e0 4.2078194e0 4.2078194e0
-3.1633702e0 -1.1717586e0 3.8747194e0 3.8747194e0
-2.9593002e0 -1.1717586e0 3.5623795e0 3.5623795e0
-2.7552303e0 -1.1717586e0 3.2708295e0 3.2708295e0
-2.5511603e0 -1.1717586e0 3.0001094e0 3.0001094e0
-2.3470903e0 -1.1717586e0 2.7502194e0 2.7502194e0
-2.1430203e0 -1.1717586e0 2.5211494e0 2.5211494e0
-1.9389503e0 -1.1717586e0 2.3128993e0 2.3128993e0
-1.7348804e0 -1.1717586e0 2.1254593e0 2.1254593e0
-1.5308104e0 -1.1717586e0 1.9588493e0 1.9588493e0
-1.3267404e0 -1.1717586e0 1.8130693e0 1.8130693e0
-1.1226704e0 -1.1717586e0 1.6881194e0 1.6881194e0
-9.186005e-1 -1.1717586e0 1.5839754e0 1.5839754e0
-7.145305e-1 -1.1717586e0 1.5006573e0 1.5006573e0
-5.104605e-1 -1.1717586e0 1.4381604e0 1.4381604e0
-3.063905e-1 -1.1717586e0 1.3964882e0 1.3964882e0
-1.023206e-1 -1.1717586e0 1.3756366e0 1.3756366e0
1.017494e-1 -1.1717586e0 1.3756076e0 1.3756076e0
3.058194e-1 -1.1717586e0 1.3964006e0 1.3964006e0
5.098894e-1 -1.1717586e0 1.4380153e0 1.4380153e0
7.139594e-1 -1.1717586e0 1.5004533e0 1.5004533e0
9.180293e-1 -1.1717586e0 1.5837123e0 1.5837123e0
1.1220993e0 -1.1717586e0 1.6877893e0 1.6877893e0
1.3261693e0 -1.1717586e0 1.8126894e0 1.8126894e0
1.5302393e0 -1.1717586e0 1.9584193e0 1.9584193e0
1.7343092e0 -1.1717586e0 2.1249693e0 2.1249693e0
1.9383792e0 -1.1717586e0 2.3123393e0 2.3123393e0
2.1424492e0 -1.1717586e0 2.5205394e0 2.5205394e0
2.3465192e0 -1.1717586e0 2.7495494e0 2.7495494e0
2.5505891e0 -1.1717586e0 2.9993893e0 2.9993893e0
2.7546591e0 -1.1717586e0 3.2700494e0 3.2700494e0
2.9587291e0 -1.1717586e0 3.5615195e0 3.5615195e0
3.162799e0 -1.1717586e0 3.8738194e0 3.8738194e0
3.366869e0 -1.1717586e0 4.2069194e0 4.2069194e0
3.570939e0 -1.1717586e0 4.5609193e0 4.5609193e0
3.775009e0 -1.1717586e0 4.9356194e0 4.9356194e0
3.979079e0 -1.1717586e0 5.3311194e0 5.3311194e0
4.183149e0 -1.1717586e0 5.7475194e0 5.7475194e0
4.387219e0 -1.1717586e0 6.1849194e0 6.1849194e0
4.5912889e0 -1.1717586e0 6.6430194e0 6.6430194e0
4.7953589e0 -1.1717586e0 7.1217194e0 7.1217194e0
4.9994289e0 -1.1717586e0 7.6215195e0 7.6215195e0

-5.0e0 -1.0909515e0 7.4401749e0 7.4401749e0
-4.79593e0 -1.0909515e0 6.9402748e0 6.9402748e0
-4.59186e0 -1.0909515e0 6.4612749e0 6.4612749e0
-4.38779e0 -1.0909515e0 6.0032748e0 6.0032748e0
-4.1837201e0 -1.0909515e0 5.5659749e0 5.5659749e0
-3.9796501e0 -1.0909515e0 5.1495749e0 5.1495749e0
-3.7755801e0 -1.0909515e0 4.7538748e0 4.7538748e0
-3.5715102e0 -1.0909515e0 4.3789749e0 4.3789749e0
-3.3674402e0 -1.0909515e0 4.0249748e0 4.0249748e0
-3.1633702e0 -1.0909515e0 3.6918748e0 3.6918748e0
-2.9593002e0 -1.0909515e0 3.3795349e0 3.3795349e0
-2.7552303e0 -1.0909515e0 3.087985e0 3.087985e0
-2.5511603e0 -1.0909515e0 2.8172649e0 2.8172649e0
-2.3470903e0 -1.0909515e0 2.5673749e0 2.5673749e0
-2.1430203e0 -1.0909515e0 2.3383049e0 2.3383049e0
-1.9389503e0 -1.0909515e0 2.1300548e0 2.1300548e0
-1.7348804e0 -1.0909515e0 1.9426147e0 1.9426147e0
-1.5308104e0 -1.0909515e0 1.7760048e0 1.7760048e0
-1.3267404e0 -1.0909515e0 1.6302248e0 1.6302248e0
-1.1226704e0 -1.0909515e0 1.5052748e0 1.5052748e0
-9.186005e-1 -1.0909515e0 1.4011308e0 1.4011308e0
-7.145305e-1 -1.0909515e0 1.3178128e0 1.3178128e0
-5.104605e-1 -1.0909515e0 1.2553159e0 1.2553159e0
-3.063905e-1 -1.0909515e0 1.2136436e0 1.2136436e0
-1.023206e-1 -1.0909515e0 1.192792e0 1.192792e0
1.017494e-1 -1.0909515e0 1.192763e0 1.192763e0
3.058194e-1 -1.0909515e0 1.213556e0 1.213556e0
5.098894e-1 -1.0909515e0 1.2551707e0 1.2551707e0
7.139594e-1 -1.0909515e0 1.3176088e0 1.3176088e0
9.180293e-1 -1.0909515e0 1.4008678e0 1.4008678e0
1.1220993e0 -1.0909515e0 1.5049448e0 1.5049448e0
1.3261693e0 -1.0909515e0 1.6298448e0 1.6298448e0
1.5302393e0 -1.0909515e0 1.7755748e0 1.7755748e0
1.7343092e0 -1.0909515e0 1.9421248e0 1.9421248e0
1.9383792e0 -1.0909515e0 2.1294948e0 2.1294948e0
2.1424492e0 -1.0909515e0 2.3376949e0 2.3376949e0
2.3465192e0 -1.0909515e0 2.5667049e0 2.5667049e0
2.5505891e0 -1.0909515e0 2.8165448e0 2.8165448e0
2.7546591e0 -1.0909515e0 3.0872049e0 3.0872049e0
2.9587291e0 -1.0909515e0 3.378675e0 3.378675e0
3.162799e0 -1.0909515e0 3.6909749e0 3.6909749e0
3.366869e0 -1.0909515e0 4.0240749e0 4.0240749e0
3.570939e0 -1.0909515e0 4.3780748e0 4.3780748e0
3.775009e0 -1.0909515e0 4.7527748e0 4.7527748e0
3.979079e0 -1.0909515e0 5.1482748e0 5.1482748e0
4.183149e0 -1.0909515e0 5.5646748e0 5.5646748e0
4.387219e0 -1.0909515e0 6.0020749e0 6.0020749e0
4.5912889e0 -1.0909515e0 6.4601749e0 6.4601749e0
4.7953589e0 -1.0909515e0 6.9388748e0 6.9388748e0
4.9994289e0 -1.0909515e0 7.438675e0 7.438675e0

-5.0e0 -1.0101447e0 7.2703903e0 7.2703903e0
-4.79593e0 -1.0101447e0 6.7704903e0 6.7704903e0
-4.59186e0 -1.0101447e0 6.2914903e0 6.2914903e0
-4.38779e0 -1.0101447e0 5.8334903e0 5.8334903e0
-4.1837201e0 -1.0101447e0 5.3961903e0 5.3961903e0
-3.9796501e0 -1.0101447e0 4.9797903e0 4.9797903e0
-3.7755801e0 -1.0101447e0 4.5840903e0 4.5840903e0
-3.5715102e0 -1.0101447e0 4.2091904e0 4.2091904e0
-3.3674402e0 -1.0101447e0 3.8551903e0 3.8551903e0
-3.1633702e0 -1.0101447e0 3.5220903e0 3.5220903e0
-2.9593002e0 -1.0101447e0 3.2097504e0 3.2097504e0
-2.7552303e0 -1.0101447e0 2.9182004e0 2.9182004e0
-2.5511603e0 -1.0101447e0 2.6474803e0 2.6474803e0
-2.3470903e0 -1.0101447e0 2.3975903e0 2.3975903e0
-2.1430203e0 -1.0101447e0 2.1685204e0 2.1685204e0
-1.9389503e0 -1.0101447e0 1.9602702e0 1.9602702e0
-1.7348804e0 -1.0101447e0 1.7728302e0 1.7728302e0
-1.5308104e0 -1.0101447e0 1.6062202e0 1.6062202e0
-1.3267404e0 -1.0101447e0 1.4604402e0 1.4604402e0
-1.1226704e0 -1.0101447e0 1.3354903e0 1.3354903e0
-9.186005e-1 -1.0101447e0 1.2313463e0 1.2313463e0
-7.145305e-1 -1.0101447e0 1.1480283e0 1.1480283e0
-5.104605e-1 -1.0101447e0 1.0855313e0 1.0855313e0
-3.063905e-1 -1.0101447e0 1.0438591e0 1.0438591e0
-1.023206e-1 -1.0101447e0 1.0230075e0 1.0230075e0
1.017494e-1 -1.0101447e0 1.0229785e0 1.0229785e0
3.058194e-1 -1.0101447e0 1.0437715e0 1.0437715e0
5.098894e-1 -1.0101447e0 1.0853862e0 1.0853862e0
7.139594e-1 -1.0101447e0 1.1478242e0 1.1478242e0
9.180293e-1 -1.0101447e0 1.2310832e0 1.2310832e0
1.1220993e0 -1.0101447e0 1.3351602e0 1.3351602e0
1.3261693e0 -1.0101447e0 1.4600603e0 1.4600603e0
1.5302393e0 -1.0101447e0 1.6057903e0 1.6057903e0
1.7343092e0 -1.0101447e0 1.7723402e0 1.7723402e0
1.9383792e0 -1.0101447e0 1.9597102e0 1.9597102e0
2.1424492e0 -1.0101447e0 2.1679103e0 2.1679103e0
2.3465192e0 -1.0101447e0 2.3969203e0 2.3969203e0
2.5505891e0 -1.0101447e0 2.6467603e0 2.6467603e0
2.7546591e0 -1.0101447e0 2.9174203e0 2.9174203e0
2.9587291e0 -1.0101447e0 3.2088904e0 3.2088904e0
3.162799e0 -1.0101447e0 3.5211903e0 3.5211903e0
3.366869e0 -1.0101447e0 3.8542903e0 3.8542903e0
3.570939e0 -1.0101447e0 4.2082903e0 4.2082903e0
3.775009e0 -1.0101447e0 4.5829903e0 4.5829903e0
3.979079e0 -1.0101447e0 4.9784903e0 4.9784903e0
4.183149e0 -1.0101447e0 5.3948903e0 5.3948903e0
4.387219e0 -1.0101447e0 5.8322903e0 5.8322903e0
4.5912889e0 -1.0101447e0 6.2903903e0 6.2903903e0
4.7953589e0 -1.0101447e0 6.7690903e0 6.7690903e0
4.9994289e0 -1.0101447e0 7.2688904e0 7.2688904e0

-5.0e0 -9.293378e-1 7.1136687e0 7.1136687e0
-4.79593e0 -9.293378e-1 6.6137686e0 6.6137686e0
-4.59186e0 -9.293378e-1 6.1347687e0 6.1347687e0
-4.38779e0 -9.293378e-1 5.6767686e0 5.6767686e0
-4.1837201e0 -9.293378e-1 5.2394687e0 5.2394687e0
-3.9796501e0 -9.293378e-1 4.8230687e0 4.8230687e0
-3.7755801e0 -9.293378e-1 4.4273686e0 4.4273686e0
-3.5715102e0 -9.293378e-1 4.0524687e0 4.0524687e0
-3.3674402e0 -9.293378e-1 3.6984686e0 3.6984686e0
-3.1633702e0 -9.293378e-1 3.3653687e0 3.3653687e0
-2.9593002e0 -9.293378e-1 3.0530287e0 3.0530287e0
-2.7552303e0 -9.293378e-1 2.7614787e0 2.7614787e0
-2.5511603e0 -9.293378e-1 2.4907587e0 2.4907587e0
-2.3470903e0 -9.293378e-1 2.2408687e0 2.2408687e0
-2.1430203e0 -9.293378e-1 2.0117987e0 2.0117987e0
-1.9389503e0 -9.293378e-1 1.80354868e0 1.80354868e0
-1.7348804e0 -9.293378e-1 1.61610867e0 1.61610867e0
-1.5308104e0 -9.293378e-1 1.44949867e0 1.44949867e0
-1.3267404e0 -9.293378e-1 1.30371867e0 1.30371867e0
-1.1226704e0 -9.293378e-1 1.17876868e0 1.17876868e0
-9.186005e-1 -9.293378e-1 1.07462466e0 1.07462466e0
-7.145305e-1 -9.293378e-1 9.9130667e-1 9.9130667e-1
-5.104605e-1 -9.293378e-1 9.2880966e-1 9.2880966e-1
-3.063905e-1 -9.293378e-1 8.8713747e-1 8.8713747e-1
-1.023206e-1 -9.293378e-1 8.6628596e-1 8.6628596e-1
1.017494e-1 -9.293378e-1 8.6625687e-1 8.6625687e-1
3.058194e-1 -9.293378e-1 8.8704996e-1 8.8704996e-1
5.098894e-1 -9.293378e-1 9.2866466e-1 9.2866466e-1
7.139594e-1 -9.293378e-1 9.9110268e-1 9.9110268e-1
9.180293e-1 -9.293378e-1 1.07436166e0 1.07436166e0
1.1220993e0 -9.293378e-1 1.17843867e0 1.17843867e0
1.3261693e0 -9.293378e-1 1.30333867e0 1.30333867e0
1.5302393e0 -9.293378e-1 1.44906866e0 1.44906866e0
1.7343092e0 -9.293378e-1 1.61561867e0 1.61561867e0
1.9383792e0 -9.293378e-1 1.80298868e0 1.80298868e0
2.1424492e0 -9.293378e-1 2.0111887e0 2.0111887e0
2.3465192e0 -9.293378e-1 2.2401987e0 2.2401987e0
2.5505891e0 -9.293378e-1 2.4900386e0 2.4900386e0
2.7546591e0 -9.293378e-1 2.7606987e0 2.7606987e0
2.9587291e0 -9.293378e-1 3.0521687e0 3.0521687e0
3.162799e0 -9.293378e-1 3.3644687e0 3.3644687e0
3.366869e0 -9.293378e-1 3.6975687e0 3.6975687e0
3.570939e0 -9.293378e-1 4.0515686e0 4.0515686e0
3.775009e0 -9.293378e-1 4.4262686e0 4.4262686e0
3.979079e0 -9.293378e-1 4.8217686e0 4.8217686e0
4.183149e0 -9.293378e-1 5.2381686e0 5.2381686e0
4.387219e0 -9.293378e-1 5.6755687e0 5.6755687e0
4.5912889e0 -9.293378e-1 6.1336687e0 6.1336687e0
4.7953589e0 -9.293378e-1 6.6123686e0 6.6123686e0
4.9994289e0 -9.293378e-1 7.1121687e0 7.1121687e0

-5.0e0 -8.485309e-1 6.9700047e0 6.9700047e0
-4.79593e0 -8.485309e-1 6.4701047e0 6.4701047e0
-4.59186e0 -8.485309e-1 5.9911047e0 5.9911047e0
-4.38779e0 -8.485309e-1 5.5331047e0 5.5331047e0
-4.1837201e0 -8.485309e-1 5.0958047e0 5.0958047e0
-3.9796501e0 -8.485309e-1 4.6794048e0 4.6794048e0
-3.7755801e0 -8.485309e-1 4.2837047e0 4.2837047e0
-3.5715102e0 -8.485309e-1 3.9088048e0 3.9088048e0
-3.3674402e0 -8.485309e-1 3.5548047e0 3.5548047e0
-3.1633702e0 -8.485309e-1 3.2217047e0 3.2217047e0
-2.9593002e0 -8.485309e-1 2.9093648e0 2.9093648e0
-2.7552303e0 -8.485309e-1 2.6178148e0 2.6178148e0
-2.5511603e0 -8.485309e-1 2.3470947e0 2.3470947e0
-2.3470903e0 -8.485309e-1 2.0972047e0 2.0972047e0
-2.1430203e0 -8.485309e-1 1.8681348e0 1.8681348e0
-1.9389503e0 -8.485309e-1 1.65988474e0 1.65988474e0
-1.7348804e0 -8.485309e-1 1.47244473e0 1.47244473e0
-1.5308104e0 -8.485309e-1 1.30583473e0 1.30583473e0
-1.3267404e0 -8.485309e-1 1.16005473e0 1.16005473e0
-1.1226704e0 -8.485309e-1 1.03510474e0 1.03510474e0
-9.186005e-1 -8.485309e-1 9.3096072e-1 9.3096072e-1
-7.145305e-1 -8.485309e-1 8.4764273e-1 8.4764273e-1
-5.104605e-1 -8.485309e-1 7.8514572e-1 7.8514572e-1
-3.063905e-1 -8.485309e-1 7.4347353e-1 7.4347353e-1
-1.023206e-1 -8.485309e-1 7.2262202e-1 7.2262202e-1
1.017494e-1 -8.485309e-1 7.2259293e-1 7.2259293e-1
3.058194e-1 -8.485309e-1 7.4338602e-1 7.4338602e-1
5.098894e-1 -8.485309e-1 7.8500072e-1 7.8500072e-1
7.139594e-1 -8.485309e-1 8.4743874e-1 8.4743874e-1
9.180293e-1 -8.485309e-1 9.3069772e-1 9.3069772e-1
1.1220993e0 -8.485309e-1 1.03477473e0 1.03477473e0
1.3261693e0 -8.485309e-1 1.15967473e0 1.15967473e0
1.5302393e0 -8.485309e-1 1.30540472e0 1.30540472e0
1.7343092e0 -8.485309e-1 1.47195473e0 1.47195473e0
1.9383792e0 -8.485309e-1 1.65932474e0 1.65932474e0
2.1424492e0 -8.485309e-1 1.8675247e0 1.8675247e0
2.3465192e0 -8.485309e-1 2.0965347e0 2.0965347e0
2.5505891e0 -8.485309e-1 2.3463747e0 2.3463747e0
2.7546591e0 -8.485309e-1 2.6170348e0 2.6170348e0
2.9587291e0 -8.485309e-1 2.9085048e0 2.9085048e0
3.162799e0 -8.485309e-1 3.2208047e0 3.2208047e0
3.366869e0 -8.485309e-1 3.5539047e0 3.5539047e0
3.570939e0 -8.485309e-1 3.9079047e0 3.9079047e0
3.775009e0 -8.485309e-1 4.2826047e0 4.2826047e0
3.979079e0 -8.485309e-1 4.6781047e0 4.6781047e0
4.183149e0 -8.485309e-1 5.0945047e0 5.0945047e0
4.387219e0 -8.485309e-1 5.5319048e0 5.5319048e0
4.5912889e0 -8.485309e-1 5.9900047e0 5.9900047e0
4.7953589e0 -8.485309e-1 6.4687047e0 6.4687047e0
4.9994289e0 -8.485309e-1 6.9685048e0 6.9685048e0

-5.0e0 -7.67724e-1 6.8394002e0 6.8394002e0
-4.79593e0 -7.67724e-1 6.3395001e0 6.3395001e0
-4.59186e0 -7.67724e-1 5.8605002e0 5.8605002e0
-4.38779e0 -7.67724e-1 5.4025002e0 5.4025002e0
-4.1837201e0 -7.67724e-1 4.9652002e0 4.9652002e0
-3.9796501e0 -7.67724e-1 4.5488002e0 4.5488002e0
-3.7755801e0 -7.67724e-1 4.1531001e0 4.1531001e0
-3.5715102e0 -7.67724e-1 3.7782002e0 3.7782002e0
-3.3674402e0 -7.67724e-1 3.4242001e0 3.4242001e0
-3.1633702e0 -7.67724e-1 3.0911002e0 3.0911002e0
-2.9593002e0 -7.67724e-1 2.7787602e0 2.7787602e0
-2.7552303e0 -7.67724e-1 2.4872102e0 2.4872102e0
-2.5511603e0 -7.67724e-1 2.2164902e0 2.2164902e0
-2.3470903e0 -7.67724e-1 1.9666002e0 1.9666002e0
-2.1430203e0 -7.67724e-1 1.7375302e0 1.7375302e0
-1.9389503e0 -7.67724e-1 1.52928018e0 1.52928018e0
-1.7348804e0 -7.67724e-1 1.34184018e0 1.34184018e0
-1.5308104e0 -7.67724e-1 1.17523018e0 1.17523018e0
-1.3267404e0 -7.67724e-1 1.02945018e0 1.02945018e0
-1.1226704e0 -7.67724e-1 9.0450018e-1 9.0450018e-1
-9.186005e-1 -7.67724e-1 8.0035617e-1 8.0035617e-1
-7.145305e-1 -7.67724e-1 7.1703818e-1 7.1703818e-1
-5.104605e-1 -7.67724e-1 6.5454117e-1 6.5454117e-1
-3.063905e-1 -7.67724e-1 6.1286897e-1 6.1286897e-1
-1.023206e-1 -7.67724e-1 5.9201747e-1 5.9201747e-1
1.017494e-1 -7.67724e-1 5.9198837e-1 5.9198837e-1
3.058194e-1 -7.67724e-1 6.1278146e-1 6.1278146e-1
5.098894e-1 -7.67724e-1 6.5439616e-1 6.5439616e-1
7.139594e-1 -7.67724e-1 7.1683418e-1 7.1683418e-1
9.180293e-1 -7.67724e-1 8.0009317e-1 8.0009317e-1
1.1220993e0 -7.67724e-1 9.0417018e-1 9.0417018e-1
1.3261693e0 -7.67724e-1 1.02907018e0 1.02907018e0
1.5302393e0 -7.67724e-1 1.17480017e0 1.17480017e0
1.7343092e0 -7.67724e-1 1.34135017e0 1.34135017e0
1.9383792e0 -7.67724e-1 1.52872018e0 1.52872018e0
2.1424492e0 -7.67724e-1 1.7369202e0 1.7369202e0
2.3465192e0 -7.67724e-1 1.9659302e0 1.9659302e0
2.5505891e0 -7.67724e-1 2.2157701e0 2.2157701e0
2.7546591e0 -7.67724e-1 2.4864302e0 2.4864302e0
2.9587291e0 -7.67724e-1 2.7779002e0 2.7779002e0
3.162799e0 -7.67724e-1 3.0902002e0 3.0902002e0
3.366869e0 -7.67724e-1 3.4233002e0 3.4233002e0
3.570939e0 -7.67724e-1 3.7773001e0 3.7773001e0
3.775009e0 -7.67724e-1 4.1520001e0 4.1520001e0
3.979079e0 -7.67724e-1 4.5475002e0 4.5475002e0
4.183149e0 -7.67724e-1 4.9639001e0 4.9639001e0
4.387219e0 -7.67724e-1 5.4013002e0 5.4013002e0
4.5912889e0 -7.67724e-1 5.8594002e0 5.8594002e0
4.7953589e0 -7.67724e-1 6.3381001e0 6.3381001e0
4.9994289e0 -7.67724e-1 6.8379002e0 6.8379002e0

-5.0e0 -6.869171e-1 6.7218552e0 6.7218552e0
-4.79593e0 -6.869171e-1 6.2219551e0 6.2219551e0
-4.59186e0 -6.869171e-1 5.7429552e0 5.7429552e0
-4.38779e0 -6.869171e-1 5.2849551e0 5.2849551e0
-4.1837201e0 -6.869171e-1 4.8476552e0 4.8476552e0
-3.9796501e0 -6.869171e-1 4.4312552e0 4.4312552e0
-3.7755801e0 -6.869171e-1 4.0355551e0 4.0355551e0
-3.5715102e0 -6.869171e-1 3.6606552e0 3.6606552e0
-3.3674402e0 -6.869171e-1 3.3066551e0 3.3066551e0
-3.1633702e0 -6.869171e-1 2.9735551e0 2.9735551e0
-2.9593002e0 -6.869171e-1 2.6612152e0 2.6612152e0
-2.7552303e0 -6.869171e-1 2.3696652e0 2.3696652e0
-2.5511603e0 -6.869171e-1 2.0989452e0 2.0989452e0
-2.3470903e0 -6.869171e-1 1.8490552e0 1.8490552e0
-2.1430203e0 -6.869171e-1 1.6199852e0 1.6199852e0
-1.9389503e0 -6.869171e-1 1.41173517e0 1.41173517e0
-1.7348804e0 -6.869171e-1 1.22429517e0 1.22429517e0
-1.5308104e0 -6.869171e-1 1.05768517e0 1.05768517e0
-1.3267404e0 -6.869171e-1 9.1190517e-1 9.1190517e-1
-1.1226704e0 -6.869171e-1 7.8695517e-1 7.8695517e-1
-9.186005e-1 -6.869171e-1 6.8281116e-1 6.8281116e-1
-7.145305e-1 -6.869171e-1 5.9949316e-1 5.9949316e-1
-5.104605e-1 -6.869171e-1 5.3699615e-1 5.3699615e-1
-3.063905e-1 -6.869171e-1 4.9532396e-1 4.9532396e-1
-1.023206e-1 -6.869171e-1 4.7447246e-1 4.7447246e-1
1.017494e-1 -6.869171e-1 4.7444336e-1 4.7444336e-1
3.058194e-1 -6.869171e-1 4.9523645e-1 4.9523645e-1
5.098894e-1 -6.869171e-1 5.3685115e-1 5.3685115e-1
7.139594e-1 -6.869171e-1 5.9928917e-1 5.9928917e-1
9.180293e-1 -6.869171e-1 6.8254816e-1 6.8254816e-1
1.1220993e0 -6.869171e-1 7.8662517e-1 7.8662517e-1
1.3261693e0 -6.869171e-1 9.1152516e-1 9.1152516e-1
1.5302393e0 -6.869171e-1 1.05725516e0 1.05725516e0
1.7343092e0 -6.869171e-1 1.22380516e0 1.22380516e0
1.9383792e0 -6.869171e-1 1.41117517e0 1.41117517e0
2.1424492e0 -6.869171e-1 1.6193752e0 1.6193752e0
2.3465192e0 -6.869171e-1 1.8483852e0 1.8483852e0
2.5505891e0 -6.869171e-1 2.0982251e0 2.0982251e0
2.7546591e0 -6.869171e-1 2.3688852e0 2.3688852e0
2.9587291e0 -6.869171e-1 2.6603552e0 2.6603552e0
3.162799e0 -6.869171e-1 2.9726552e0 2.9726552e0
3.366869e0 -6.869171e-1 3.3057552e0 3.3057552e0
3.570939e0 -6.869171e-1 3.6597551e0 3.6597551e0
3.775009e0 -6.869171e-1 4.0344551e0 4.0344551e0
3.979079e0 -6.869171e-1 4.4299551e0 4.4299551e0
4.183149e0 -6.869171e-1 4.8463551e0 4.8463551e0
4.387219e0 -6.869171e-1 5.2837552e0 5.2837552e0
4.5912889e0 -6.869171e-1 5.7418552e0 5.7418552e0
4.7953589e0 -6.869171e-1 6.2205551e0 6.2205551e0
4.9994289e0 -6.869171e-1 6.7203552e0 6.7203552e0

-5.0e0 -6.061102e-1 6.6173695e0 6.6173695e0
-4.79593e0 -6.061102e-1 6.1174695e0 6.1174695e0
-4.59186e0 -6.061102e-1 5.6384695e0 5.6384695e0
-4.38779e0 -6.061102e-1 5.1804695e0 5.1804695e0
-4.1837201e0 -6.061102e-1 4.7431696e0 4.7431696e0
-3.9796501e0 -6.061102e-1 4.3267696e0 4.3267696e0
-3.7755801e0 -6.061102e-1 3.9310695e0 3.9310695e0
-3.5715102e0 -6.061102e-1 3.5561696e0 3.5561696e0
-3.3674402e0 -6.061102e-1 3.2021695e0 3.2021695e0
-3.1633702e0 -6.061102e-1 2.8690695e0 2.8690695e0
-2.9593002e0 -6.061102e-1 2.5567296e0 2.5567296e0
-2.7552303e0 -6.061102e-1 2.2651796e0 2.2651796e0
-2.5511603e0 -6.061102e-1 1.9944595e0 1.9944595e0
-2.3470903e0 -6.061102e-1 1.7445695e0 1.7445695e0
-2.1430203e0 -6.061102e-1 1.5154996e0 1.5154996e0
-1.9389503e0 -6.061102e-1 1.30724954e0 1.30724954e0
-1.7348804e0 -6.061102e-1 1.11980954e0 1.11980954e0
-1.5308104e0 -6.061102e-1 9.5319954e-1 9.5319954e-1
-1.3267404e0 -6.061102e-1 8.0741954e-1 8.0741954e-1
-1.1226704e0 -6.061102e-1 6.8246954e-1 6.8246954e-1
-9.186005e-1 -6.061102e-1 5.7832553e-1 5.7832553e-1
-7.145305e-1 -6.061102e-1 4.9500754e-1 4.9500754e-1
-5.104605e-1 -6.061102e-1 4.3251053e-1 4.3251053e-1
-3.063905e-1 -6.061102e-1 3.9083833e-1 3.9083833e-1
-1.023206e-1 -6.061102e-1 3.6998683e-1 3.6998683e-1
1.017494e-1 -6.061102e-1 3.6995773e-1 3.6995773e-1
3.058194e-1 -6.061102e-1 3.9075082e-1 3.9075082e-1
5.098894e-1 -6.061102e-1 4.3236552e-1 4.3236552e-1
7.139594e-1 -6.061102e-1 4.9480354e-1 4.9480354e-1
9.180293e-1 -6.061102e-1 5.7806253e-1 5.7806253e-1
1.1220993e0 -6.061102e-1 6.8213954e-1 6.8213954e-1
1.3261693e0 -6.061102e-1 8.0703954e-1 8.0703954e-1
1.5302393e0 -6.061102e-1 9.5276953e-1 9.5276953e-1
1.7343092e0 -6.061102e-1 1.11931953e0 1.11931953e0
1.9383792e0 -6.061102e-1 1.30668954e0 1.30668954e0
2.1424492e0 -6.061102e-1 1.5148895e0 1.5148895e0
2.3465192e0 -6.061102e-1 1.7438995e0 1.7438995e0
2.5505891e0 -6.061102e-1 1.9937395e0 1.9937395e0
2.7546591e0 -6.061102e-1 2.2643996e0 2.2643996e0
2.9587291e0 -6.061102e-1 2.5558696e0 2.5558696e0
3.162799e0 -6.061102e-1 2.8681696e0 2.8681696e0
3.366869e0 -6.061102e-1 3.2012695e0 3.2012695e0
3.570939e0 -6.061102e-1 3.5552695e0 3.5552695e0
3.775009e0 -6.061102e-1 3.9299695e0 3.9299695e0
3.979079e0 -6.061102e-1 4.3254695e0 4.3254695e0
4.183149e0 -6.061102e-1 4.7418695e0 4.7418695e0
4.387219e0 -6.061102e-1 5.1792696e0 5.1792696e0
4.5912889e0 -6.061102e-1 5.6373695e0 5.6373695e0
4.7953589e0 -6.061102e-1 6.1160695e0 6.1160695e0
4.9994289e0 -6.061102e-1 6.6158696e0 6.6158696e0

-5.0e0 -5.253033e-1 6.5259436e0 6.5259436e0
-4.79593e0 -5.253033e-1 6.0260435e0 6.0260435e0
-4.59186e0 -5.253033e-1 5.5470436e0 5.5470436e0
-4.38779e0 -5.253033e-1 5.0890436e0 5.0890436e0
-4.1837201e0 -5.253033e-1 4.6517436e0 4.6517436e0
-3.9796501e0 -5.253033e-1 4.2353436e0 4.2353436e0
-3.7755801e0 -5.253033e-1 3.8396436e0 3.8396436e0
-3.5715102e0 -5.253033e-1 3.4647437e0 3.4647437e0
-3.3674402e0 -5.253033e-1 3.1107436e0 3.1107436e0
-3.1633702e0 -5.253033e-1 2.7776436e0 2.7776436e0
-2.9593002e0 -5.253033e-1 2.4653036e0 2.4653036e0
-2.7552303e0 -5.253033e-1 2.1737537e0 2.1737537e0
-2.5511603e0 -5.253033e-1 1.9030336e0 1.9030336e0
-2.3470903e0 -5.253033e-1 1.6531436e0 1.6531436e0
-2.1430203e0 -5.253033e-1 1.4240736e0 1.4240736e0
-1.9389503e0 -5.253033e-1 1.21582361e0 1.21582361e0
-1.7348804e0 -5.253033e-1 1.0283836e0 1.0283836e0
-1.5308104e0 -5.253033e-1 8.617736e-1 8.617736e-1
-1.3267404e0 -5.253033e-1 7.159936e-1 7.159936e-1
-1.1226704e0 -5.253033e-1 5.9104361e-1 5.9104361e-1
-9.186005e-1 -5.253033e-1 4.868996e-1 4.868996e-1
-7.145305e-1 -5.253033e-1 4.035816e-1 4.035816e-1
-5.104605e-1 -5.253033e-1 3.410846e-1 3.410846e-1
-3.063905e-1 -5.253033e-1 2.994124e-1 2.994124e-1
-1.023206e-1 -5.253033e-1 2.785609e-1 2.785609e-1
1.017494e-1 -5.253033e-1 2.785318e-1 2.785318e-1
3.058194e-1 -5.253033e-1 2.9932489e-1 2.9932489e-1
5.098894e-1 -5.253033e-1 3.4093959e-1 3.4093959e-1
7.139594e-1 -5.253033e-1 4.0337761e-1 4.0337761e-1
9.180293e-1 -5.253033e-1 4.866366e-1 4.866366e-1
1.1220993e0 -5.253033e-1 5.9071361e-1 5.9071361e-1
1.3261693e0 -5.253033e-1 7.156136e-1 7.156136e-1
1.5302393e0 -5.253033e-1 8.613436e-1 8.613436e-1
1.7343092e0 -5.253033e-1 1.0278936e0 1.0278936e0
1.9383792e0 -5.253033e-1 1.21526361e0 1.21526361e0
2.1424492e0 -5.253033e-1 1.4234636e0 1.4234636e0
2.3465192e0 -5.253033e-1 1.6524736e0 1.6524736e0
2.5505891e0 -5.253033e-1 1.9023135e0 1.9023135e0
2.7546591e0 -5.253033e-1 2.1729736e0 2.1729736e0
2.9587291e0 -5.253033e-1 2.4644437e0 2.4644437e0
3.162799e0 -5.253033e-1 2.7767436e0 2.7767436e0
3.366869e0 -5.253033e-1 3.1098436e0 3.1098436e0
3.570939e0 -5.253033e-1 3.4638435e0 3.4638435e0
3.775009e0 -5.253033e-1 3.8385435e0 3.8385435e0
3.979079e0 -5.253033e-1 4.2340436e0 4.2340436e0
4.183149e0 -5.253033e-1 4.6504436e0 4.6504436e0
4.387219e0 -5.253033e-1 5.0878436e0 5.0878436e0
4.5912889e0 -5.253033e-1 5.5459436e0 5.5459436e0
4.7953589e0 -5.253033e-1 6.0246436e0 6.0246436e0
4.9994289e0 -5.253033e-1 6.5244437e0 6.5244437e0

-5.0e0 -4.444965e-1 6.447577e0 6.447577e0
-4.79593e0 -4.444965e-1 5.947677e0 5.947677e0
-4.59186e0 -4.444965e-1 5.468677e0 5.468677e0
-4.38779e0 -4.444965e-1 5.010677e0 5.010677e0
-4.1837201e0 -4.444965e-1 4.573377e0 4.573377e0
-3.9796501e0 -4.444965e-1 4.1569771e0 4.1569771e0
-3.7755801e0 -4.444965e-1 3.761277e0 3.761277e0
-3.5715102e0 -4.444965e-1 3.3863771e0 3.3863771e0
-3.3674402e0 -4.444965e-1 3.032377e0 3.032377e0
-3.1633702e0 -4.444965e-1 2.699277e0 2.699277e0
-2.9593002e0 -4.444965e-1 2.3869371e0 2.3869371e0
-2.7552303e0 -4.444965e-1 2.0953871e0 2.0953871e0
-2.5511603e0 -4.444965e-1 1.824667e0 1.824667e0
-2.3470903e0 -4.444965e-1 1.574777e0 1.574777e0
-2.1430203e0 -4.444965e-1 1.3457071e0 1.3457071e0
-1.9389503e0 -4.444965e-1 1.13745706e0 1.13745706e0
-1.7348804e0 -4.444965e-1 9.5001706e-1 9.5001706e-1
-1.5308104e0 -4.444965e-1 7.8340706e-1 7.8340706e-1
-1.3267404e0 -4.444965e-1 6.3762706e-1 6.3762706e-1
-1.1226704e0 -4.444965e-1 5.1267706e-1 5.1267706e-1
-9.186005e-1 -4.444965e-1 4.0853305e-1 4.0853305e-1
-7.145305e-1 -4.444965e-1 3.2521506e-1 3.2521506e-1
-5.104605e-1 -4.444965e-1 2.6271805e-1 2.6271805e-1
-3.063905e-1 -4.444965e-1 2.2104585e-1 2.2104585e-1
-1.023206e-1 -4.444965e-1 2.0019435e-1 2.0019435e-1
1.017494e-1 -4.444965e-1 2.0016525e-1 2.0016525e-1
3.058194e-1 -4.444965e-1 2.2095834e-1 2.2095834e-1
5.098894e-1 -4.444965e-1 2.6257304e-1 2.6257304e-1
7.139594e-1 -4.444965e-1 3.2501106e-1 3.2501106e-1
9.180293e-1 -4.444965e-1 4.0827005e-1 4.0827005e-1
1.1220993e0 -4.444965e-1 5.1234706e-1 5.1234706e-1
1.3261693e0 -4.444965e-1 6.3724706e-1 6.3724706e-1
1.5302393e0 -4.444965e-1 7.8297705e-1 7.8297705e-1
1.7343092e0 -4.444965e-1 9.4952705e-1 9.4952705e-1
1.9383792e0 -4.444965e-1 1.13689706e0 1.13689706e0
2.1424492e0 -4.444965e-1 1.345097e0 1.345097e0
2.3465192e0 -4.444965e-1 1.574107e0 1.574107e0
2.5505891e0 -4.444965e-1 1.823947e0 1.823947e0
2.7546591e0 -4.444965e-1 2.0946071e0 2.0946071e0
2.9587291e0 -4.444965e-1 2.3860771e0 2.3860771e0
3.162799e0 -4.444965e-1 2.698377e0 2.698377e0
3.366869e0 -4.444965e-1 3.031477e0 3.031477e0
3.570939e0 -4.444965e-1 3.385477e0 3.385477e0
3.775009e0 -4.444965e-1 3.760177e0 3.760177e0
3.979079e0 -4.444965e-1 4.155677e0 4.155677e0
4.183149e0 -4.444965e-1 4.572077e0 4.572077e0
4.387219e0 -4.444965e-1 5.0094771e0 5.0094771e0
4.5912889e0 -4.444965e-1 5.467577e0 5.467577e0
4.7953589e0 -4.444965e-1 5.946277e0 5.946277e0
4.9994289e0 -4.444965e-1 6.4460771e0 6.4460771e0

-5.0e0 -3.636896e-1 6.38227e0 6.38227e0
-4.79593e0 -3.636896e-1 5.88237e0 5.88237e0
-4.59186e0 -3.636896e-1 5.40337e0 5.40337e0
-4.38779e0 -3.636896e-1 4.94537e0 4.94537e0
-4.1837201e0 -3.636896e-1 4.50807e0 4.50807e0
-3.9796501e0 -3.636896e-1 4.09167e0 4.09167e0
-3.7755801e0 -3.636896e-1 3.69597e0 3.69597e0
-3.5715102e0 -3.636896e-1 3.3210701e0 3.3210701e0
-3.3674402e0 -3.636896e-1 2.96707e0 2.96707e0
-3.1633702e0 -3.636896e-1 2.63397e0 2.63397e0
-2.9593002e0 -3.636896e-1 2.3216301e0 2.3216301e0
-2.7552303e0 -3.636896e-1 2.0300801e0 2.0300801e0
-2.5511603e0 -3.636896e-1 1.75936e0 1.75936e0
-2.3470903e0 -3.636896e-1 1.50947e0 1.50947e0
-2.1430203e0 -3.636896e-1 1.2804001e0 1.2804001e0
-1.9389503e0 -3.636896e-1 1.07215005e0 1.07215005e0
-1.7348804e0 -3.636896e-1 8.8471005e-1 8.8471005e-1
-1.5308104e0 -3.636896e-1 7.1810005e-1 7.1810005e-1
-1.3267404e0 -3.636896e-1 5.7232005e-1 5.7232005e-1
-1.1226704e0 -3.636896e-1 4.4737006e-1 4.4737006e-1
-9.186005e-1 -3.636896e-1 3.4322604e-1 3.4322604e-1
-7.145305e-1 -3.636896e-1 2.5990805e-1 2.5990805e-1
-5.104605e-1 -3.636896e-1 1.9741104e-1 1.9741104e-1
-3.063905e-1 -3.636896e-1 1.5573885e-1 1.5573885e-1
-1.023206e-1 -3.636896e-1 1.3488734e-1 1.3488734e-1
1.017494e-1 -3.636896e-1 1.3485825e-1 1.3485825e-1
3.058194e-1 -3.636896e-1 1.5565134e-1 1.5565134e-1
5.098894e-1 -3.636896e-1 1.9726604e-1 1.9726604e-1
7.139594e-1 -3.636896e-1 2.5970406e-1 2.5970406e-1
9.180293e-1 -3.636896e-1 3.4296304e-1 3.4296304e-1
1.1220993e0 -3.636896e-1 4.4704005e-1 4.4704005e-1
1.3261693e0 -3.636896e-1 5.7194005e-1 5.7194005e-1
1.5302393e0 -3.636896e-1 7.1767004e-1 7.1767004e-1
1.7343092e0 -3.636896e-1 8.8422005e-1 8.8422005e-1
1.9383792e0 -3.636896e-1 1.07159006e0 1.07159006e0
2.1424492e0 -3.636896e-1 1.27979e0 1.27979e0
2.3465192e0 -3.636896e-1 1.5088e0 1.5088e0
2.5505891e0 -3.636896e-1 1.75864e0 1.75864e0
2.7546591e0 -3.636896e-1 2.0293001e0 2.0293001e0
2.9587291e0 -3.636896e-1 2.3207701e0 2.3207701e0
3.162799e0 -3.636896e-1 2.63307e0 2.63307e0
3.366869e0 -3.636896e-1 2.96617e0 2.96617e0
3.570939e0 -3.636896e-1 3.32017e0 3.32017e0
3.775009e0 -3.636896e-1 3.69487e0 3.69487e0
3.979079e0 -3.636896e-1 4.09037e0 4.09037e0
4.183149e0 -3.636896e-1 4.50677e0 4.50677e0
4.387219e0 -3.636896e-1 4.94417e0 4.94417e0
4.5912889e0 -3.636896e-1 5.40227e0 5.40227e0
4.7953589e0 -3.636896e-1 5.88097e0 5.88097e0
4.9994289e0 -3.636896e-1 6.3807701e0 6.3807701e0

-5.0e0 -2.828825e-1 6.3300224e0 6.3300224e0
-4.79593e0 -2.828825e-1 5.8301224e0 5.8301224e0
-4.59186e0 -2.828825e-1 5.3511224e0 5.3511224e0
-4.38779e0 -2.828825e-1 4.8931224e0 4.8931224e0
-4.1837201e0 -2.828825e-1 4.4558224e0 4.4558224e0
-3.9796501e0 -2.828825e-1 4.0394225e0 4.0394225e0
-3.7755801e0 -2.828825e-1 3.6437224e0 3.6437224e0
-3.5715102e0 -2.828825e-1 3.2688225e0 3.2688225e0
-3.3674402e0 -2.828825e-1 2.9148224e0 2.9148224e0
-3.1633702e0 -2.828825e-1 2.5817224e0 2.5817224e0
-2.9593002e0 -2.828825e-1 2.2693825e0 2.2693825e0
-2.7552303e0 -2.828825e-1 1.9778325e0 1.9778325e0
-2.5511603e0 -2.828825e-1 1.7071124e0 1.7071124e0
-2.3470903e0 -2.828825e-1 1.4572224e0 1.4572224e0
-2.1430203e0 -2.828825e-1 1.2281525e0 1.2281525e0
-1.9389503e0 -2.828825e-1 1.01990254e0 1.01990254e0
-1.7348804e0 -2.828825e-1 8.3246254e-1 8.3246254e-1
-1.5308104e0 -2.828825e-1 6.6585254e-1 6.6585254e-1
-1.3267404e0 -2.828825e-1 5.2007254e-1 5.2007254e-1
-1.1226704e0 -2.828825e-1 3.9512254e-1 3.9512254e-1
-9.186005e-1 -2.828825e-1 2.9097853e-1 2.9097853e-1
-7.145305e-1 -2.828825e-1 2.0766054e-1 2.0766054e-1
-5.104605e-1 -2.828825e-1 1.45163538e-1 1.45163538e-1
-3.063905e-1 -2.828825e-1 1.03491338e-1 1.03491338e-1
-1.023206e-1 -2.828825e-1 8.2639836e-2 8.2639836e-2
1.017494e-1 -2.828825e-1 8.2610736e-2 8.2610736e-2
3.058194e-1 -2.828825e-1 1.03403838e-1 1.03403838e-1
5.098894e-1 -2.828825e-1 1.45018538e-1 1.45018538e-1
7.139594e-1 -2.828825e-1 2.0745654e-1 2.0745654e-1
9.180293e-1 -2.828825e-1 2.9071553e-1 2.9071553e-1
1.1220993e0 -2.828825e-1 3.9479254e-1 3.9479254e-1
1.3261693e0 -2.828825e-1 5.1969254e-1 5.1969254e-1
1.5302393e0 -2.828825e-1 6.6542253e-1 6.6542253e-1
1.7343092e0 -2.828825e-1 8.3197253e-1 8.3197253e-1
1.9383792e0 -2.828825e-1 1.01934254e0 1.01934254e0
2.1424492e0 -2.828825e-1 1.2275424e0 1.2275424e0
2.3465192e0 -2.828825e-1 1.4565524e0 1.4565524e0
2.5505891e0 -2.828825e-1 1.7063924e0 1.7063924e0
2.7546591e0 -2.828825e-1 1.9770525e0 1.9770525e0
2.9587291e0 -2.828825e-1 2.2685225e0 2.2685225e0
3.162799e0 -2.828825e-1 2.5808224e0 2.5808224e0
3.366869e0 -2.828825e-1 2.9139224e0 2.9139224e0
3.570939e0 -2.828825e-1 3.2679224e0 3.2679224e0
3.775009e0 -2.828825e-1 3.6426224e0 3.6426224e0
3.979079e0 -2.828825e-1 4.0381224e0 4.0381224e0
4.183149e0 -2.828825e-1 4.4545224e0 4.4545224e0
4.387219e0 -2.828825e-1 4.8919225e0 4.8919225e0
4.5912889e0 -2.828825e-1 5.3500224e0 5.3500224e0
4.7953589e0 -2.828825e-1 5.8287224e0 5.8287224e0
4.9994289e0 -2.828825e-1 6.3285225e0 6.3285225e0

-5.0e0 -2.020757e-1 6.2908345e0 6.2908345e0
-4.79593e0 -2.020757e-1 5.7909344e0 5.7909344e0
-4.59186e0 -2.020757e-1 5.3119345e0 5.3119345e0
-4.38779e0 -2.020757e-1 4.8539345e0 4.8539345e0
-4.1837201e0 -2.020757e-1 4.4166345e0 4.4166345e0
-3.9796501e0 -2.020757e-1 4.0002345e0 4.0002345e0
-3.7755801e0 -2.020757e-1 3.6045345e0 3.6045345e0
-3.5715102e0 -2.020757e-1 3.2296346e0 3.2296346e0
-3.3674402e0 -2.020757e-1 2.8756345e0 2.8756345e0
-3.1633702e0 -2.020757e-1 2.5425345e0 2.5425345e0
-2.9593002e0 -2.020757e-1 2.2301945e0 2.2301945e0
-2.7552303e0 -2.020757e-1 1.9386446e0 1.9386446e0
-2.5511603e0 -2.020757e-1 1.6679245e0 1.6679245e0
-2.3470903e0 -2.020757e-1 1.4180345e0 1.4180345e0
-2.1430203e0 -2.020757e-1 1.1889645e0 1.1889645e0
-1.9389503e0 -2.020757e-1 9.8071457e-1 9.8071457e-1
-1.7348804e0 -2.020757e-1 7.9327457e-1 7.9327457e-1
-1.5308104e0 -2.020757e-1 6.2666457e-1 6.2666457e-1
-1.3267404e0 -2.020757e-1 4.8088457e-1 4.8088457e-1
-1.1226704e0 -2.020757e-1 3.5593457e-1 3.5593457e-1
-9.186005e-1 -2.020757e-1 2.5179056e-1 2.5179056e-1
-7.145305e-1 -2.020757e-1 1.6847256e-1 1.6847256e-1
-5.104605e-1 -2.020757e-1 1.05975565e-1 1.05975565e-1
-3.063905e-1 -2.020757e-1 6.4303365e-2 6.4303365e-2
-1.023206e-1 -2.020757e-1 4.3451863e-2 4.3451863e-2
1.017494e-1 -2.020757e-1 4.3422763e-2 4.3422763e-2
3.058194e-1 -2.020757e-1 6.4215865e-2 6.4215865e-2
5.098894e-1 -2.020757e-1 1.05830565e-1 1.05830565e-1
7.139594e-1 -2.020757e-1 1.6826857e-1 1.6826857e-1
9.180293e-1 -2.020757e-1 2.5152756e-1 2.5152756e-1
1.1220993e0 -2.020757e-1 3.5560457e-1 3.5560457e-1
1.3261693e0 -2.020757e-1 4.8050456e-1 4.8050456e-1
1.5302393e0 -2.020757e-1 6.2623456e-1 6.2623456e-1
1.7343092e0 -2.020757e-1 7.9278456e-1 7.9278456e-1
1.9383792e0 -2.020757e-1 9.8015457e-1 9.8015457e-1
2.1424492e0 -2.020757e-1 1.1883545e0 1.1883545e0
2.3465192e0 -2.020757e-1 1.4173645e0 1.4173645e0
2.5505891e0 -2.020757e-1 1.6672044e0 1.6672044e0
2.7546591e0 -2.020757e-1 1.9378645e0 1.9378645e0
2.9587291e0 -2.020757e-1 2.2293346e0 2.2293346e0
3.162799e0 -2.020757e-1 2.5416345e0 2.5416345e0
3.366869e0 -2.020757e-1 2.8747345e0 2.8747345e0
3.570939e0 -2.020757e-1 3.2287344e0 3.2287344e0
3.775009e0 -2.020757e-1 3.6034344e0 3.6034344e0
3.979079e0 -2.020757e-1 3.9989345e0 3.9989345e0
4.183149e0 -2.020757e-1 4.4153345e0 4.4153345e0
4.387219e0 -2.020757e-1 4.8527345e0 4.8527345e0
4.5912889e0 -2.020757e-1 5.3108345e0 5.3108345e0
4.7953589e0 -2.020757e-1 5.7895345e0 5.7895345e0
4.9994289e0 -2.020757e-1 6.2893346e0 6.2893346e0

-5.0e0 -1.212688e-1 6.2647061e0 6.2647061e0
-4.79593e0 -1.212688e-1 5.764806e0 5.764806e0
-4.59186e0 -1.212688e-1 5.2858061e0 5.2858061e0
-4.38779e0 -1.212688e-1 4.8278061e0 4.8278061e0
-4.1837201e0 -1.212688e-1 4.3905061e0 4.3905061e0
-3.9796501e0 -1.212688e-1 3.9741061e0 3.9741061e0
-3.7755801e0 -1.212688e-1 3.578406e0 3.578406e0
-3.5715102e0 -1.212688e-1 3.2035062e0 3.2035062e0
-3.3674402e0 -1.212688e-1 2.849506e0 2.849506e0
-3.1633702e0 -1.212688e-1 2.5164061e0 2.5164061e0
-2.9593002e0 -1.212688e-1 2.2040662e0 2.2040662e0
-2.7552303e0 -1.212688e-1 1.9125162e0 1.9125162e0
-2.5511603e0 -1.212688e-1 1.6417961e0 1.6417961e0
-2.3470903e0 -1.212688e-1 1.3919061e0 1.3919061e0
-2.1430203e0 -1.212688e-1 1.1628362e0 1.1628362e0
-1.9389503e0 -1.212688e-1 9.5458612e-1 9.5458612e-1
-1.7348804e0 -1.212688e-1 7.6714612e-1 7.6714612e-1
-1.5308104e0 -1.212688e-1 6.0053612e-1 6.0053612e-1
-1.3267404e0 -1.212688e-1 4.5475612e-1 4.5475612e-1
-1.1226704e0 -1.212688e-1 3.2980612e-1 3.2980612e-1
-9.186005e-1 -1.212688e-1 2.2566211e-1 2.2566211e-1
-7.145305e-1 -1.212688e-1 1.4234412e-1 1.4234412e-1
-5.104605e-1 -1.212688e-1 7.9847116e-2 7.9847116e-2
-3.063905e-1 -1.212688e-1 3.8174916e-2 3.8174916e-2
-1.023206e-1 -1.212688e-1 1.7323415e-2 1.7323415e-2
1.017494e-1 -1.212688e-1 1.7294315e-2 1.7294315e-2
3.058194e-1 -1.212688e-1 3.8087416e-2 3.8087416e-2
5.098894e-1 -1.212688e-1 7.9702116e-2 7.9702116e-2
7.139594e-1 -1.212688e-1 1.4214012e-1 1.4214012e-1
9.180293e-1 -1.212688e-1 2.2539911e-1 2.2539911e-1
1.1220993e0 -1.212688e-1 3.2947612e-1 3.2947612e-1
1.3261693e0 -1.212688e-1 4.5437611e-1 4.5437611e-1
1.5302393e0 -1.212688e-1 6.0010611e-1 6.0010611e-1
1.7343092e0 -1.212688e-1 7.6665611e-1 7.6665611e-1
1.9383792e0 -1.212688e-1 9.5402612e-1 9.5402612e-1
2.1424492e0 -1.212688e-1 1.1622261e0 1.1622261e0
2.3465192e0 -1.212688e-1 1.3912361e0 1.3912361e0
2.5505891e0 -1.212688e-1 1.641076e0 1.641076e0
2.7546591e0 -1.212688e-1 1.9117361e0 1.9117361e0
2.9587291e0 -1.212688e-1 2.2032062e0 2.2032062e0
3.162799e0 -1.212688e-1 2.5155061e0 2.5155061e0
3.366869e0 -1.212688e-1 2.8486061e0 2.8486061e0
3.570939e0 -1.212688e-1 3.202606e0 3.202606e0
3.775009e0 -1.212688e-1 3.577306e0 3.577306e0
3.979079e0 -1.212688e-1 3.9728061e0 3.9728061e0
4.183149e0 -1.212688e-1 4.3892061e0 4.3892061e0
4.387219e0 -1.212688e-1 4.8266061e0 4.8266061e0
4.5912889e0 -1.212688e-1 5.2847061e0 5.2847061e0
4.7953589e0 -1.212688e-1 5.763406e0 5.763406e0
4.9994289e0 -1.212688e-1 6.2632062e0 6.2632062e0

-5.0e0 -4.04619e-2 6.2516371e0 6.2516371e0
-4.79593e0 -4.04619e-2 5.751737e0 5.751737e0
-4.59186e0 -4.04619e-2 5.2727371e0 5.2727371e0
-4.38779e0 -4.04619e-2 4.8147371e0 4.8147371e0
-4.1837201e0 -4.04619e-2 4.3774371e0 4.3774371e0
-3.9796501e0 -4.04619e-2 3.9610371e0 3.9610371e0
-3.7755801e0 -4.04619e-2 3.565337e0 3.565337e0
-3.5715102e0 -4.04619e-2 3.1904372e0 3.1904372e0
-3.3674402e0 -4.04619e-2 2.836437e0 2.836437e0
-3.1633702e0 -4.04619e-2 2.5033371e0 2.5033371e0
-2.9593002e0 -4.04619e-2 2.1909972e0 2.1909972e0
-2.7552303e0 -4.04619e-2 1.8994472e0 1.8994472e0
-2.5511603e0 -4.04619e-2 1.6287271e0 1.6287271e0
-2.3470903e0 -4.04619e-2 1.3788371e0 1.3788371e0
-2.1430203e0 -4.04619e-2 1.1497672e0 1.1497672e0
-1.9389503e0 -4.04619e-2 9.4151717e-1 9.4151717e-1
-1.7348804e0 -4.04619e-2 7.5407716e-1 7.5407716e-1
-1.5308104e0 -4.04619e-2 5.8746716e-1 5.8746716e-1
-1.3267404e0 -4.04619e-2 4.4168716e-1 4.4168716e-1
-1.1226704e0 -4.04619e-2 3.1673717e-1 3.1673717e-1
-9.186005e-1 -4.04619e-2 2.1259315e-1 2.1259315e-1
-7.145305e-1 -4.04619e-2 1.2927516e-1 1.2927516e-1
-5.104605e-1 -4.04619e-2 6.6778166e-2 6.6778166e-2
-3.063905e-1 -4.04619e-2 2.5105966e-2 2.5105966e-2
-1.023206e-1 -4.04619e-2 4.2544658e-3 4.2544658e-3
1.017494e-1 -4.04619e-2 4.2253659e-3 4.2253659e-3
3.058194e-1 -4.04619e-2 2.5018466e-2 2.5018466e-2
5.098894e-1 -4.04619e-2 6.6633167e-2 6.6633167e-2
7.139594e-1 -4.04619e-2 1.2907117e-1 1.2907117e-1
9.180293e-1 -4.04619e-2 2.1233015e-1 2.1233015e-1
1.1220993e0 -4.04619e-2 3.1640717e-1 3.1640717e-1
1.3261693e0 -4.04619e-2 4.4130716e-1 4.4130716e-1
1.5302393e0 -4.04619e-2 5.8703716e-1 5.8703716e-1
1.7343092e0 -4.04619e-2 7.5358716e-1 7.5358716e-1
1.9383792e0 -4.04619e-2 9.4095717e-1 9.4095717e-1
2.1424492e0 -4.04619e-2 1.1491571e0 1.1491571e0
2.3465192e0 -4.04619e-2 1.3781671e0 1.3781671e0
2.5505891e0 -4.04619e-2 1.628007e0 1.628007e0
2.7546591e0 -4.04619e-2 1.8986671e0 1.8986671e0
2.9587291e0 -4.04619e-2 2.1901372e0 2.1901372e0
3.162799e0 -4.04619e-2 2.5024371e0 2.5024371e0
3.366869e0 -4.04619e-2 2.8355371e0 2.8355371e0
3.570939e0 -4.04619e-2 3.189537e0 3.189537e0
3.775009e0 -4.04619e-2 3.564237e0 3.564237e0
3.979079e0 -4.04619e-2 3.9597371e0 3.9597371e0
4.183149e0 -4.04619e-2 4.3761371e0 4.3761371e0
4.387219e0 -4.04619e-2 4.8135371e0 4.8135371e0
4.5912889e0 -4.04619e-2 5.2716371e0 5.2716371e0
4.7953589e0 -4.04619e-2 5.750337e0 5.750337e0
4.9994289e0 -4.04619e-2 6.2501372e0 6.2501372e0

-5.0e0 4.0345e-2 6.2516277e0 6.2516277e0
-4.79593e0 4.0345e-2 5.7517276e0 5.7517276e0
-4.59186e0 4.0345e-2 5.2727277e0 5.2727277e0
-4.38779e0 4.0345e-2 4.8147276e0 4.8147276e0
-4.1837201e0 4.0345e-2 4.3774277e0 4.3774277e0
-3.9796501e0 4.0345e-2 3.9610277e0 3.9610277e0
-3.7755801e0 4.0345e-2 3.5653276e0 3.5653276e0
-3.5715102e0 4.0345e-2 3.1904277e0 3.1904277e0
-3.3674402e0 4.0345e-2 2.8364276e0 2.8364276e0
-3.1633702e0 4.0345e-2 2.5033276e0 2.5033276e0
-2.9593002e0 4.0345e-2 2.1909877e0 2.1909877e0
-2.7552303e0 4.0345e-2 1.8994377e0 1.8994377e0
-2.5511603e0 4.0345e-2 1.6287177e0 1.6287177e0
-2.3470903e0 4.0345e-2 1.3788277e0 1.3788277e0
-2.1430203e0 4.0345e-2 1.1497577e0 1.1497577e0
-1.9389503e0 4.0345e-2 9.4150772e-1 9.4150772e-1
-1.7348804e0 4.0345e-2 7.5406772e-1 7.5406772e-1
-1.5308104e0 4.0345e-2 5.8745772e-1 5.8745772e-1
-1.3267404e0 4.0345e-2 4.4167772e-1 4.4167772e-1
-1.1226704e0 4.0345e-2 3.1672772e-1 3.1672772e-1
-9.186005e-1 4.0345e-2 2.1258371e-1 2.1258371e-1
-7.145305e-1 4.0345e-2 1.2926572e-1 1.2926572e-1
-5.104605e-1 4.0345e-2 6.676872e-2 6.676872e-2
-3.063905e-1 4.0345e-2 2.509652e-2 2.509652e-2
-1.023206e-1 4.0345e-2 4.245019e-3 4.245019e-3
1.017494e-1 4.0345e-2 4.2159192e-3 4.2159192e-3
3.058194e-1 4.0345e-2 2.500902e-2 2.500902e-2
5.098894e-1 4.0345e-2 6.662372e-2 6.662372e-2
7.139594e-1 4.0345e-2 1.2906172e-1 1.2906172e-1
9.180293e-1 4.0345e-2 2.1232071e-1 2.1232071e-1
1.1220993e0 4.0345e-2 3.1639772e-1 3.1639772e-1
1.3261693e0 4.0345e-2 4.4129771e-1 4.4129771e-1
1.5302393e0 4.0345e-2 5.8702771e-1 5.8702771e-1
1.7343092e0 4.0345e-2 7.5357771e-1 7.5357771e-1
1.9383792e0 4.0345e-2 9.4094772e-1 9.4094772e-1
2.1424492e0 4.0345e-2 1.1491476e0 1.1491476e0
2.3465192e0 4.0345e-2 1.3781577e0 1.3781577e0
2.5505891e0 4.0345e-2 1.6279976e0 1.6279976e0
2.7546591e0 4.0345e-2 1.8986577e0 1.8986577e0
2.9587291e0 4.0345e-2 2.1901277e0 2.1901277e0
3.162799e0 4.0345e-2 2.5024277e0 2.5024277e0
3.366869e0 4.0345e-2 2.8355276e0 2.8355276e0
3.570939e0 4.0345e-2 3.1895276e0 3.1895276e0
3.775009e0 4.0345e-2 3.5642276e0 3.5642276e0
3.979079e0 4.0345e-2 3.9597276e0 3.9597276e0
4.183149e0 4.0345e-2 4.3761276e0 4.3761276e0
4.387219e0 4.0345e-2 4.8135277e0 4.8135277e0
4.5912889e0 4.0345e-2 5.2716277e0 5.2716277e0
4.7953589e0 4.0345e-2 5.7503276e0 5.7503276e0
4.9994289e0 4.0345e-2 6.2501277e0 6.2501277e0

-5.0e0 1.211519e-1 6.2646777e0 6.2646777e0
-4.79593e0 1.211519e-1 5.7647777e0 5.7647777e0
-4.59186e0 1.211519e-1 5.2857777e0 5.2857777e0
-4.38779e0 1.211519e-1 4.8277777e0 4.8277777e0
-4.1837201e0 1.211519e-1 4.3904778e0 4.3904778e0
-3.9796501e0 1.211519e-1 3.9740778e0 3.9740778e0
-3.7755801e0 1.211519e-1 3.5783777e0 3.5783777e0
-3.5715102e0 1.211519e-1 3.2034778e0 3.2034778e0
-3.3674402e0 1.211519e-1 2.8494777e0 2.8494777e0
-3.1633702e0 1.211519e-1 2.5163777e0 2.5163777e0
-2.9593002e0 1.211519e-1 2.2040378e0 2.2040378e0
-2.7552303e0 1.211519e-1 1.9124878e0 1.9124878e0
-2.5511603e0 1.211519e-1 1.6417677e0 1.6417677e0
-2.3470903e0 1.211519e-1 1.3918777e0 1.3918777e0
-2.1430203e0 1.211519e-1 1.1628078e0 1.1628078e0
-1.9389503e0 1.211519e-1 9.5455779e-1 9.5455779e-1
-1.7348804e0 1.211519e-1 7.6711778e-1 7.6711778e-1
-1.5308104e0 1.211519e-1 6.0050778e-1 6.0050778e-1
-1.3267404e0 1.211519e-1 4.5472778e-1 4.5472778e-1
-1.1226704e0 1.211519e-1 3.2977779e-1 3.2977779e-1
-9.186005e-1 1.211519e-1 2.2563377e-1 2.2563377e-1
-7.145305e-1 1.211519e-1 1.4231578e-1 1.4231578e-1
-5.104605e-1 1.211519e-1 7.981878e-2 7.981878e-2
-3.063905e-1 1.211519e-1 3.814658e-2 3.814658e-2
-1.023206e-1 1.211519e-1 1.7295079e-2 1.7295079e-2
1.017494e-1 1.211519e-1 1.7265979e-2 1.7265979e-2
3.058194e-1 1.211519e-1 3.805908e-2 3.805908e-2
5.098894e-1 1.211519e-1 7.9673781e-2 7.9673781e-2
7.139594e-1 1.211519e-1 1.4211179e-1 1.4211179e-1
9.180293e-1 1.211519e-1 2.2537077e-1 2.2537077e-1
1.1220993e0 1.211519e-1 3.2944778e-1 3.2944778e-1
1.3261693e0 1.211519e-1 4.5434778e-1 4.5434778e-1
1.5302393e0 1.211519e-1 6.0007777e-1 6.0007777e-1
1.7343092e0 1.211519e-1 7.6662778e-1 7.6662778e-1
1.9383792e0 1.211519e-1 9.5399779e-1 9.5399779e-1
2.1424492e0 1.211519e-1 1.1621977e0 1.1621977e0
2.3465192e0 1.211519e-1 1.3912077e0 1.3912077e0
2.5505891e0 1.211519e-1 1.6410477e0 1.6410477e0
2.7546591e0 1.211519e-1 1.9117078e0 1.9117078e0
2.9587291e0 1.211519e-1 2.2031778e0 2.2031778e0
3.162799e0 1.211519e-1 2.5154778e0 2.5154778e0
3.366869e0 1.211519e-1 2.8485777e0 2.8485777e0
3.570939e0 1.211519e-1 3.2025777e0 3.2025777e0
3.775009e0 1.211519e-1 3.5772777e0 3.5772777e0
3.979079e0 1.211519e-1 3.9727777e0 3.9727777e0
4.183149e0 1.211519e-1 4.3891777e0 4.3891777e0
4.387219e0 1.211519e-1 4.8265778e0 4.8265778e0
4.5912889e0 1.211519e-1 5.2846777e0 5.2846777e0
4.7953589e0 1.211519e-1 5.7633777e0 5.7633777e0
4.9994289e0 1.211519e-1 6.2631778e0 6.2631778e0

-5.0e0 2.019588e-1 6.2907872e0 6.2907872e0
-4.79593e0 2.019588e-1 5.7908871e0 5.7908871e0
-4.59186e0 2.019588e-1 5.3118872e0 5.3118872e0
-4.38779e0 2.019588e-1 4.8538872e0 4.8538872e0
-4.1837201e0 2.019588e-1 4.4165872e0 4.4165872e0
-3.9796501e0 2.019588e-1 4.0001872e0 4.0001872e0
-3.7755801e0 2.019588e-1 3.6044872e0 3.6044872e0
-3.5715102e0 2.019588e-1 3.2295872e0 3.2295872e0
-3.3674402e0 2.019588e-1 2.8755872e0 2.8755872e0
-3.1633702e0 2.019588e-1 2.5424872e0 2.5424872e0
-2.9593002e0 2.019588e-1 2.2301472e0 2.2301472e0
-2.7552303e0 2.019588e-1 1.9385973e0 1.9385973e0
-2.5511603e0 2.019588e-1 1.6678772e0 1.6678772e0
-2.3470903e0 2.019588e-1 1.4179872e0 1.4179872e0
-2.1430203e0 2.019588e-1 1.1889172e0 1.1889172e0
-1.9389503e0 2.019588e-1 9.8066734e-1 9.8066734e-1
-1.7348804e0 2.019588e-1 7.9322734e-1 7.9322734e-1
-1.5308104e0 2.019588e-1 6.2661734e-1 6.2661734e-1
-1.3267404e0 2.019588e-1 4.8083734e-1 4.8083734e-1
-1.1226704e0 2.019588e-1 3.5588734e-1 3.5588734e-1
-9.186005e-1 2.019588e-1 2.5174333e-1 2.5174333e-1
-7.145305e-1 2.019588e-1 1.6842534e-1 1.6842534e-1
-5.104605e-1 2.019588e-1 1.05928339e-1 1.05928339e-1
-3.063905e-1 2.019588e-1 6.4256139e-2 6.4256139e-2
-1.023206e-1 2.019588e-1 4.3404637e-2 4.3404637e-2
1.017494e-1 2.019588e-1 4.3375537e-2 4.3375537e-2
3.058194e-1 2.019588e-1 6.4168639e-2 6.4168639e-2
5.098894e-1 2.019588e-1 1.05783339e-1 1.05783339e-1
7.139594e-1 2.019588e-1 1.6822134e-1 1.6822134e-1
9.180293e-1 2.019588e-1 2.5148033e-1 2.5148033e-1
1.1220993e0 2.019588e-1 3.5555734e-1 3.5555734e-1
1.3261693e0 2.019588e-1 4.8045734e-1 4.8045734e-1
1.5302393e0 2.019588e-1 6.2618733e-1 6.2618733e-1
1.7343092e0 2.019588e-1 7.9273734e-1 7.9273734e-1
1.9383792e0 2.019588e-1 9.8010735e-1 9.8010735e-1
2.1424492e0 2.019588e-1 1.1883072e0 1.1883072e0
2.3465192e0 2.019588e-1 1.4173172e0 1.4173172e0
2.5505891e0 2.019588e-1 1.6671571e0 1.6671571e0
2.7546591e0 2.019588e-1 1.9378172e0 1.9378172e0
2.9587291e0 2.019588e-1 2.2292873e0 2.2292873e0
3.162799e0 2.019588e-1 2.5415872e0 2.5415872e0
3.366869e0 2.019588e-1 2.8746872e0 2.8746872e0
3.570939e0 2.019588e-1 3.2286871e0 3.2286871e0
3.775009e0 2.019588e-1 3.6033871e0 3.6033871e0
3.979079e0 2.019588e-1 3.9988872e0 3.9988872e0
4.183149e0 2.019588e-1 4.4152872e0 4.4152872e0
4.387219e0 2.019588e-1 4.8526872e0 4.8526872e0
4.5912889e0 2.019588e-1 5.3107872e0 5.3107872e0
4.7953589e0 2.019588e-1 5.7894872e0 5.7894872e0
4.9994289e0 2.019588e-1 6.2892873e0 6.2892873e0

-5.0e0 2.827657e-1 6.3299564e0 6.3299564e0
-4.79593e0 2.827657e-1 5.8300563e0 5.8300563e0
-4.59186e0 2.827657e-1 5.3510564e0 5.3510564e0
-4.38779e0 2.827657e-1 4.8930563e0 4.8930563e0
-4.1837201e0 2.827657e-1 4.4557564e0 4.4557564e0
-3.9796501e0 2.827657e-1 4.0393564e0 4.0393564e0
-3.7755801e0 2.827657e-1 3.6436563e0 3.6436563e0
-3.5715102e0 2.827657e-1 3.2687564e0 3.2687564e0
-3.3674402e0 2.827657e-1 2.9147563e0 2.9147563e0
-3.1633702e0 2.827657e-1 2.5816563e0 2.5816563e0
-2.9593002e0 2.827657e-1 2.2693164e0 2.2693164e0
-2.7552303e0 2.827657e-1 1.9777664e0 1.9777664e0
-2.5511603e0 2.827657e-1 1.7070464e0 1.7070464e0
-2.3470903e0 2.827657e-1 1.4571564e0 1.4571564e0
-2.1430203e0 2.827657e-1 1.2280864e0 1.2280864e0
-1.9389503e0 2.827657e-1 1.01983643e0 1.01983643e0
-1.7348804e0 2.827657e-1 8.3239642e-1 8.3239642e-1
-1.5308104e0 2.827657e-1 6.6578642e-1 6.6578642e-1
-1.3267404e0 2.827657e-1 5.2000642e-1 5.2000642e-1
-1.1226704e0 2.827657e-1 3.9505643e-1 3.9505643e-1
-9.186005e-1 2.827657e-1 2.9091241e-1 2.9091241e-1
-7.145305e-1 2.827657e-1 2.0759442e-1 2.0759442e-1
-5.104605e-1 2.827657e-1 1.45097421e-1 1.45097421e-1
-3.063905e-1 2.827657e-1 1.03425221e-1 1.03425221e-1
-1.023206e-1 2.827657e-1 8.257372e-2 8.257372e-2
1.017494e-1 2.827657e-1 8.254462e-2 8.254462e-2
3.058194e-1 2.827657e-1 1.03337721e-1 1.03337721e-1
5.098894e-1 2.827657e-1 1.44952422e-1 1.44952422e-1
7.139594e-1 2.827657e-1 2.0739043e-1 2.0739043e-1
9.180293e-1 2.827657e-1 2.9064941e-1 2.9064941e-1
1.1220993e0 2.827657e-1 3.9472643e-1 3.9472643e-1
1.3261693e0 2.827657e-1 5.1962642e-1 5.1962642e-1
1.5302393e0 2.827657e-1 6.6535641e-1 6.6535641e-1
1.7343092e0 2.827657e-1 8.3190642e-1 8.3190642e-1
1.9383792e0 2.827657e-1 1.01927643e0 1.01927643e0
2.1424492e0 2.827657e-1 1.2274763e0 1.2274763e0
2.3465192e0 2.827657e-1 1.4564864e0 1.4564864e0
2.5505891e0 2.827657e-1 1.7063263e0 1.7063263e0
2.7546591e0 2.827657e-1 1.9769864e0 1.9769864e0
2.9587291e0 2.827657e-1 2.2684564e0 2.2684564e0
3.162799e0 2.827657e-1 2.5807564e0 2.5807564e0
3.366869e0 2.827657e-1 2.9138564e0 2.9138564e0
3.570939e0 2.827657e-1 3.2678563e0 3.2678563e0
3.775009e0 2.827657e-1 3.6425563e0 3.6425563e0
3.979079e0 2.827657e-1 4.0380563e0 4.0380563e0
4.183149e0 2.827657e-1 4.4544563e0 4.4544563e0
4.387219e0 2.827657e-1 4.8918564e0 4.8918564e0
4.5912889e0 2.827657e-1 5.3499564e0 5.3499564e0
4.7953589e0 2.827657e-1 5.8286563e0 5.8286563e0
4.9994289e0 2.827657e-1 6.3284564e0 6.3284564e0

-5.0e0 3.635725e-1 6.382185e0 6.382185e0
-4.79593e0 3.635725e-1 5.882285e0 5.882285e0
-4.59186e0 3.635725e-1 5.403285e0 5.403285e0
-4.38779e0 3.635725e-1 4.945285e0 4.945285e0
-4.1837201e0 3.635725e-1 4.5079851e0 4.5079851e0
-3.9796501e0 3.635725e-1 4.0915851e0 4.0915851e0
-3.7755801e0 3.635725e-1 3.695885e0 3.695885e0
-3.5715102e0 3.635725e-1 3.3209851e0 3.3209851e0
-3.3674402e0 3.635725e-1 2.966985e0 2.966985e0
-3.1633702e0 3.635725e-1 2.633885e0 2.633885e0
-2.9593002e0 3.635725e-1 2.3215451e0 2.3215451e0
-2.7552303e0 3.635725e-1 2.0299951e0 2.0299951e0
-2.5511603e0 3.635725e-1 1.759275e0 1.759275e0
-2.3470903e0 3.635725e-1 1.509385e0 1.509385e0
-2.1430203e0 3.635725e-1 1.2803151e0 1.2803151e0
-1.9389503e0 3.635725e-1 1.07206506e0 1.07206506e0
-1.7348804e0 3.635725e-1 8.8462506e-1 8.8462506e-1
-1.5308104e0 3.635725e-1 7.1801506e-1 7.1801506e-1
-1.3267404e0 3.635725e-1 5.7223506e-1 5.7223506e-1
-1.1226704e0 3.635725e-1 4.4728506e-1 4.4728506e-1
-9.186005e-1 3.635725e-1 3.4314105e-1 3.4314105e-1
-7.145305e-1 3.635725e-1 2.5982306e-1 2.5982306e-1
-5.104605e-1 3.635725e-1 1.9732605e-1 1.9732605e-1
-3.063905e-1 3.635725e-1 1.5565385e-1 1.5565385e-1
-1.023206e-1 3.635725e-1 1.3480235e-1 1.3480235e-1
1.017494e-1 3.635725e-1 1.3477325e-1 1.3477325e-1
3.058194e-1 3.635725e-1 1.5556635e-1 1.5556635e-1
5.098894e-1 3.635725e-1 1.9718105e-1 1.9718105e-1
7.139594e-1 3.635725e-1 2.5961906e-1 2.5961906e-1
9.180293e-1 3.635725e-1 3.4287805e-1 3.4287805e-1
1.1220993e0 3.635725e-1 4.4695506e-1 4.4695506e-1
1.3261693e0 3.635725e-1 5.7185506e-1 5.7185506e-1
1.5302393e0 3.635725e-1 7.1758505e-1 7.1758505e-1
1.7343092e0 3.635725e-1 8.8413506e-1 8.8413506e-1
1.9383792e0 3.635725e-1 1.07150507e0 1.07150507e0
2.1424492e0 3.635725e-1 1.279705e0 1.279705e0
2.3465192e0 3.635725e-1 1.508715e0 1.508715e0
2.5505891e0 3.635725e-1 1.758555e0 1.758555e0
2.7546591e0 3.635725e-1 2.0292151e0 2.0292151e0
2.9587291e0 3.635725e-1 2.3206851e0 2.3206851e0
3.162799e0 3.635725e-1 2.6329851e0 2.6329851e0
3.366869e0 3.635725e-1 2.966085e0 2.966085e0
3.570939e0 3.635725e-1 3.320085e0 3.320085e0
3.775009e0 3.635725e-1 3.694785e0 3.694785e0
3.979079e0 3.635725e-1 4.090285e0 4.090285e0
4.183149e0 3.635725e-1 4.506685e0 4.506685e0
4.387219e0 3.635725e-1 4.9440851e0 4.9440851e0
4.5912889e0 3.635725e-1 5.402185e0 5.402185e0
4.7953589e0 3.635725e-1 5.880885e0 5.880885e0
4.9994289e0 3.635725e-1 6.3806851e0 6.3806851e0

-5.0e0 4.443794e-1 6.4474731e0 6.4474731e0
-4.79593e0 4.443794e-1 5.9475731e0 5.9475731e0
-4.59186e0 4.443794e-1 5.4685732e0 5.4685732e0
-4.38779e0 4.443794e-1 5.0105731e0 5.0105731e0
-4.1837201e0 4.443794e-1 4.5732732e0 4.5732732e0
-3.9796501e0 4.443794e-1 4.1568732e0 4.1568732e0
-3.7755801e0 4.443794e-1 3.7611731e0 3.7611731e0
-3.5715102e0 4.443794e-1 3.3862732e0 3.3862732e0
-3.3674402e0 4.443794e-1 3.0322731e0 3.0322731e0
-3.1633702e0 4.443794e-1 2.6991731e0 2.6991731e0
-2.9593002e0 4.443794e-1 2.3868332e0 2.3868332e0
-2.7552303e0 4.443794e-1 2.0952832e0 2.0952832e0
-2.5511603e0 4.443794e-1 1.8245631e0 1.8245631e0
-2.3470903e0 4.443794e-1 1.5746732e0 1.5746732e0
-2.1430203e0 4.443794e-1 1.3456032e0 1.3456032e0
-1.9389503e0 4.443794e-1 1.13735315e0 1.13735315e0
-1.7348804e0 4.443794e-1 9.4991315e-1 9.4991315e-1
-1.5308104e0 4.443794e-1 7.8330315e-1 7.8330315e-1
-1.3267404e0 4.443794e-1 6.3752315e-1 6.3752315e-1
-1.1226704e0 4.443794e-1 5.1257315e-1 5.1257315e-1
-9.186005e-1 4.443794e-1 4.0842914e-1 4.0842914e-1
-7.145305e-1 4.443794e-1 3.2511115e-1 3.2511115e-1
-5.104605e-1 4.443794e-1 2.6261414e-1 2.6261414e-1
-3.063905e-1 4.443794e-1 2.2094194e-1 2.2094194e-1
-1.023206e-1 4.443794e-1 2.0009044e-1 2.0009044e-1
1.017494e-1 4.443794e-1 2.0006134e-1 2.0006134e-1
3.058194e-1 4.443794e-1 2.2085443e-1 2.2085443e-1
5.098894e-1 4.443794e-1 2.6246913e-1 2.6246913e-1
7.139594e-1 4.443794e-1 3.2490715e-1 3.2490715e-1
9.180293e-1 4.443794e-1 4.0816614e-1 4.0816614e-1
1.1220993e0 4.443794e-1 5.1224315e-1 5.1224315e-1
1.3261693e0 4.443794e-1 6.3714314e-1 6.3714314e-1
1.5302393e0 4.443794e-1 7.8287314e-1 7.8287314e-1
1.7343092e0 4.443794e-1 9.4942314e-1 9.4942314e-1
1.9383792e0 4.443794e-1 1.13679315e0 1.13679315e0
2.1424492e0 4.443794e-1 1.3449931e0 1.3449931e0
2.3465192e0 4.443794e-1 1.5740031e0 1.5740031e0
2.5505891e0 4.443794e-1 1.8238431e0 1.8238431e0
2.7546591e0 4.443794e-1 2.0945032e0 2.0945032e0
2.9587291e0 4.443794e-1 2.3859732e0 2.3859732e0
3.162799e0 4.443794e-1 2.6982732e0 2.6982732e0
3.366869e0 4.443794e-1 3.0313731e0 3.0313731e0
3.570939e0 4.443794e-1 3.3853731e0 3.3853731e0
3.775009e0 4.443794e-1 3.7600731e0 3.7600731e0
3.979079e0 4.443794e-1 4.1555731e0 4.1555731e0
4.183149e0 4.443794e-1 4.5719731e0 4.5719731e0
4.387219e0 4.443794e-1 5.0093732e0 5.0093732e0
4.5912889e0 4.443794e-1 5.4674731e0 5.4674731e0
4.7953589e0 4.443794e-1 5.9461731e0 5.9461731e0
4.9994289e0 4.443794e-1 6.4459732e0 6.4459732e0

-5.0e0 5.251865e-1 6.5258208e0 6.5258208e0
-4.79593e0 5.251865e-1 6.0259207e0 6.0259207e0
-4.59186e0 5.251865e-1 5.5469208e0 5.5469208e0
-4.38779e0 5.251865e-1 5.0889207e0 5.0889207e0
-4.1837201e0 5.251865e-1 4.6516208e0 4.6516208e0
-3.9796501e0 5.251865e-1 4.2352208e0 4.2352208e0
-3.7755801e0 5.251865e-1 3.8395207e0 3.8395207e0
-3.5715102e0 5.251865e-1 3.4646208e0 3.4646208e0
-3.3674402e0 5.251865e-1 3.1106207e0 3.1106207e0
-3.1633702e0 5.251865e-1 2.7775208e0 2.7775208e0
-2.9593002e0 5.251865e-1 2.4651808e0 2.4651808e0
-2.7552303e0 5.251865e-1 2.1736308e0 2.1736308e0
-2.5511603e0 5.251865e-1 1.9029108e0 1.9029108e0
-2.3470903e0 5.251865e-1 1.6530208e0 1.6530208e0
-2.1430203e0 5.251865e-1 1.4239508e0 1.4239508e0
-1.9389503e0 5.251865e-1 1.21570078e0 1.21570078e0
-1.7348804e0 5.251865e-1 1.02826077e0 1.02826077e0
-1.5308104e0 5.251865e-1 8.6165077e-1 8.6165077e-1
-1.3267404e0 5.251865e-1 7.1587077e-1 7.1587077e-1
-1.1226704e0 5.251865e-1 5.9092078e-1 5.9092078e-1
-9.186005e-1 5.251865e-1 4.8677676e-1 4.8677676e-1
-7.145305e-1 5.251865e-1 4.0345877e-1 4.0345877e-1
-5.104605e-1 5.251865e-1 3.4096176e-1 3.4096176e-1
-3.063905e-1 5.251865e-1 2.9928957e-1 2.9928957e-1
-1.023206e-1 5.251865e-1 2.7843806e-1 2.7843806e-1
1.017494e-1 5.251865e-1 2.7840897e-1 2.7840897e-1
3.058194e-1 5.251865e-1 2.9920206e-1 2.9920206e-1
5.098894e-1 5.251865e-1 3.4081676e-1 3.4081676e-1
7.139594e-1 5.251865e-1 4.0325478e-1 4.0325478e-1
9.180293e-1 5.251865e-1 4.8651376e-1 4.8651376e-1
1.1220993e0 5.251865e-1 5.9059077e-1 5.9059077e-1
1.3261693e0 5.251865e-1 7.1549077e-1 7.1549077e-1
1.5302393e0 5.251865e-1 8.6122076e-1 8.6122076e-1
1.7343092e0 5.251865e-1 1.02777077e0 1.02777077e0
1.9383792e0 5.251865e-1 1.21514078e0 1.21514078e0
2.1424492e0 5.251865e-1 1.4233408e0 1.4233408e0
2.3465192e0 5.251865e-1 1.6523508e0 1.6523508e0
2.5505891e0 5.251865e-1 1.9021907e0 1.9021907e0
2.7546591e0 5.251865e-1 2.1728508e0 2.1728508e0
2.9587291e0 5.251865e-1 2.4643208e0 2.4643208e0
3.162799e0 5.251865e-1 2.7766208e0 2.7766208e0
3.366869e0 5.251865e-1 3.1097208e0 3.1097208e0
3.570939e0 5.251865e-1 3.4637207e0 3.4637207e0
3.775009e0 5.251865e-1 3.8384207e0 3.8384207e0
3.979079e0 5.251865e-1 4.2339207e0 4.2339207e0
4.183149e0 5.251865e-1 4.6503207e0 4.6503207e0
4.387219e0 5.251865e-1 5.0877208e0 5.0877208e0
4.5912889e0 5.251865e-1 5.5458208e0 5.5458208e0
4.7953589e0 5.251865e-1 6.0245207e0 6.0245207e0
4.9994289e0 5.251865e-1 6.5243208e0 6.5243208e0

-5.0e0 6.059933e-1 6.617228e0 6.617228e0
-4.79593e0 6.059933e-1 6.1173279e0 6.1173279e0
-4.59186e0 6.059933e-1 5.638328e0 5.638328e0
-4.38779e0 6.059933e-1 5.1803279e0 5.1803279e0
-4.1837201e0 6.059933e-1 4.743028e0 4.743028e0
-3.9796501e0 6.059933e-1 4.326628e0 4.326628e0
-3.7755801e0 6.059933e-1 3.9309279e0 3.9309279e0
-3.5715102e0 6.059933e-1 3.556028e0 3.556028e0
-3.3674402e0 6.059933e-1 3.2020279e0 3.2020279e0
-3.1633702e0 6.059933e-1 2.8689279e0 2.8689279e0
-2.9593002e0 6.059933e-1 2.556588e0 2.556588e0
-2.7552303e0 6.059933e-1 2.265038e0 2.265038e0
-2.5511603e0 6.059933e-1 1.994318e0 1.994318e0
-2.3470903e0 6.059933e-1 1.744428e0 1.744428e0
-2.1430203e0 6.059933e-1 1.515358e0 1.515358e0
-1.9389503e0 6.059933e-1 1.30710794e0 1.30710794e0
-1.7348804e0 6.059933e-1 1.11966794e0 1.11966794e0
-1.5308104e0 6.059933e-1 9.5305794e-1 9.5305794e-1
-1.3267404e0 6.059933e-1 8.0727794e-1 8.0727794e-1
-1.1226704e0 6.059933e-1 6.8232794e-1 6.8232794e-1
-9.186005e-1 6.059933e-1 5.7818393e-1 5.7818393e-1
-7.145305e-1 6.059933e-1 4.9486594e-1 4.9486594e-1
-5.104605e-1 6.059933e-1 4.3236893e-1 4.3236893e-1
-3.063905e-1 6.059933e-1 3.9069673e-1 3.9069673e-1
-1.023206e-1 6.059933e-1 3.6984523e-1 3.6984523e-1
1.017494e-1 6.059933e-1 3.6981613e-1 3.6981613e-1
3.058194e-1 6.059933e-1 3.9060922e-1 3.9060922e-1
5.098894e-1 6.059933e-1 4.3222392e-1 4.3222392e-1
7.139594e-1 6.059933e-1 4.9466194e-1 4.9466194e-1
9.180293e-1 6.059933e-1 5.7792093e-1 5.7792093e-1
1.1220993e0 6.059933e-1 6.8199794e-1 6.8199794e-1
1.3261693e0 6.059933e-1 8.0689793e-1 8.0689793e-1
1.5302393e0 6.059933e-1 9.5262793e-1 9.5262793e-1
1.7343092e0 6.059933e-1 1.11917793e0 1.11917793e0
1.9383792e0 6.059933e-1 1.30654794e0 1.30654794e0
2.1424492e0 6.059933e-1 1.514748e0 1.514748e0
2.3465192e0 6.059933e-1 1.743758e0 1.743758e0
2.5505891e0 6.059933e-1 1.9935979e0 1.9935979e0
2.7546591e0 6.059933e-1 2.264258e0 2.264258e0
2.9587291e0 6.059933e-1 2.555728e0 2.555728e0
3.162799e0 6.059933e-1 2.868028e0 2.868028e0
3.366869e0 6.059933e-1 3.201128e0 3.201128e0
3.570939e0 6.059933e-1 3.5551279e0 3.5551279e0
3.775009e0 6.059933e-1 3.9298279e0 3.9298279e0
3.979079e0 6.059933e-1 4.3253279e0 4.3253279e0
4.183149e0 6.059933e-1 4.7417279e0 4.7417279e0
4.387219e0 6.059933e-1 5.179128e0 5.179128e0
4.5912889e0 6.059933e-1 5.637228e0 5.637228e0
4.7953589e0 6.059933e-1 6.1159279e0 6.1159279e0
4.9994289e0 6.059933e-1 6.615728e0 6.615728e0

-5.0e0 6.868002e-1 6.7216945e0 6.7216945e0
-4.79593e0 6.868002e-1 6.2217944e0 6.2217944e0
-4.59186e0 6.868002e-1 5.7427945e0 5.7427945e0
-4.38779e0 6.868002e-1 5.2847945e0 5.2847945e0
-4.1837201e0 6.868002e-1 4.8474945e0 4.8474945e0
-3.9796501e0 6.868002e-1 4.4310945e0 4.4310945e0
-3.7755801e0 6.868002e-1 4.0353944e0 4.0353944e0
-3.5715102e0 6.868002e-1 3.6604945e0 3.6604945e0
-3.3674402e0 6.868002e-1 3.3064944e0 3.3064944e0
-3.1633702e0 6.868002e-1 2.9733945e0 2.9733945e0
-2.9593002e0 6.868002e-1 2.6610545e0 2.6610545e0
-2.7552303e0 6.868002e-1 2.3695045e0 2.3695045e0
-2.5511603e0 6.868002e-1 2.0987845e0 2.0987845e0
-2.3470903e0 6.868002e-1 1.8488945e0 1.8488945e0
-2.1430203e0 6.868002e-1 1.6198245e0 1.6198245e0
-1.9389503e0 6.868002e-1 1.4115745e0 1.4115745e0
-1.7348804e0 6.868002e-1 1.22413449e0 1.22413449e0
-1.5308104e0 6.868002e-1 1.05752449e0 1.05752449e0
-1.3267404e0 6.868002e-1 9.1174449e-1 9.1174449e-1
-1.1226704e0 6.868002e-1 7.867945e-1 7.867945e-1
-9.186005e-1 6.868002e-1 6.8265048e-1 6.8265048e-1
-7.145305e-1 6.868002e-1 5.9933249e-1 5.9933249e-1
-5.104605e-1 6.868002e-1 5.3683548e-1 5.3683548e-1
-3.063905e-1 6.868002e-1 4.9516328e-1 4.9516328e-1
-1.023206e-1 6.868002e-1 4.7431178e-1 4.7431178e-1
1.017494e-1 6.868002e-1 4.7428268e-1 4.7428268e-1
3.058194e-1 6.868002e-1 4.9507578e-1 4.9507578e-1
5.098894e-1 6.868002e-1 5.3669048e-1 5.3669048e-1
7.139594e-1 6.868002e-1 5.991285e-1 5.991285e-1
9.180293e-1 6.868002e-1 6.8238748e-1 6.8238748e-1
1.1220993e0 6.868002e-1 7.864645e-1 7.864645e-1
1.3261693e0 6.868002e-1 9.1136449e-1 9.1136449e-1
1.5302393e0 6.868002e-1 1.05709448e0 1.05709448e0
1.7343092e0 6.868002e-1 1.22364449e0 1.22364449e0
1.9383792e0 6.868002e-1 1.4110145e0 1.4110145e0
2.1424492e0 6.868002e-1 1.6192145e0 1.6192145e0
2.3465192e0 6.868002e-1 1.8482245e0 1.8482245e0
2.5505891e0 6.868002e-1 2.0980644e0 2.0980644e0
2.7546591e0 6.868002e-1 2.3687245e0 2.3687245e0
2.9587291e0 6.868002e-1 2.6601945e0 2.6601945e0
3.162799e0 6.868002e-1 2.9724945e0 2.9724945e0
3.366869e0 6.868002e-1 3.3055945e0 3.3055945e0
3.570939e0 6.868002e-1 3.6595944e0 3.6595944e0
3.775009e0 6.868002e-1 4.0342944e0 4.0342944e0
3.979079e0 6.868002e-1 4.4297945e0 4.4297945e0
4.183149e0 6.868002e-1 4.8461945e0 4.8461945e0
4.387219e0 6.868002e-1 5.2835945e0 5.2835945e0
4.5912889e0 6.868002e-1 5.7416945e0 5.7416945e0
4.7953589e0 6.868002e-1 6.2203944e0 6.2203944e0
4.9994289e0 6.868002e-1 6.7201945e0 6.7201945e0

-5.0e0 7.676071e-1 6.8392207e0 6.8392207e0
-4.79593e0 7.676071e-1 6.3393207e0 6.3393207e0
-4.59186e0 7.676071e-1 5.8603207e0 5.8603207e0
-4.38779e0 7.676071e-1 5.4023207e0 5.4023207e0
-4.1837201e0 7.676071e-1 4.9650208e0 4.9650208e0
-3.9796501e0 7.676071e-1 4.5486208e0 4.5486208e0
-3.7755801e0 7.676071e-1 4.1529207e0 4.1529207e0
-3.5715102e0 7.676071e-1 3.7780208e0 3.7780208e0
-3.3674402e0 7.676071e-1 3.4240207e0 3.4240207e0
-3.1633702e0 7.676071e-1 3.0909207e0 3.0909207e0
-2.9593002e0 7.676071e-1 2.7785808e0 2.7785808e0
-2.7552303e0 7.676071e-1 2.4870308e0 2.4870308e0
-2.5511603e0 7.676071e-1 2.2163107e0 2.2163107e0
-2.3470903e0 7.676071e-1 1.9664207e0 1.9664207e0
-2.1430203e0 7.676071e-1 1.7373508e0 1.7373508e0
-1.9389503e0 7.676071e-1 1.52910074e0 1.52910074e0
-1.7348804e0 7.676071e-1 1.34166074e0 1.34166074e0
-1.5308104e0 7.676071e-1 1.17505074e0 1.17505074e0
-1.3267404e0 7.676071e-1 1.02927074e0 1.02927074e0
-1.1226704e0 7.676071e-1 9.0432074e-1 9.0432074e-1
-9.186005e-1 7.676071e-1 8.0017673e-1 8.0017673e-1
-7.145305e-1 7.676071e-1 7.1685873e-1 7.1685873e-1
-5.104605e-1 7.676071e-1 6.5436172e-1 6.5436172e-1
-3.063905e-1 7.676071e-1 6.1268953e-1 6.1268953e-1
-1.023206e-1 7.676071e-1 5.9183803e-1 5.9183803e-1
1.017494e-1 7.676071e-1 5.9180893e-1 5.9180893e-1
3.058194e-1 7.676071e-1 6.1260202e-1 6.1260202e-1
5.098894e-1 7.676071e-1 6.5421672e-1 6.5421672e-1
7.139594e-1 7.676071e-1 7.1665474e-1 7.1665474e-1
9.180293e-1 7.676071e-1 7.9991373e-1 7.9991373e-1
1.1220993e0 7.676071e-1 9.0399074e-1 9.0399074e-1
1.3261693e0 7.676071e-1 1.02889073e0 1.02889073e0
1.5302393e0 7.676071e-1 1.17462073e0 1.17462073e0
1.7343092e0 7.676071e-1 1.34117073e0 1.34117073e0
1.9383792e0 7.676071e-1 1.52854074e0 1.52854074e0
2.1424492e0 7.676071e-1 1.7367407e0 1.7367407e0
2.3465192e0 7.676071e-1 1.9657507e0 1.9657507e0
2.5505891e0 7.676071e-1 2.2155907e0 2.2155907e0
2.7546591e0 7.676071e-1 2.4862508e0 2.4862508e0
2.9587291e0 7.676071e-1 2.7777208e0 2.7777208e0
3.162799e0 7.676071e-1 3.0900208e0 3.0900208e0
3.366869e0 7.676071e-1 3.4231207e0 3.4231207e0
3.570939e0 7.676071e-1 3.7771207e0 3.7771207e0
3.775009e0 7.676071e-1 4.1518207e0 4.1518207e0
3.979079e0 7.676071e-1 4.5473207e0 4.5473207e0
4.183149e0 7.676071e-1 4.9637207e0 4.9637207e0
4.387219e0 7.676071e-1 5.4011208e0 5.4011208e0
4.5912889e0 7.676071e-1 5.8592207e0 5.8592207e0
4.7953589e0 7.676071e-1 6.3379207e0 6.3379207e0
4.9994289e0 7.676071e-1 6.8377208e0 6.8377208e0

-5.0e0 8.48414e-1 6.9698064e0 6.9698064e0
-4.79593e0 8.48414e-1 6.4699063e0 6.4699063e0
-4.59186e0 8.48414e-1 5.9909064e0 5.9909064e0
-4.38779e0 8.48414e-1 5.5329063e0 5.5329063e0
-4.1837201e0 8.48414e-1 5.0956064e0 5.0956064e0
-3.9796501e0 8.48414e-1 4.6792064e0 4.6792064e0
-3.7755801e0 8.48414e-1 4.2835063e0 4.2835063e0
-3.5715102e0 8.48414e-1 3.9086064e0 3.9086064e0
-3.3674402e0 8.48414e-1 3.5546063e0 3.5546063e0
-3.1633702e0 8.48414e-1 3.2215063e0 3.2215063e0
-2.9593002e0 8.48414e-1 2.9091664e0 2.9091664e0
-2.7552303e0 8.48414e-1 2.6176164e0 2.6176164e0
-2.5511603e0 8.48414e-1 2.3468964e0 2.3468964e0
-2.3470903e0 8.48414e-1 2.0970064e0 2.0970064e0
-2.1430203e0 8.48414e-1 1.8679364e0 1.8679364e0
-1.9389503e0 8.48414e-1 1.65968637e0 1.65968637e0
-1.7348804e0 8.48414e-1 1.47224637e0 1.47224637e0
-1.5308104e0 8.48414e-1 1.30563637e0 1.30563637e0
-1.3267404e0 8.48414e-1 1.15985637e0 1.15985637e0
-1.1226704e0 8.48414e-1 1.03490637e0 1.03490637e0
-9.186005e-1 8.48414e-1 9.3076236e-1 9.3076236e-1
-7.145305e-1 8.48414e-1 8.4744437e-1 8.4744437e-1
-5.104605e-1 8.48414e-1 7.8494736e-1 7.8494736e-1
-3.063905e-1 8.48414e-1 7.4327516e-1 7.4327516e-1
-1.023206e-1 8.48414e-1 7.2242366e-1 7.2242366e-1
1.017494e-1 8.48414e-1 7.2239456e-1 7.2239456e-1
3.058194e-1 8.48414e-1 7.4318765e-1 7.4318765e-1
5.098894e-1 8.48414e-1 7.8480235e-1 7.8480235e-1
7.139594e-1 8.48414e-1 8.4724037e-1 8.4724037e-1
9.180293e-1 8.48414e-1 9.3049936e-1 9.3049936e-1
1.1220993e0 8.48414e-1 1.03457637e0 1.03457637e0
1.3261693e0 8.48414e-1 1.15947636e0 1.15947636e0
1.5302393e0 8.48414e-1 1.30520636e0 1.30520636e0
1.7343092e0 8.48414e-1 1.47175636e0 1.47175636e0
1.9383792e0 8.48414e-1 1.65912637e0 1.65912637e0
2.1424492e0 8.48414e-1 1.8673264e0 1.8673264e0
2.3465192e0 8.48414e-1 2.0963364e0 2.0963364e0
2.5505891e0 8.48414e-1 2.3461763e0 2.3461763e0
2.7546591e0 8.48414e-1 2.6168364e0 2.6168364e0
2.9587291e0 8.48414e-1 2.9083064e0 2.9083064e0
3.162799e0 8.48414e-1 3.2206064e0 3.2206064e0
3.366869e0 8.48414e-1 3.5537064e0 3.5537064e0
3.570939e0 8.48414e-1 3.9077063e0 3.9077063e0
3.775009e0 8.48414e-1 4.2824063e0 4.2824063e0
3.979079e0 8.48414e-1 4.6779063e0 4.6779063e0
4.183149e0 8.48414e-1 5.0943063e0 5.0943063e0
4.387219e0 8.48414e-1 5.5317064e0 5.5317064e0
4.5912889e0 8.48414e-1 5.9898064e0 5.9898064e0
4.7953589e0 8.48414e-1 6.4685063e0 6.4685063e0
4.9994289e0 8.48414e-1 6.9683064e0 6.9683064e0

-5.0e0 9.292209e-1 7.1134514e0 7.1134514e0
-4.79593e0 9.292209e-1 6.6135513e0 6.6135513e0
-4.59186e0 9.292209e-1 6.1345514e0 6.1345514e0
-4.38779e0 9.292209e-1 5.6765514e0 5.6765514e0
-4.1837201e0 9.292209e-1 5.2392514e0 5.2392514e0
-3.9796501e0 9.292209e-1 4.8228514e0 4.8228514e0
-3.7755801e0 9.292209e-1 4.4271513e0 4.4271513e0
-3.5715102e0 9.292209e-1 4.0522514e0 4.0522514e0
-3.3674402e0 9.292209e-1 3.6982513e0 3.6982513e0
-3.1633702e0 9.292209e-1 3.3651514e0 3.3651514e0
-2.9593002e0 9.292209e-1 3.0528114e0 3.0528114e0
-2.7552303e0 9.292209e-1 2.7612614e0 2.7612614e0
-2.5511603e0 9.292209e-1 2.4905414e0 2.4905414e0
-2.3470903e0 9.292209e-1 2.2406514e0 2.2406514e0
-2.1430203e0 9.292209e-1 2.0115814e0 2.0115814e0
-1.9389503e0 9.292209e-1 1.80333139e0 1.80333139e0
-1.7348804e0 9.292209e-1 1.61589139e0 1.61589139e0
-1.5308104e0 9.292209e-1 1.44928139e0 1.44928139e0
-1.3267404e0 9.292209e-1 1.30350139e0 1.30350139e0
-1.1226704e0 9.292209e-1 1.17855139e0 1.17855139e0
-9.186005e-1 9.292209e-1 1.07440738e0 1.07440738e0
-7.145305e-1 9.292209e-1 9.9108939e-1 9.9108939e-1
-5.104605e-1 9.292209e-1 9.2859238e-1 9.2859238e-1
-3.063905e-1 9.292209e-1 8.8692018e-1 8.8692018e-1
-1.023206e-1 9.292209e-1 8.6606868e-1 8.6606868e-1
1.017494e-1 9.292209e-1 8.6603958e-1 8.6603958e-1
3.058194e-1 9.292209e-1 8.8683267e-1 8.8683267e-1
5.098894e-1 9.292209e-1 9.2844737e-1 9.2844737e-1
7.139594e-1 9.292209e-1 9.9088539e-1 9.9088539e-1
9.180293e-1 9.292209e-1 1.07414438e0 1.07414438e0
1.1220993e0 9.292209e-1 1.17822139e0 1.17822139e0
1.3261693e0 9.292209e-1 1.30312138e0 1.30312138e0
1.5302393e0 9.292209e-1 1.44885138e0 1.44885138e0
1.7343092e0 9.292209e-1 1.61540138e0 1.61540138e0
1.9383792e0 9.292209e-1 1.8027714e0 1.8027714e0
2.1424492e0 9.292209e-1 2.0109714e0 2.0109714e0
2.3465192e0 9.292209e-1 2.2399814e0 2.2399814e0
2.5505891e0 9.292209e-1 2.4898213e0 2.4898213e0
2.7546591e0 9.292209e-1 2.7604814e0 2.7604814e0
2.9587291e0 9.292209e-1 3.0519514e0 3.0519514e0
3.162799e0 9.292209e-1 3.3642514e0 3.3642514e0
3.366869e0 9.292209e-1 3.6973514e0 3.6973514e0
3.570939e0 9.292209e-1 4.0513513e0 4.0513513e0
3.775009e0 9.292209e-1 4.4260513e0 4.4260513e0
3.979079e0 9.292209e-1 4.8215514e0 4.8215514e0
4.183149e0 9.292209e-1 5.2379514e0 5.2379514e0
4.387219e0 9.292209e-1 5.6753514e0 5.6753514e0
4.5912889e0 9.292209e-1 6.1334514e0 6.1334514e0
4.7953589e0 9.292209e-1 6.6121513e0 6.6121513e0
4.9994289e0 9.292209e-1 7.1119514e0 7.1119514e0

-5.0e0 1.0100278e0 7.2701569e0 7.2701569e0
-4.79593e0 1.0100278e0 6.7702568e0 6.7702568e0
-4.59186e0 1.0100278e0 6.2912569e0 6.2912569e0
-4.38779e0 1.0100278e0 5.8332568e0 5.8332568e0
-4.1837201e0 1.0100278e0 5.3959569e0 5.3959569e0
-3.9796501e0 1.0100278e0 4.9795569e0 4.9795569e0
-3.7755801e0 1.0100278e0 4.5838568e0 4.5838568e0
-3.5715102e0 1.0100278e0 4.2089569e0 4.2089569e0
-3.3674402e0 1.0100278e0 3.8549568e0 3.8549568e0
-3.1633702e0 1.0100278e0 3.5218568e0 3.5218568e0
-2.9593002e0 1.0100278e0 3.2095169e0 3.2095169e0
-2.7552303e0 1.0100278e0 2.9179669e0 2.9179669e0
-2.5511603e0 1.0100278e0 2.6472469e0 2.6472469e0
-2.3470903e0 1.0100278e0 2.3973569e0 2.3973569e0
-2.1430203e0 1.0100278e0 2.1682869e0 2.1682869e0
-1.9389503e0 1.0100278e0 1.9600368e0 1.9600368e0
-1.7348804e0 1.0100278e0 1.7725967e0 1.7725967e0
-1.5308104e0 1.0100278e0 1.6059868e0 1.6059868e0
-1.3267404e0 1.0100278e0 1.4602068e0 1.4602068e0
-1.1226704e0 1.0100278e0 1.3352568e0 1.3352568e0
-9.186005e-1 1.0100278e0 1.2311128e0 1.2311128e0
-7.145305e-1 1.0100278e0 1.1477948e0 1.1477948e0
-5.104605e-1 1.0100278e0 1.0852979e0 1.0852979e0
-3.063905e-1 1.0100278e0 1.0436256e0 1.0436256e0
-1.023206e-1 1.0100278e0 1.022774e0 1.022774e0
1.017494e-1 1.0100278e0 1.022745e0 1.022745e0
3.058194e-1 1.0100278e0 1.043538e0 1.043538e0
5.098894e-1 1.0100278e0 1.0851527e0 1.0851527e0
7.139594e-1 1.0100278e0 1.1475908e0 1.1475908e0
9.180293e-1 1.0100278e0 1.2308498e0 1.2308498e0
1.1220993e0 1.0100278e0 1.3349268e0 1.3349268e0
1.3261693e0 1.0100278e0 1.4598268e0 1.4598268e0
1.5302393e0 1.0100278e0 1.6055568e0 1.6055568e0
1.7343092e0 1.0100278e0 1.7721068e0 1.7721068e0
1.9383792e0 1.0100278e0 1.9594768e0 1.9594768e0
2.1424492e0 1.0100278e0 2.1676768e0 2.1676768e0
2.3465192e0 1.0100278e0 2.3966869e0 2.3966869e0
2.5505891e0 1.0100278e0 2.6465268e0 2.6465268e0
2.7546591e0 1.0100278e0 2.9171869e0 2.9171869e0
2.9587291e0 1.0100278e0 3.2086569e0 3.2086569e0
3.162799e0 1.0100278e0 3.5209569e0 3.5209569e0
3.366869e0 1.0100278e0 3.8540569e0 3.8540569e0
3.570939e0 1.0100278e0 4.2080568e0 4.2080568e0
3.775009e0 1.0100278e0 4.5827568e0 4.5827568e0
3.979079e0 1.0100278e0 4.9782568e0 4.9782568e0
4.183149e0 1.0100278e0 5.3946568e0 5.3946568e0
4.387219e0 1.0100278e0 5.8320569e0 5.8320569e0
4.5912889e0 1.0100278e0 6.2901569e0 6.2901569e0
4.7953589e0 1.0100278e0 6.7688568e0 6.7688568e0
4.9994289e0 1.0100278e0 7.2686569e0 7.2686569e0

-5.0e0 1.0908347e0 7.4399185e0 7.4399185e0
-4.79593e0 1.0908347e0 6.9400185e0 6.9400185e0
-4.59186e0 1.0908347e0 6.4610185e0 6.4610185e0
-4.38779e0 1.0908347e0 6.0030185e0 6.0030185e0
-4.1837201e0 1.0908347e0 5.5657185e0 5.5657185e0
-3.9796501e0 1.0908347e0 5.1493185e0 5.1493185e0
-3.7755801e0 1.0908347e0 4.7536185e0 4.7536185e0
-3.5715102e0 1.0908347e0 4.3787186e0 4.3787186e0
-3.3674402e0 1.0908347e0 4.0247185e0 4.0247185e0
-3.1633702e0 1.0908347e0 3.6916185e0 3.6916185e0
-2.9593002e0 1.0908347e0 3.3792786e0 3.3792786e0
-2.7552303e0 1.0908347e0 3.0877286e0 3.0877286e0
-2.5511603e0 1.0908347e0 2.8170085e0 2.8170085e0
-2.3470903e0 1.0908347e0 2.5671185e0 2.5671185e0
-2.1430203e0 1.0908347e0 2.3380486e0 2.3380486e0
-1.9389503e0 1.0908347e0 2.1297984e0 2.1297984e0
-1.7348804e0 1.0908347e0 1.9423584e0 1.9423584e0
-1.5308104e0 1.0908347e0 1.7757484e0 1.7757484e0
-1.3267404e0 1.0908347e0 1.6299684e0 1.6299684e0
-1.1226704e0 1.0908347e0 1.5050185e0 1.5050185e0
-9.186005e-1 1.0908347e0 1.4008745e0 1.4008745e0
-7.145305e-1 1.0908347e0 1.3175565e0 1.3175565e0
-5.104605e-1 1.0908347e0 1.2550595e0 1.2550595e0
-3.063905e-1 1.0908347e0 1.2133873e0 1.2133873e0
-1.023206e-1 1.0908347e0 1.1925357e0 1.1925357e0
1.017494e-1 1.0908347e0 1.1925067e0 1.1925067e0
3.058194e-1 1.0908347e0 1.2132997e0 1.2132997e0
5.098894e-1 1.0908347e0 1.2549144e0 1.2549144e0
7.139594e-1 1.0908347e0 1.3173524e0 1.3173524e0
9.180293e-1 1.0908347e0 1.4006114e0 1.4006114e0
1.1220993e0 1.0908347e0 1.5046884e0 1.5046884e0
1.3261693e0 1.0908347e0 1.6295885e0 1.6295885e0
1.5302393e0 1.0908347e0 1.7753185e0 1.7753185e0
1.7343092e0 1.0908347e0 1.9418684e0 1.9418684e0
1.9383792e0 1.0908347e0 2.1292384e0 2.1292384e0
2.1424492e0 1.0908347e0 2.3374385e0 2.3374385e0
2.3465192e0 1.0908347e0 2.5664485e0 2.5664485e0
2.5505891e0 1.0908347e0 2.8162885e0 2.8162885e0
2.7546591e0 1.0908347e0 3.0869485e0 3.0869485e0
2.9587291e0 1.0908347e0 3.3784186e0 3.3784186e0
3.162799e0 1.0908347e0 3.6907185e0 3.6907185e0
3.366869e0 1.0908347e0 4.0238185e0 4.0238185e0
3.570939e0 1.0908347e0 4.3778185e0 4.3778185e0
3.775009e0 1.0908347e0 4.7525185e0 4.7525185e0
3.979079e0 1.0908347e0 5.1480185e0 5.1480185e0
4.183149e0 1.0908347e0 5.5644185e0 5.5644185e0
4.387219e0 1.0908347e0 6.0018185e0 6.0018185e0
4.5912889e0 1.0908347e0 6.4599185e0 6.4599185e0
4.7953589e0 1.0908347e0 6.9386185e0 6.9386185e0
4.9994289e0 1.0908347e0 7.4384186e0 7.4384186e0

-5.0e0 1.1716415e0 7.6227432e0 7.6227432e0
-4.79593e0 1.1716415e0 7.1228432e0 7.1228432e0
-4.59186e0 1.1716415e0 6.6438432e0 6.6438432e0
-4.38779e0 1.1716415e0 6.1858432e0 6.1858432e0
-4.1837201e0 1.1716415e0 5.7485432e0 5.7485432e0
-3.9796501e0 1.1716415e0 5.3321432e0 5.3321432e0
-3.7755801e0 1.1716415e0 4.9364432e0 4.9364432e0
-3.5715102e0 1.1716415e0 4.5615433e0 4.5615433e0
-3.3674402e0 1.1716415e0 4.2075432e0 4.2075432e0
-3.1633702e0 1.1716415e0 3.8744432e0 3.8744432e0
-2.9593002e0 1.1716415e0 3.5621033e0 3.5621033e0
-2.7552303e0 1.1716415e0 3.2705533e0 3.2705533e0
-2.5511603e0 1.1716415e0 2.9998332e0 2.9998332e0
-2.3470903e0 1.1716415e0 2.7499432e0 2.7499432e0
-2.1430203e0 1.1716415e0 2.5208733e0 2.5208733e0
-1.9389503e0 1.1716415e0 2.3126231e0 2.3126231e0
-1.7348804e0 1.1716415e0 2.1251831e0 2.1251831e0
-1.5308104e0 1.1716415e0 1.9585732e0 1.9585732e0
-1.3267404e0 1.1716415e0 1.8127931e0 1.8127931e0
-1.1226704e0 1.1716415e0 1.6878432e0 1.6878432e0
-9.186005e-1 1.1716415e0 1.5836992e0 1.5836992e0
-7.145305e-1 1.1716415e0 1.5003812e0 1.5003812e0
-5.104605e-1 1.1716415e0 1.4378842e0 1.4378842e0
-3.063905e-1 1.1716415e0 1.396212e0 1.396212e0
-1.023206e-1 1.1716415e0 1.3753604e0 1.3753604e0
1.017494e-1 1.1716415e0 1.3753314e0 1.3753314e0
3.058194e-1 1.1716415e0 1.3961244e0 1.3961244e0
5.098894e-1 1.1716415e0 1.4377391e0 1.4377391e0
7.139594e-1 1.1716415e0 1.5001772e0 1.5001772e0
9.180293e-1 1.1716415e0 1.5834361e0 1.5834361e0
1.1220993e0 1.1716415e0 1.6875131e0 1.6875131e0
1.3261693e0 1.1716415e0 1.8124132e0 1.8124132e0
1.5302393e0 1.1716415e0 1.9581432e0 1.9581432e0
1.7343092e0 1.1716415e0 2.1246931e0 2.1246931e0
1.9383792e0 1.1716415e0 2.3120631e0 2.3120631e0
2.1424492e0 1.1716415e0 2.5202632e0 2.5202632e0
2.3465192e0 1.1716415e0 2.7492732e0 2.7492732e0
2.5505891e0 1.1716415e0 2.9991132e0 2.9991132e0
2.7546591e0 1.1716415e0 3.2697733e0 3.2697733e0
2.9587291e0 1.1716415e0 3.5612433e0 3.5612433e0
3.162799e0 1.1716415e0 3.8735432e0 3.8735432e0
3.366869e0 1.1716415e0 4.2066432e0 4.2066432e0
3.570939e0 1.1716415e0 4.5606432e0 4.5606432e0
3.775009e0 1.1716415e0 4.9353432e0 4.9353432e0
3.979079e0 1.1716415e0 5.3308432e0 5.3308432e0
4.183149e0 1.1716415e0 5.7472432e0 5.7472432e0
4.387219e0 1.1716415e0 6.1846432e0 6.1846432e0
4.5912889e0 1.1716415e0 6.6427432e0 6.6427432e0
4.7953589e0 1.1716415e0 7.1214432e0 7.1214432e0
4.9994289e0 1.1716415e0 7.6212433e0 7.6212433e0

-5.0e0 1.2524484e0 7.818628e0 7.818628e0
-4.79593e0 1.2524484e0 7.3187279e0 7.3187279e0
-4.59186e0 1.2524484e0 6.839728e0 6.839728e0
-4.38779e0 1.2524484e0 6.3817279e0 6.3817279e0
-4.1837201e0 1.2524484e0 5.944428e0 5.944428e0
-3.9796501e0 1.2524484e0 5.528028e0 5.528028e0
-3.7755801e0 1.2524484e0 5.1323279e0 5.1323279e0
-3.5715102e0 1.2524484e0 4.757428e0 4.757428e0
-3.3674402e0 1.2524484e0 4.4034279e0 4.4034279e0
-3.1633702e0 1.2524484e0 4.0703279e0 4.0703279e0
-2.9593002e0 1.2524484e0 3.757988e0 3.757988e0
-2.7552303e0 1.2524484e0 3.466438e0 3.466438e0
-2.5511603e0 1.2524484e0 3.195718e0 3.195718e0
-2.3470903e0 1.2524484e0 2.945828e0 2.945828e0
-2.1430203e0 1.2524484e0 2.716758e0 2.716758e0
-1.9389503e0 1.2524484e0 2.5085078e0 2.5085078e0
-1.7348804e0 1.2524484e0 2.3210678e0 2.3210678e0
-1.5308104e0 1.2524484e0 2.1544579e0 2.1544579e0
-1.3267404e0 1.2524484e0 2.0086778e0 2.0086778e0
-1.1226704e0 1.2524484e0 1.8837279e0 1.8837279e0
-9.186005e-1 1.2524484e0 1.7795839e0 1.7795839e0
-7.145305e-1 1.2524484e0 1.6962659e0 1.6962659e0
-5.104605e-1 1.2524484e0 1.6337689e0 1.6337689e0
-3.063905e-1 1.2524484e0 1.5920967e0 1.5920967e0
-1.023206e-1 1.2524484e0 1.5712451e0 1.5712451e0
1.017494e-1 1.2524484e0 1.5712161e0 1.5712161e0
3.058194e-1 1.2524484e0 1.5920091e0 1.5920091e0
5.098894e-1 1.2524484e0 1.6336238e0 1.6336238e0
7.139594e-1 1.2524484e0 1.6960619e0 1.6960619e0
9.180293e-1 1.2524484e0 1.7793208e0 1.7793208e0
1.1220993e0 1.2524484e0 1.8833978e0 1.8833978e0
1.3261693e0 1.2524484e0 2.0082979e0 2.0082979e0
1.5302393e0 1.2524484e0 2.1540279e0 2.1540279e0
1.7343092e0 1.2524484e0 2.3205779e0 2.3205779e0
1.9383792e0 1.2524484e0 2.5079478e0 2.5079478e0
2.1424492e0 1.2524484e0 2.7161479e0 2.7161479e0
2.3465192e0 1.2524484e0 2.945158e0 2.945158e0
2.5505891e0 1.2524484e0 3.1949979e0 3.1949979e0
2.7546591e0 1.2524484e0 3.465658e0 3.465658e0
2.9587291e0 1.2524484e0 3.757128e0 3.757128e0
3.162799e0 1.2524484e0 4.069428e0 4.069428e0
3.366869e0 1.2524484e0 4.4025279e0 4.4025279e0
3.570939e0 1.2524484e0 4.7565279e0 4.7565279e0
3.775009e0 1.2524484e0 5.1312279e0 5.1312279e0
3.979079e0 1.2524484e0 5.5267279e0 5.5267279e0
4.183149e0 1.2524484e0 5.9431279e0 5.9431279e0
4.387219e0 1.2524484e0 6.380528e0 6.380528e0
4.5912889e0 1.2524484e0 6.838628e0 6.838628e0
4.7953589e0 1.2524484e0 7.3173279e0 7.3173279e0
4.9994289e0 1.2524484e0 7.817128e0 7.817128e0

-5.0e0 1.3332555e0 8.027568e0 8.027568e0
-4.79593e0 1.3332555e0 7.527668e0 7.527668e0
-4.59186e0 1.3332555e0 7.048668e0 7.048668e0
-4.38779e0 1.3332555e0 6.590668e0 6.590668e0
-4.1837201e0 1.3332555e0 6.153368e0 6.153368e0
-3.9796501e0 1.3332555e0 5.7369681e0 5.7369681e0
-3.7755801e0 1.3332555e0 5.341268e0 5.341268e0
-3.5715102e0 1.3332555e0 4.9663681e0 4.9663681e0
-3.3674402e0 1.3332555e0 4.612368e0 4.612368e0
-3.1633702e0 1.3332555e0 4.279268e0 4.279268e0
-2.9593002e0 1.3332555e0 3.9669281e0 3.9669281e0
-2.7552303e0 1.3332555e0 3.6753781e0 3.6753781e0
-2.5511603e0 1.3332555e0 3.404658e0 3.404658e0
-2.3470903e0 1.3332555e0 3.154768e0 3.154768e0
-2.1430203e0 1.3332555e0 2.9256981e0 2.9256981e0
-1.9389503e0 1.3332555e0 2.717448e0 2.717448e0
-1.7348804e0 1.3332555e0 2.530008e0 2.530008e0
-1.5308104e0 1.3332555e0 2.363398e0 2.363398e0
-1.3267404e0 1.3332555e0 2.217618e0 2.217618e0
-1.1226704e0 1.3332555e0 2.092668e0 2.092668e0
-9.186005e-1 1.3332555e0 1.988524e0 1.988524e0
-7.145305e-1 1.3332555e0 1.905206e0 1.905206e0
-5.104605e-1 1.3332555e0 1.842709e0 1.842709e0
-3.063905e-1 1.3332555e0 1.8010368e0 1.8010368e0
-1.023206e-1 1.3332555e0 1.7801852e0 1.7801852e0
1.017494e-1 1.3332555e0 1.7801563e0 1.7801563e0
3.058194e-1 1.3332555e0 1.8009492e0 1.8009492e0
5.098894e-1 1.3332555e0 1.842564e0 1.842564e0
7.139594e-1 1.3332555e0 1.905002e0 1.905002e0
9.180293e-1 1.3332555e0 1.988261e0 1.988261e0
1.1220993e0 1.3332555e0 2.092338e0 2.092338e0
1.3261693e0 1.3332555e0 2.217238e0 2.217238e0
1.5302393e0 1.3332555e0 2.362968e0 2.362968e0
1.7343092e0 1.3332555e0 2.529518e0 2.529518e0
1.9383792e0 1.3332555e0 2.716888e0 2.716888e0
2.1424492e0 1.3332555e0 2.925088e0 2.925088e0
2.3465192e0 1.3332555e0 3.154098e0 3.154098e0
2.5505891e0 1.3332555e0 3.403938e0 3.403938e0
2.7546591e0 1.3332555e0 3.6745981e0 3.6745981e0
2.9587291e0 1.3332555e0 3.9660681e0 3.9660681e0
3.162799e0 1.3332555e0 4.278368e0 4.278368e0
3.366869e0 1.3332555e0 4.611468e0 4.611468e0
3.570939e0 1.3332555e0 4.965468e0 4.965468e0
3.775009e0 1.3332555e0 5.340168e0 5.340168e0
3.979079e0 1.3332555e0 5.735668e0 5.735668e0
4.183149e0 1.3332555e0 6.152068e0 6.152068e0
4.387219e0 1.3332555e0 6.5894681e0 6.5894681e0
4.5912889e0 1.3332555e0 7.047568e0 7.047568e0
4.7953589e0 1.3332555e0 7.526268e0 7.526268e0
4.9994289e0 1.3332555e0 8.0260681e0 8.0260681e0

-5.0e0 1.4140623e0 8.2495728e0 8.2495728e0
-4.79593e0 1.4140623e0 7.7496727e0 7.7496727e0
-4.59186e0 1.4140623e0 7.2706728e0 7.2706728e0
-4.38779e0 1.4140623e0 6.8126727e0 6.8126727e0
-4.1837201e0 1.4140623e0 6.3753728e0 6.3753728e0
-3.9796501e0 1.4140623e0 5.9589728e0 5.9589728e0
-3.7755801e0 1.4140623e0 5.5632727e0 5.5632727e0
-3.5715102e0 1.4140623e0 5.1883728e0 5.1883728e0
-3.3674402e0 1.4140623e0 4.8343727e0 4.8343727e0
-3.1633702e0 1.4140623e0 4.5012727e0 4.5012727e0
-2.9593002e0 1.4140623e0 4.1889328e0 4.1889328e0
-2.7552303e0 1.4140623e0 3.8973828e0 3.8973828e0
-2.5511603e0 1.4140623e0 3.6266628e0 3.6266628e0
-2.3470903e0 1.4140623e0 3.3767728e0 3.3767728e0
-2.1430203e0 1.4140623e0 3.1477028e0 3.1477028e0
-1.9389503e0 1.4140623e0 2.9394527e0 2.9394527e0
-1.7348804e0 1.4140623e0 2.7520126e0 2.7520126e0
-1.5308104e0 1.4140623e0 2.5854027e0 2.5854027e0
-1.3267404e0 1.4140623e0 2.4396227e0 2.4396227e0
-1.1226704e0 1.4140623e0 2.3146727e0 2.3146727e0
-9.186005e-1 1.4140623e0 2.2105287e0 2.2105287e0
-7.145305e-1 1.4140623e0 2.1272107e0 2.1272107e0
-5.104605e-1 1.4140623e0 2.0647137e0 2.0647137e0
-3.063905e-1 1.4140623e0 2.0230415e0 2.0230415e0
-1.023206e-1 1.4140623e0 2.00219e0 2.00219e0
1.017494e-1 1.4140623e0 2.002161e0 2.002161e0
3.058194e-1 1.4140623e0 2.022954e0 2.022954e0
5.098894e-1 1.4140623e0 2.0645686e0 2.0645686e0
7.139594e-1 1.4140623e0 2.1270067e0 2.1270067e0
9.180293e-1 1.4140623e0 2.2102657e0 2.2102657e0
1.1220993e0 1.4140623e0 2.3143427e0 2.3143427e0
1.3261693e0 1.4140623e0 2.4392427e0 2.4392427e0
1.5302393e0 1.4140623e0 2.5849727e0 2.5849727e0
1.7343092e0 1.4140623e0 2.7515227e0 2.7515227e0
1.9383792e0 1.4140623e0 2.9388927e0 2.9388927e0
2.1424492e0 1.4140623e0 3.1470927e0 3.1470927e0
2.3465192e0 1.4140623e0 3.3761028e0 3.3761028e0
2.5505891e0 1.4140623e0 3.6259427e0 3.6259427e0
2.7546591e0 1.4140623e0 3.8966028e0 3.8966028e0
2.9587291e0 1.4140623e0 4.1880728e0 4.1880728e0
3.162799e0 1.4140623e0 4.5003728e0 4.5003728e0
3.366869e0 1.4140623e0 4.8334727e0 4.8334727e0
3.570939e0 1.4140623e0 5.1874727e0 5.1874727e0
3.775009e0 1.4140623e0 5.5621727e0 5.5621727e0
3.979079e0 1.4140623e0 5.9576727e0 5.9576727e0
4.183149e0 1.4140623e0 6.3740727e0 6.3740727e0
4.387219e0 1.4140623e0 6.8114728e0 6.8114728e0
4.5912889e0 1.4140623e0 7.2695728e0 7.2695728e0
4.7953589e0 1.4140623e0 7.7482727e0 7.7482727e0
4.9994289e0 1.4140623e0 8.2480728e0 8.2480728e0

-5.0e0 1.4948692e0 8.4846313e0 8.4846313e0
-4.79593e0 1.4948692e0 7.9847313e0 7.9847313e0
-4.59186e0 1.4948692e0 7.5057314e0 7.5057314e0
-4.38779e0 1.4948692e0 7.0477313e0 7.0477313e0
-4.1837201e0 1.4948692e0 6.6104314e0 6.6104314e0
-3.9796501e0 1.4948692e0 6.1940314e0 6.1940314e0
-3.7755801e0 1.4948692e0 5.7983313e0 5.7983313e0
-3.5715102e0 1.4948692e0 5.4234314e0 5.4234314e0
-3.3674402e0 1.4948692e0 5.0694313e0 5.0694313e0
-3.1633702e0 1.4948692e0 4.7363313e0 4.7363313e0
-2.9593002e0 1.4948692e0 4.4239914e0 4.4239914e0
-2.7552303e0 1.4948692e0 4.1324414e0 4.1324414e0
-2.5511603e0 1.4948692e0 3.8617213e0 3.8617213e0
-2.3470903e0 1.4948692e0 3.6118314e0 3.6118314e0
-2.1430203e0 1.4948692e0 3.3827614e0 3.3827614e0
-1.9389503e0 1.4948692e0 3.1745113e0 3.1745113e0
-1.7348804e0 1.4948692e0 2.9870712e0 2.9870712e0
-1.5308104e0 1.4948692e0 2.8204613e0 2.8204613e0
-1.3267404e0 1.4948692e0 2.6746812e0 2.6746812e0
-1.1226704e0 1.4948692e0 2.5497313e0 2.5497313e0
-9.186005e-1 1.4948692e0 2.4455873e0 2.4455873e0
-7.145305e-1 1.4948692e0 2.3622693e0 2.3622693e0
-5.104605e-1 1.4948692e0 2.2997723e0 2.2997723e0
-3.063905e-1 1.4948692e0 2.2581001e0 2.2581001e0
-1.023206e-1 1.4948692e0 2.2372485e0 2.2372485e0
1.017494e-1 1.4948692e0 2.2372195e0 2.2372195e0
3.058194e-1 1.4948692e0 2.2580125e0 2.2580125e0
5.098894e-1 1.4948692e0 2.2996272e0 2.2996272e0
7.139594e-1 1.4948692e0 2.3620653e0 2.3620653e0
9.180293e-1 1.4948692e0 2.4453242e0 2.4453242e0
1.1220993e0 1.4948692e0 2.5494012e0 2.5494012e0
1.3261693e0 1.4948692e0 2.6743013e0 2.6743013e0
1.5302393e0 1.4948692e0 2.8200313e0 2.8200313e0
1.7343092e0 1.4948692e0 2.9865813e0 2.9865813e0
1.9383792e0 1.4948692e0 3.1739513e0 3.1739513e0
2.1424492e0 1.4948692e0 3.3821513e0 3.3821513e0
2.3465192e0 1.4948692e0 3.6111613e0 3.6111613e0
2.5505891e0 1.4948692e0 3.8610013e0 3.8610013e0
2.7546591e0 1.4948692e0 4.1316614e0 4.1316614e0
2.9587291e0 1.4948692e0 4.4231314e0 4.4231314e0
3.162799e0 1.4948692e0 4.7354314e0 4.7354314e0
3.366869e0 1.4948692e0 5.0685313e0 5.0685313e0
3.570939e0 1.4948692e0 5.4225313e0 5.4225313e0
3.775009e0 1.4948692e0 5.7972313e0 5.7972313e0
3.979079e0 1.4948692e0 6.1927313e0 6.1927313e0
4.183149e0 1.4948692e0 6.6091313e0 6.6091313e0
4.387219e0 1.4948692e0 7.0465314e0 7.0465314e0
4.5912889e0 1.4948692e0 7.5046313e0 7.5046313e0
4.7953589e0 1.4948692e0 7.9833313e0 7.9833313e0
4.9994289e0 1.4948692e0 8.4831314e0 8.4831314e0

-5.0e0 1.5756761e0 8.7327545e0 8.7327545e0
-4.79593e0 1.5756761e0 8.2328545e0 8.2328545e0
-4.59186e0 1.5756761e0 7.7538545e0 7.7538545e0
-4.38779e0 1.5756761e0 7.2958545e0 7.2958545e0
-4.1837201e0 1.5756761e0 6.8585545e0 6.8585545e0
-3.9796501e0 1.5756761e0 6.4421545e0 6.4421545e0
-3.7755801e0 1.5756761e0 6.0464545e0 6.0464545e0
-3.5715102e0 1.5756761e0 5.6715546e0 5.6715546e0
-3.3674402e0 1.5756761e0 5.3175545e0 5.3175545e0
-3.1633702e0 1.5756761e0 4.9844545e0 4.9844545e0
-2.9593002e0 1.5756761e0 4.6721146e0 4.6721146e0
-2.7552303e0 1.5756761e0 4.3805646e0 4.3805646e0
-2.5511603e0 1.5756761e0 4.1098445e0 4.1098445e0
-2.3470903e0 1.5756761e0 3.8599545e0 3.8599545e0
-2.1430203e0 1.5756761e0 3.6308846e0 3.6308846e0
-1.9389503e0 1.5756761e0 3.4226344e0 3.4226344e0
-1.7348804e0 1.5756761e0 3.2351944e0 3.2351944e0
-1.5308104e0 1.5756761e0 3.0685844e0 3.0685844e0
-1.3267404e0 1.5756761e0 2.9228044e0 2.9228044e0
-1.1226704e0 1.5756761e0 2.7978545e0 2.7978545e0
-9.186005e-1 1.5756761e0 2.6937105e0 2.6937105e0
-7.145305e-1 1.5756761e0 2.6103925e0 2.6103925e0
-5.104605e-1 1.5756761e0 2.5478955e0 2.5478955e0
-3.063905e-1 1.5756761e0 2.5062233e0 2.5062233e0
-1.023206e-1 1.5756761e0 2.4853717e0 2.4853717e0
1.017494e-1 1.5756761e0 2.4853427e0 2.4853427e0
3.058194e-1 1.5756761e0 2.5061357e0 2.5061357e0
5.098894e-1 1.5756761e0 2.5477504e0 2.5477504e0
7.139594e-1 1.5756761e0 2.6101884e0 2.6101884e0
9.180293e-1 1.5756761e0 2.6934474e0 2.6934474e0
1.1220993e0 1.5756761e0 2.7975244e0 2.7975244e0
1.3261693e0 1.5756761e0 2.9224245e0 2.9224245e0
1.5302393e0 1.5756761e0 3.0681544e0 3.0681544e0
1.7343092e0 1.5756761e0 3.2347044e0 3.2347044e0
1.9383792e0 1.5756761e0 3.4220744e0 3.4220744e0
2.1424492e0 1.5756761e0 3.6302745e0 3.6302745e0
2.3465192e0 1.5756761e0 3.8592845e0 3.8592845e0
2.5505891e0 1.5756761e0 4.1091245e0 4.1091245e0
2.7546591e0 1.5756761e0 4.3797845e0 4.3797845e0
2.9587291e0 1.5756761e0 4.6712546e0 4.6712546e0
3.162799e0 1.5756761e0 4.9835545e0 4.9835545e0
3.366869e0 1.5756761e0 5.3166545e0 5.3166545e0
3.570939e0 1.5756761e0 5.6706544e0 5.6706544e0
3.775009e0 1.5756761e0 6.0453545e0 6.0453545e0
3.979079e0 1.5756761e0 6.4408545e0 6.4408545e0
4.183149e0 1.5756761e0 6.8572545e0 6.8572545e0
4.387219e0 1.5756761e0 7.2946545e0 7.2946545e0
4.5912889e0 1.5756761e0 7.7527545e0 7.7527545e0
4.7953589e0 1.5756761e0 8.2314545e0 8.2314545e0
4.9994289e0 1.5756761e0 8.7312546e0 8.7312546e0

-5.0e0 1.656483e0 8.9939377e0 8.9939377e0
-4.79593e0 1.656483e0 8.4940376e0 8.4940376e0
-4.59186e0 1.656483e0 8.0150377e0 8.0150377e0
-4.38779e0 1.656483e0 7.5570377e0 7.5570377e0
-4.1837201e0 1.656483e0 7.1197377e0 7.1197377e0
-3.9796501e0 1.656483e0 6.7033377e0 6.7033377e0
-3.7755801e0 1.656483e0 6.3076376e0 6.3076376e0
-3.5715102e0 1.656483e0 5.9327377e0 5.9327377e0
-3.3674402e0 1.656483e0 5.5787376e0 5.5787376e0
-3.1633702e0 1.656483e0 5.2456377e0 5.2456377e0
-2.9593002e0 1.656483e0 4.9332977e0 4.9332977e0
-2.7552303e0 1.656483e0 4.6417477e0 4.6417477e0
-2.5511603e0 1.656483e0 4.3710277e0 4.3710277e0
-2.3470903e0 1.656483e0 4.1211377e0 4.1211377e0
-2.1430203e0 1.656483e0 3.8920677e0 3.8920677e0
-1.9389503e0 1.656483e0 3.6838176e0 3.6838176e0
-1.7348804e0 1.656483e0 3.4963776e0 3.4963776e0
-1.5308104e0 1.656483e0 3.3297676e0 3.3297676e0
-1.3267404e0 1.656483e0 3.1839876e0 3.1839876e0
-1.1226704e0 1.656483e0 3.0590376e0 3.0590376e0
-9.186005e-1 1.656483e0 2.9548936e0 2.9548936e0
-7.145305e-1 1.656483e0 2.8715756e0 2.8715756e0
-5.104605e-1 1.656483e0 2.8090787e0 2.8090787e0
-3.063905e-1 1.656483e0 2.7674065e0 2.7674065e0
-1.023206e-1 1.656483e0 2.7465549e0 2.7465549e0
1.017494e-1 1.656483e0 2.7465259e0 2.7465259e0
3.058194e-1 1.656483e0 2.7673189e0 2.7673189e0
5.098894e-1 1.656483e0 2.8089336e0 2.8089336e0
7.139594e-1 1.656483e0 2.8713716e0 2.8713716e0
9.180293e-1 1.656483e0 2.9546306e0 2.9546306e0
1.1220993e0 1.656483e0 3.0587076e0 3.0587076e0
1.3261693e0 1.656483e0 3.1836076e0 3.1836076e0
1.5302393e0 1.656483e0 3.3293376e0 3.3293376e0
1.7343092e0 1.656483e0 3.4958876e0 3.4958876e0
1.9383792e0 1.656483e0 3.6832576e0 3.6832576e0
2.1424492e0 1.656483e0 3.8914577e0 3.8914577e0
2.3465192e0 1.656483e0 4.1204677e0 4.1204677e0
2.5505891e0 1.656483e0 4.3703076e0 4.3703076e0
2.7546591e0 1.656483e0 4.6409677e0 4.6409677e0
2.9587291e0 1.656483e0 4.9324377e0 4.9324377e0
3.162799e0 1.656483e0 5.2447377e0 5.2447377e0
3.366869e0 1.656483e0 5.5778377e0 5.5778377e0
3.570939e0 1.656483e0 5.9318376e0 5.9318376e0
3.775009e0 1.656483e0 6.3065376e0 6.3065376e0
3.979079e0 1.656483e0 6.7020377e0 6.7020377e0
4.183149e0 1.656483e0 7.1184377e0 7.1184377e0
4.387219e0 1.656483e0 7.5558377e0 7.5558377e0
4.5912889e0 1.656483e0 8.0139377e0 8.0139377e0
4.7953589e0 1.656483e0 8.4926376e0 8.4926376e0
4.9994289e0 1.656483e0 8.9924377e0 8.9924377e0

-5.0e0 1.7372899e0 9.2681747e0 9.2681747e0
-4.79593e0 1.7372899e0 8.7682747e0 8.7682747e0
-4.59186e0 1.7372899e0 8.2892747e0 8.2892747e0
-4.38779e0 1.7372899e0 7.8312747e0 7.8312747e0
-4.1837201e0 1.7372899e0 7.3939748e0 7.3939748e0
-3.9796501e0 1.7372899e0 6.9775748e0 6.9775748e0
-3.7755801e0 1.7372899e0 6.5818747e0 6.5818747e0
-3.5715102e0 1.7372899e0 6.2069748e0 6.2069748e0
-3.3674402e0 1.7372899e0 5.8529747e0 5.8529747e0
-3.1633702e0 1.7372899e0 5.5198747e0 5.5198747e0
-2.9593002e0 1.7372899e0 5.2075348e0 5.2075348e0
-2.7552303e0 1.7372899e0 4.9159848e0 4.9159848e0
-2.5511603e0 1.7372899e0 4.6452647e0 4.6452647e0
-2.3470903e0 1.7372899e0 4.3953748e0 4.3953748e0
-2.1430203e0 1.7372899e0 4.1663048e0 4.1663048e0
-1.9389503e0 1.7372899e0 3.9580547e0 3.9580547e0
-1.7348804e0 1.7372899e0 3.7706146e0 3.7706146e0
-1.5308104e0 1.7372899e0 3.6040047e0 3.6040047e0
-1.3267404e0 1.7372899e0 3.4582246e0 3.4582246e0
-1.1226704e0 1.7372899e0 3.3332747e0 3.3332747e0
-9.186005e-1 1.7372899e0 3.2291307e0 3.2291307e0
-7.145305e-1 1.7372899e0 3.1458127e0 3.1458127e0
-5.104605e-1 1.7372899e0 3.0833157e0 3.0833157e0
-3.063905e-1 1.7372899e0 3.0416435e0 3.0416435e0
-1.023206e-1 1.7372899e0 3.020792e0 3.020792e0
1.017494e-1 1.7372899e0 3.020763e0 3.020763e0
3.058194e-1 1.7372899e0 3.041556e0 3.041556e0
5.098894e-1 1.7372899e0 3.0831706e0 3.0831706e0
7.139594e-1 1.7372899e0 3.1456087e0 3.1456087e0
9.180293e-1 1.7372899e0 3.2288676e0 3.2288676e0
1.1220993e0 1.7372899e0 3.3329446e0 3.3329446e0
1.3261693e0 1.7372899e0 3.4578447e0 3.4578447e0
1.5302393e0 1.7372899e0 3.6035747e0 3.6035747e0
1.7343092e0 1.7372899e0 3.7701247e0 3.7701247e0
1.9383792e0 1.7372899e0 3.9574947e0 3.9574947e0
2.1424492e0 1.7372899e0 4.1656947e0 4.1656947e0
2.3465192e0 1.7372899e0 4.3947047e0 4.3947047e0
2.5505891e0 1.7372899e0 4.6445447e0 4.6445447e0
2.7546591e0 1.7372899e0 4.9152048e0 4.9152048e0
2.9587291e0 1.7372899e0 5.2066748e0 5.2066748e0
3.162799e0 1.7372899e0 5.5189748e0 5.5189748e0
3.366869e0 1.7372899e0 5.8520747e0 5.8520747e0
3.570939e0 1.7372899e0 6.2060747e0 6.2060747e0
3.775009e0 1.7372899e0 6.5807747e0 6.5807747e0
3.979079e0 1.7372899e0 6.9762747e0 6.9762747e0
4.183149e0 1.7372899e0 7.3926747e0 7.3926747e0
4.387219e0 1.7372899e0 7.8300748e0 7.8300748e0
4.5912889e0 1.7372899e0 8.2881747e0 8.2881747e0
4.7953589e0 1.7372899e0 8.7668747e0 8.7668747e0
4.9994289e0 1.7372899e0 9.2666748e0 9.2666748e0

-5.0e0 1.8180968e0 9.5554764e0 9.5554764e0
-4.79593e0 1.8180968e0 9.0555763e0 9.0555763e0
-4.59186e0 1.8180968e0 8.5765764e0 8.5765764e0
-4.38779e0 1.8180968e0 8.1185764e0 8.1185764e0
-4.1837201e0 1.8180968e0 7.6812764e0 7.6812764e0
-3.9796501e0 1.8180968e0 7.2648764e0 7.2648764e0
-3.7755801e0 1.8180968e0 6.8691763e0 6.8691763e0
-3.5715102e0 1.8180968e0 6.4942764e0 6.4942764e0
-3.3674402e0 1.8180968e0 6.1402763e0 6.1402763e0
-3.1633702e0 1.8180968e0 5.8071764e0 5.8071764e0
-2.9593002e0 1.8180968e0 5.4948364e0 5.4948364e0
-2.7552303e0 1.8180968e0 5.2032864e0 5.2032864e0
-2.5511603e0 1.8180968e0 4.9325664e0 4.9325664e0
-2.3470903e0 1.8180968e0 4.6826764e0 4.6826764e0
-2.1430203e0 1.8180968e0 4.4536064e0 4.4536064e0
-1.9389503e0 1.8180968e0 4.2453563e0 4.2453563e0
-1.7348804e0 1.8180968e0 4.0579163e0 4.0579163e0
-1.5308104e0 1.8180968e0 3.8913063e0 3.8913063e0
-1.3267404e0 1.8180968e0 3.7455263e0 3.7455263e0
-1.1226704e0 1.8180968e0 3.6205763e0 3.6205763e0
-9.186005e-1 1.8180968e0 3.5164323e0 3.5164323e0
-7.145305e-1 1.8180968e0 3.4331143e0 3.4331143e0
-5.104605e-1 1.8180968e0 3.3706174e0 3.3706174e0
-3.063905e-1 1.8180968e0 3.3289452e0 3.3289452e0
-1.023206e-1 1.8180968e0 3.3080936e0 3.3080936e0
1.017494e-1 1.8180968e0 3.3080646e0 3.3080646e0
3.058194e-1 1.8180968e0 3.3288576e0 3.3288576e0
5.098894e-1 1.8180968e0 3.3704723e0 3.3704723e0
7.139594e-1 1.8180968e0 3.4329103e0 3.4329103e0
9.180293e-1 1.8180968e0 3.5161693e0 3.5161693e0
1.1220993e0 1.8180968e0 3.6202463e0 3.6202463e0
1.3261693e0 1.8180968e0 3.7451463e0 3.7451463e0
1.5302393e0 1.8180968e0 3.8908763e0 3.8908763e0
1.7343092e0 1.8180968e0 4.0574263e0 4.0574263e0
1.9383792e0 1.8180968e0 4.2447963e0 4.2447963e0
2.1424492e0 1.8180968e0 4.4529964e0 4.4529964e0
2.3465192e0 1.8180968e0 4.6820064e0 4.6820064e0
2.5505891e0 1.8180968e0 4.9318463e0 4.9318463e0
2.7546591e0 1.8180968e0 5.2025064e0 5.2025064e0
2.9587291e0 1.8180968e0 5.4939764e0 5.4939764e0
3.162799e0 1.8180968e0 5.8062764e0 5.8062764e0
3.366869e0 1.8180968e0 6.1393764e0 6.1393764e0
3.570939e0 1.8180968e0 6.4933763e0 6.4933763e0
3.775009e0 1.8180968e0 6.8680763e0 6.8680763e0
3.979079e0 1.8180968e0 7.2635764e0 7.2635764e0
4.183149e0 1.8180968e0 7.6799763e0 7.6799763e0
4.387219e0 1.8180968e0 8.1173764e0 8.1173764e0
4.5912889e0 1.8180968e0 8.5754764e0 8.5754764e0
4.7953589e0 1.8180968e0 9.0541763e0 9.0541763e0
4.9994289e0 1.8180968e0 9.5539764e0 9.5539764e0

-5.0e0 1.8989037e0 9.855838e0 9.855838e0
-4.79593e0 1.8989037e0 9.355938e0 9.355938e0
-4.59186e0 1.8989037e0 8.876938e0 8.876938e0
-4.38779e0 1.8989037e0 8.418938e0 8.418938e0
-4.1837201e0 1.8989037e0 7.981638e0 7.981638e0
-3.9796501e0 1.8989037e0 7.565238e0 7.565238e0
-3.7755801e0 1.8989037e0 7.169538e0 7.169538e0
-3.5715102e0 1.8989037e0 6.794638e0 6.794638e0
-3.3674402e0 1.8989037e0 6.440638e0 6.440638e0
-3.1633702e0 1.8989037e0 6.107538e0 6.107538e0
-2.9593002e0 1.8989037e0 5.795198e0 5.795198e0
-2.7552303e0 1.8989037e0 5.503648e0 5.503648e0
-2.5511603e0 1.8989037e0 5.232928e0 5.232928e0
-2.3470903e0 1.8989037e0 4.983038e0 4.983038e0
-2.1430203e0 1.8989037e0 4.753968e0 4.753968e0
-1.9389503e0 1.8989037e0 4.545718e0 4.545718e0
-1.7348804e0 1.8989037e0 4.3582779e0 4.3582779e0
-1.5308104e0 1.8989037e0 4.191668e0 4.191668e0
-1.3267404e0 1.8989037e0 4.0458879e0 4.0458879e0
-1.1226704e0 1.8989037e0 3.920938e0 3.920938e0
-9.186005e-1 1.8989037e0 3.816794e0 3.816794e0
-7.145305e-1 1.8989037e0 3.733476e0 3.733476e0
-5.104605e-1 1.8989037e0 3.670979e0 3.670979e0
-3.063905e-1 1.8989037e0 3.6293068e0 3.6293068e0
-1.023206e-1 1.8989037e0 3.6084552e0 3.6084552e0
1.017494e-1 1.8989037e0 3.6084262e0 3.6084262e0
3.058194e-1 1.8989037e0 3.6292192e0 3.6292192e0
5.098894e-1 1.8989037e0 3.6708339e0 3.6708339e0
7.139594e-1 1.8989037e0 3.733272e0 3.733272e0
9.180293e-1 1.8989037e0 3.8165309e0 3.8165309e0
1.1220993e0 1.8989037e0 3.9206079e0 3.9206079e0
1.3261693e0 1.8989037e0 4.045508e0 4.045508e0
1.5302393e0 1.8989037e0 4.191238e0 4.191238e0
1.7343092e0 1.8989037e0 4.357788e0 4.357788e0
1.9383792e0 1.8989037e0 4.545158e0 4.545158e0
2.1424492e0 1.8989037e0 4.753358e0 4.753358e0
2.3465192e0 1.8989037e0 4.982368e0 4.982368e0
2.5505891e0 1.8989037e0 5.232208e0 5.232208e0
2.7546591e0 1.8989037e0 5.502868e0 5.502868e0
2.9587291e0 1.8989037e0 5.794338e0 5.794338e0
3.162799e0 1.8989037e0 6.106638e0 6.106638e0
3.366869e0 1.8989037e0 6.439738e0 6.439738e0
3.570939e0 1.8989037e0 6.793738e0 6.793738e0
3.775009e0 1.8989037e0 7.168438e0 7.168438e0
3.979079e0 1.8989037e0 7.563938e0 7.563938e0
4.183149e0 1.8989037e0 7.980338e0 7.980338e0
4.387219e0 1.8989037e0 8.417738e0 8.417738e0
4.5912889e0 1.8989037e0 8.875838e0 8.875838e0
4.7953589e0 1.8989037e0 9.354538e0 9.354538e0
4.9994289e0 1.8989037e0 9.854338e0 9.854338e0

-5.0e0 1.9797105e0 1.01692535e1 1.01692535e1
-4.79593e0 1.9797105e0 9.6693535e0 9.6693535e0
-4.59186e0 1.9797105e0 9.1903535e0 9.1903535e0
-4.38779e0 1.9797105e0 8.7323535e0 8.7323535e0
-4.1837201e0 1.9797105e0 8.2950536e0 8.2950536e0
-3.9796501e0 1.9797105e0 7.8786536e0 7.8786536e0
-3.7755801e0 1.9797105e0 7.4829535e0 7.4829535e0
-3.5715102e0 1.9797105e0 7.1080536e0 7.1080536e0
-3.3674402e0 1.9797105e0 6.7540535e0 6.7540535e0
-3.1633702e0 1.9797105e0 6.4209535e0 6.4209535e0
-2.9593002e0 1.9797105e0 6.1086136e0 6.1086136e0
-2.7552303e0 1.9797105e0 5.8170636e0 5.8170636e0
-2.5511603e0 1.9797105e0 5.5463435e0 5.5463435e0
-2.3470903e0 1.9797105e0 5.2964536e0 5.2964536e0
-2.1430203e0 1.9797105e0 5.0673836e0 5.0673836e0
-1.9389503e0 1.9797105e0 4.8591335e0 4.8591335e0
-1.7348804e0 1.9797105e0 4.6716934e0 4.6716934e0
-1.5308104e0 1.9797105e0 4.5050835e0 4.5050835e0
-1.3267404e0 1.9797105e0 4.3593034e0 4.3593034e0
-1.1226704e0 1.9797105e0 4.2343535e0 4.2343535e0
-9.186005e-1 1.9797105e0 4.1302095e0 4.1302095e0
-7.145305e-1 1.9797105e0 4.0468915e0 4.0468915e0
-5.104605e-1 1.9797105e0 3.9843945e0 3.9843945e0
-3.063905e-1 1.9797105e0 3.9427223e0 3.9427223e0
-1.023206e-1 1.9797105e0 3.9218707e0 3.9218707e0
1.017494e-1 1.9797105e0 3.9218417e0 3.9218417e0
3.058194e-1 1.9797105e0 3.9426347e0 3.9426347e0
5.098894e-1 1.9797105e0 3.9842494e0 3.9842494e0
7.139594e-1 1.9797105e0 4.0466875e0 4.0466875e0
9.180293e-1 1.9797105e0 4.1299464e0 4.1299464e0
1.1220993e0 1.9797105e0 4.2340234e0 4.2340234e0
1.3261693e0 1.9797105e0 4.3589235e0 4.3589235e0
1.5302393e0 1.9797105e0 4.5046535e0 4.5046535e0
1.7343092e0 1.9797105e0 4.6712035e0 4.6712035e0
1.9383792e0 1.9797105e0 4.8585735e0 4.8585735e0
2.1424492e0 1.9797105e0 5.0667735e0 5.0667735e0
2.3465192e0 1.9797105e0 5.2957835e0 5.2957835e0
2.5505891e0 1.9797105e0 5.5456235e0 5.5456235e0
2.7546591e0 1.9797105e0 5.8162836e0 5.8162836e0
2.9587291e0 1.9797105e0 6.1077536e0 6.1077536e0
3.162799e0 1.9797105e0 6.4200536e0 6.4200536e0
3.366869e0 1.9797105e0 6.7531535e0 6.7531535e0
3.570939e0 1.9797105e0 7.1071535e0 7.1071535e0
3.775009e0 1.9797105e0 7.4818535e0 7.4818535e0
3.979079e0 1.9797105e0 7.8773535e0 7.8773535e0
4.183149e0 1.9797105e0 8.2937535e0 8.2937535e0
4.387219e0 1.9797105e0 8.7311536e0 8.7311536e0
4.5912889e0 1.9797105e0 9.1892535e0 9.1892535e0
4.7953589e0 1.9797105e0 9.6679535e0 9.6679535e0
4.9994289e0 1.9797105e0 1.01677536e1 1.01677536e1

-5.0e0 2.0605174e0 1.04957336e1 1.04957336e1
-4.79593e0 2.0605174e0 9.9958336e0 9.9958336e0
-4.59186e0 2.0605174e0 9.5168336e0 9.5168336e0
-4.38779e0 2.0605174e0 9.0588336e0 9.0588336e0
-4.1837201e0 2.0605174e0 8.6215337e0 8.6215337e0
-3.9796501e0 2.0605174e0 8.2051337e0 8.2051337e0
-3.7755801e0 2.0605174e0 7.8094336e0 7.8094336e0
-3.5715102e0 2.0605174e0 7.4345337e0 7.4345337e0
-3.3674402e0 2.0605174e0 7.0805336e0 7.0805336e0
-3.1633702e0 2.0605174e0 6.7474336e0 6.7474336e0
-2.9593002e0 2.0605174e0 6.4350937e0 6.4350937e0
-2.7552303e0 2.0605174e0 6.1435437e0 6.1435437e0
-2.5511603e0 2.0605174e0 5.8728236e0 5.8728236e0
-2.3470903e0 2.0605174e0 5.6229337e0 5.6229337e0
-2.1430203e0 2.0605174e0 5.3938637e0 5.3938637e0
-1.9389503e0 2.0605174e0 5.1856136e0 5.1856136e0
-1.7348804e0 2.0605174e0 4.9981735e0 4.9981735e0
-1.5308104e0 2.0605174e0 4.8315636e0 4.8315636e0
-1.3267404e0 2.0605174e0 4.6857835e0 4.6857835e0
-1.1226704e0 2.0605174e0 4.5608336e0 4.5608336e0
-9.186005e-1 2.0605174e0 4.4566896e0 4.4566896e0
-7.145305e-1 2.0605174e0 4.3733716e0 4.3733716e0
-5.104605e-1 2.0605174e0 4.3108746e0 4.3108746e0
-3.063905e-1 2.0605174e0 4.2692024e0 4.2692024e0
-1.023206e-1 2.0605174e0 4.2483508e0 4.2483508e0
1.017494e-1 2.0605174e0 4.2483218e0 4.2483218e0
3.058194e-1 2.0605174e0 4.2691148e0 4.2691148e0
5.098894e-1 2.0605174e0 4.3107295e0 4.3107295e0
7.139594e-1 2.0605174e0 4.3731676e0 4.3731676e0
9.180293e-1 2.0605174e0 4.4564265e0 4.4564265e0
1.1220993e0 2.0605174e0 4.5605035e0 4.5605035e0
1.3261693e0 2.0605174e0 4.6854036e0 4.6854036e0
1.5302393e0 2.0605174e0 4.8311336e0 4.8311336e0
1.7343092e0 2.0605174e0 4.9976836e0 4.9976836e0
1.9383792e0 2.0605174e0 5.1850536e0 5.1850536e0
2.1424492e0 2.0605174e0 5.3932536e0 5.3932536e0
2.3465192e0 2.0605174e0 5.6222636e0 5.6222636e0
2.5505891e0 2.0605174e0 5.8721036e0 5.8721036e0
2.7546591e0 2.0605174e0 6.1427637e0 6.1427637e0
2.9587291e0 2.0605174e0 6.4342337e0 6.4342337e0
3.162799e0 2.0605174e0 6.7465337e0 6.7465337e0
3.366869e0 2.0605174e0 7.0796336e0 7.0796336e0
3.570939e0 2.0605174e0 7.4336336e0 7.4336336e0
3.775009e0 2.0605174e0 7.8083336e0 7.8083336e0
3.979079e0 2.0605174e0 8.2038336e0 8.2038336e0
4.183149e0 2.0605174e0 8.6202336e0 8.6202336e0
4.387219e0 2.0605174e0 9.0576337e0 9.0576337e0
4.5912889e0 2.0605174e0 9.5157336e0 9.5157336e0
4.7953589e0 2.0605174e0 9.9944336e0 9.9944336e0
4.9994289e0 2.0605174e0 1.04942337e1 1.04942337e1

-5.0e0 2.1413245e0 1.08352676e1 1.08352676e1
-4.79593e0 2.1413245e0 1.03353676e1 1.03353676e1
-4.59186e0 2.1413245e0 9.8563676e0 9.8563676e0
-4.38779e0 2.1413245e0 9.3983676e0 9.3983676e0
-4.1837201e0 2.1413245e0 8.9610677e0 8.9610677e0
-3.9796501e0 2.1413245e0 8.5446677e0 8.5446677e0
-3.7755801e0 2.1413245e0 8.1489676e0 8.1489676e0
-3.5715102e0 2.1413245e0 7.7740677e0 7.7740677e0
-3.3674402e0 2.1413245e0 7.4200676e0 7.4200676e0
-3.1633702e0 2.1413245e0 7.0869676e0 7.0869676e0
-2.9593002e0 2.1413245e0 6.7746277e0 6.7746277e0
-2.7552303e0 2.1413245e0 6.4830777e0 6.4830777e0
-2.5511603e0 2.1413245e0 6.2123576e0 6.2123576e0
-2.3470903e0 2.1413245e0 5.9624677e0 5.9624677e0
-2.1430203e0 2.1413245e0 5.7333977e0 5.7333977e0
-1.9389503e0 2.1413245e0 5.5251476e0 5.5251476e0
-1.7348804e0 2.1413245e0 5.3377075e0 5.3377075e0
-1.5308104e0 2.1413245e0 5.1710976e0 5.1710976e0
-1.3267404e0 2.1413245e0 5.0253175e0 5.0253175e0
-1.1226704e0 2.1413245e0 4.9003676e0 4.9003676e0
-9.186005e-1 2.1413245e0 4.7962236e0 4.7962236e0
-7.145305e-1 2.1413245e0 4.7129056e0 4.7129056e0
-5.104605e-1 2.1413245e0 4.6504086e0 4.6504086e0
-3.063905e-1 2.1413245e0 4.6087364e0 4.6087364e0
-1.023206e-1 2.1413245e0 4.5878848e0 4.5878848e0
1.017494e-1 2.1413245e0 4.5878558e0 4.5878558e0
3.058194e-1 2.1413245e0 4.6086488e0 4.6086488e0
5.098894e-1 2.1413245e0 4.6502635e0 4.6502635e0
7.139594e-1 2.1413245e0 4.7127016e0 4.7127016e0
9.180293e-1 2.1413245e0 4.7959605e0 4.7959605e0
1.1220993e0 2.1413245e0 4.9000375e0 4.9000375e0
1.3261693e0 2.1413245e0 5.0249376e0 5.0249376e0
1.5302393e0 2.1413245e0 5.1706676e0 5.1706676e0
1.7343092e0 2.1413245e0 5.3372176e0 5.3372176e0
1.9383792e0 2.1413245e0 5.5245876e0 5.5245876e0
2.1424492e0 2.1413245e0 5.7327876e0 5.7327876e0
2.3465192e0 2.1413245e0 5.9617976e0 5.9617976e0
2.5505891e0 2.1413245e0 6.2116376e0 6.2116376e0
2.7546591e0 2.1413245e0 6.4822977e0 6.4822977e0
2.9587291e0 2.1413245e0 6.7737677e0 6.7737677e0
3.162799e0 2.1413245e0 7.0860677e0 7.0860677e0
3.366869e0 2.1413245e0 7.4191676e0 7.4191676e0
3.570939e0 2.1413245e0 7.7731676e0 7.7731676e0
3.775009e0 2.1413245e0 8.1478676e0 8.1478676e0
3.979079e0 2.1413245e0 8.5433676e0 8.5433676e0
4.183149e0 2.1413245e0 8.9597676e0 8.9597676e0
4.387219e0 2.1413245e0 9.3971677e0 9.3971677e0
4.5912889e0 2.1413245e0 9.8552676e0 9.8552676e0
4.7953589e0 2.1413245e0 1.03339676e1 1.03339676e1
4.9994289e0 2.1413245e0 1.08337677e1 1.08337677e1

-5.0e0 2.2221313e0 1.11878677e1 1.11878677e1
-4.79593e0 2.2221313e0 1.06879677e1 1.06879677e1
-4.59186e0 2.2221313e0 1.02089677e1 1.02089677e1
-4.38779e0 2.2221313e0 9.7509677e0 9.7509677e0
-4.1837201e0 2.2221313e0 9.3136678e0 9.3136678e0
-3.9796501e0 2.2221313e0 8.8972678e0 8.8972678e0
-3.7755801e0 2.2221313e0 8.5015677e0 8.5015677e0
-3.5715102e0 2.2221313e0 8.1266678e0 8.1266678e0
-3.3674402e0 2.2221313e0 7.7726677e0 7.7726677e0
-3.1633702e0 2.2221313e0 7.4395677e0 7.4395677e0
-2.9593002e0 2.2221313e0 7.1272278e0 7.1272278e0
-2.7552303e0 2.2221313e0 6.8356778e0 6.8356778e0
-2.5511603e0 2.2221313e0 6.5649577e0 6.5649577e0
-2.3470903e0 2.2221313e0 6.3150677e0 6.3150677e0
-2.1430203e0 2.2221313e0 6.0859978e0 6.0859978e0
-1.9389503e0 2.2221313e0 5.8777477e0 5.8777477e0
-1.7348804e0 2.2221313e0 5.6903076e0 5.6903076e0
-1.5308104e0 2.2221313e0 5.5236977e0 5.5236977e0
-1.3267404e0 2.2221313e0 5.3779176e0 5.3779176e0
-1.1226704e0 2.2221313e0 5.2529677e0 5.2529677e0
-9.186005e-1 2.2221313e0 5.1488237e0 5.1488237e0
-7.145305e-1 2.2221313e0 5.0655057e0 5.0655057e0
-5.104605e-1 2.2221313e0 5.0030087e0 5.0030087e0
-3.063905e-1 2.2221313e0 4.9613365e0 4.9613365e0
-1.023206e-1 2.2221313e0 4.940485e0 4.940485e0
1.017494e-1 2.2221313e0 4.940456e0 4.940456e0
3.058194e-1 2.2221313e0 4.961249e0 4.961249e0
5.098894e-1 2.2221313e0 5.0028636e0 5.0028636e0
7.139594e-1 2.2221313e0 5.0653017e0 5.0653017e0
9.180293e-1 2.2221313e0 5.1485606e0 5.1485606e0
1.1220993e0 2.2221313e0 5.2526376e0 5.2526376e0
1.3261693e0 2.2221313e0 5.3775377e0 5.3775377e0
1.5302393e0 2.2221313e0 5.5232677e0 5.5232677e0
1.7343092e0 2.2221313e0 5.6898177e0 5.6898177e0
1.9383792e0 2.2221313e0 5.8771877e0 5.8771877e0
2.1424492e0 2.2221313e0 6.0853877e0 6.0853877e0
2.3465192e0 2.2221313e0 6.3143977e0 6.3143977e0
2.5505891e0 2.2221313e0 6.5642377e0 6.5642377e0
2.7546591e0 2.2221313e0 6.8348978e0 6.8348978e0
2.9587291e0 2.2221313e0 7.1263678e0 7.1263678e0
3.162799e0 2.2221313e0 7.4386678e0 7.4386678e0
3.366869e0 2.2221313e0 7.7717677e0 7.7717677e0
3.570939e0 2.2221313e0 8.1257677e0 8.1257677e0
3.775009e0 2.2221313e0 8.5004677e0 8.5004677e0
3.979079e0 2.2221313e0 8.8959677e0 8.8959677e0
4.183149e0 2.2221313e0 9.3123677e0 9.3123677e0
4.387219e0 2.2221313e0 9.7497678e0 9.7497678e0
4.5912889e0 2.2221313e0 1.02078677e1 1.02078677e1
4.7953589e0 2.2221313e0 1.06865677e1 1.06865677e1
4.9994289e0 2.2221313e0 1.11863678e1 1.11863678e1

-5.0e0 2.3029382e0 1.15535278e1 1.15535278e1
-4.79593e0 2.3029382e0 1.10536278e1 1.10536278e1
-4.59186e0 2.3029382e0 1.05746278e1 1.05746278e1
-4.38779e0 2.3029382e0 1.01166278e1 1.01166278e1
-4.1837201e0 2.3029382e0 9.6793279e0 9.6793279e0
-3.9796501e0 2.3029382e0 9.2629279e0 9.2629279e0
-3.7755801e0 2.3029382e0 8.8672278e0 8.8672278e0
-3.5715102e0 2.3029382e0 8.4923279e0 8.4923279e0
-3.3674402e0 2.3029382e0 8.1383278e0 8.1383278e0
-3.1633702e0 2.3029382e0 7.8052278e0 7.8052278e0
-2.9593002e0 2.3029382e0 7.4928879e0 7.4928879e0
-2.7552303e0 2.3029382e0 7.2013379e0 7.2013379e0
-2.5511603e0 2.3029382e0 6.9306178e0 6.9306178e0
-2.3470903e0 2.3029382e0 6.6807278e0 6.6807278e0
-2.1430203e0 2.3029382e0 6.4516579e0 6.4516579e0
-1.9389503e0 2.3029382e0 6.2434077e0 6.2434077e0
-1.7348804e0 2.3029382e0 6.0559677e0 6.0559677e0
-1.5308104e0 2.3029382e0 5.8893578e0 5.8893578e0
-1.3267404e0 2.3029382e0 5.7435777e0 5.7435777e0
-1.1226704e0 2.3029382e0 5.6186278e0 5.6186278e0
-9.186005e-1 2.3029382e0 5.5144838e0 5.5144838e0
-7.145305e-1 2.3029382e0 5.4311658e0 5.4311658e0
-5.104605e-1 2.3029382e0 5.3686688e0 5.3686688e0
-3.063905e-1 2.3029382e0 5.3269966e0 5.3269966e0
-1.023206e-1 2.3029382e0 5.306145e0 5.306145e0
1.017494e-1 2.3029382e0 5.306116e0 5.306116e0
3.058194e-1 2.3029382e0 5.326909e0 5.326909e0
5.098894e-1 2.3029382e0 5.3685237e0 5.3685237e0
7.139594e-1 2.3029382e0 5.4309618e0 5.4309618e0
9.180293e-1 2.3029382e0 5.5142207e0 5.5142207e0
1.1220993e0 2.3029382e0 5.6182977e0 5.6182977e0
1.3261693e0 2.3029382e0 5.7431978e0 5.7431978e0
1.5302393e0 2.3029382e0 5.8889278e0 5.8889278e0
1.7343092e0 2.3029382e0 6.0554778e0 6.0554778e0
1.9383792e0 2.3029382e0 6.2428477e0 6.2428477e0
2.1424492e0 2.3029382e0 6.4510478e0 6.4510478e0
2.3465192e0 2.3029382e0 6.6800578e0 6.6800578e0
2.5505891e0 2.3029382e0 6.9298978e0 6.9298978e0
2.7546591e0 2.3029382e0 7.2005579e0 7.2005579e0
2.9587291e0 2.3029382e0 7.4920279e0 7.4920279e0
3.162799e0 2.3029382e0 7.8043279e0 7.8043279e0
3.366869e0 2.3029382e0 8.1374278e0 8.1374278e0
3.570939e0 2.3029382e0 8.4914278e0 8.4914278e0
3.775009e0 2.3029382e0 8.8661278e0 8.8661278e0
3.979079e0 2.3029382e0 9.2616278e0 9.2616278e0
4.183149e0 2.3029382e0 9.6780278e0 9.6780278e0
4.387219e0 2.3029382e0 1.01154279e1 1.01154279e1
4.5912889e0 2.3029382e0 1.05735278e1 1.05735278e1
4.7953589e0 2.3029382e0 1.10522278e1 1.10522278e1
4.9994289e0 2.3029382e0 1.15520279e1 1.15520279e1

-5.0e0 2.3837451e0 1.19322388e1 1.19322388e1
-4.79593e0 2.3837451e0 1.14323387e1 1.14323387e1
-4.59186e0 2.3837451e0 1.09533388e1 1.09533388e1
-4.38779e0 2.3837451e0 1.04953387e1 1.04953387e1
-4.1837201e0 2.3837451e0 1.00580388e1 1.00580388e1
-3.9796501e0 2.3837451e0 9.6416388e0 9.6416388e0
-3.7755801e0 2.3837451e0 9.2459387e0 9.2459387e0
-3.5715102e0 2.3837451e0 8.8710388e0 8.8710388e0
-3.3674402e0 2.3837451e0 8.5170387e0 8.5170387e0
-3.1633702e0 2.3837451e0 8.1839388e0 8.1839388e0
-2.9593002e0 2.3837451e0 7.8715988e0 7.8715988e0
-2.7552303e0 2.3837451e0 7.5800488e0 7.5800488e0
-2.5511603e0 2.3837451e0 7.3093288e0 7.3093288e0
-2.3470903e0 2.3837451e0 7.0594388e0 7.0594388e0
-2.1430203e0 2.3837451e0 6.8303688e0 6.8303688e0
-1.9389503e0 2.3837451e0 6.6221187e0 6.6221187e0
-1.7348804e0 2.3837451e0 6.4346786e0 6.4346786e0
-1.5308104e0 2.3837451e0 6.2680687e0 6.2680687e0
-1.3267404e0 2.3837451e0 6.1222887e0 6.1222887e0
-1.1226704e0 2.3837451e0 5.9973387e0 5.9973387e0
-9.186005e-1 2.3837451e0 5.8931947e0 5.8931947e0
-7.145305e-1 2.3837451e0 5.8098767e0 5.8098767e0
-5.104605e-1 2.3837451e0 5.7473798e0 5.7473798e0
-3.063905e-1 2.3837451e0 5.7057076e0 5.7057076e0
-1.023206e-1 2.3837451e0 5.684856e0 5.684856e0
1.017494e-1 2.3837451e0 5.684827e0 5.684827e0
3.058194e-1 2.3837451e0 5.70562e0 5.70562e0
5.098894e-1 2.3837451e0 5.7472346e0 5.7472346e0
7.139594e-1 2.3837451e0 5.8096727e0 5.8096727e0
9.180293e-1 2.3837451e0 5.8929317e0 5.8929317e0
1.1220993e0 2.3837451e0 5.9970087e0 5.9970087e0
1.3261693e0 2.3837451e0 6.1219087e0 6.1219087e0
1.5302393e0 2.3837451e0 6.2676387e0 6.2676387e0
1.7343092e0 2.3837451e0 6.4341887e0 6.4341887e0
1.9383792e0 2.3837451e0 6.6215587e0 6.6215587e0
2.1424492e0 2.3837451e0 6.8297588e0 6.8297588e0
2.3465192e0 2.3837451e0 7.0587688e0 7.0587688e0
2.5505891e0 2.3837451e0 7.3086087e0 7.3086087e0
2.7546591e0 2.3837451e0 7.5792688e0 7.5792688e0
2.9587291e0 2.3837451e0 7.8707388e0 7.8707388e0
3.162799e0 2.3837451e0 8.1830388e0 8.1830388e0
3.366869e0 2.3837451e0 8.5161388e0 8.5161388e0
3.570939e0 2.3837451e0 8.8701387e0 8.8701387e0
3.775009e0 2.3837451e0 9.2448387e0 9.2448387e0
3.979079e0 2.3837451e0 9.6403387e0 9.6403387e0
4.183149e0 2.3837451e0 1.00567387e1 1.00567387e1
4.387219e0 2.3837451e0 1.04941388e1 1.04941388e1
4.5912889e0 2.3837451e0 1.09522388e1 1.09522388e1
4.7953589e0 2.3837451e0 1.14309387e1 1.14309387e1
4.9994289e0 2.3837451e0 1.19307388e1 1.19307388e1

-5.0e0 2.464552e0 1.23240173e1 1.23240173e1
-4.79593e0 2.464552e0 1.18241173e1 1.18241173e1
-4.59186e0 2.464552e0 1.13451173e1 1.13451173e1
-4.38779e0 2.464552e0 1.08871173e1 1.08871173e1
-4.1837201e0 2.464552e0 1.04498174e1 1.04498174e1
-3.9796501e0 2.464552e0 1.00334174e1 1.00334174e1
-3.7755801e0 2.464552e0 9.6377173e0 9.6377173e0
-3.5715102e0 2.464552e0 9.2628174e0 9.2628174e0
-3.3674402e0 2.464552e0 8.9088173e0 8.9088173e0
-3.1633702e0 2.464552e0 8.5757173e0 8.5757173e0
-2.9593002e0 2.464552e0 8.2633774e0 8.2633774e0
-2.7552303e0 2.464552e0 7.9718274e0 7.9718274e0
-2.5511603e0 2.464552e0 7.7011073e0 7.7011073e0
-2.3470903e0 2.464552e0 7.4512173e0 7.4512173e0
-2.1430203e0 2.464552e0 7.2221474e0 7.2221474e0
-1.9389503e0 2.464552e0 7.0138972e0 7.0138972e0
-1.7348804e0 2.464552e0 6.8264572e0 6.8264572e0
-1.5308104e0 2.464552e0 6.6598473e0 6.6598473e0
-1.3267404e0 2.464552e0 6.5140672e0 6.5140672e0
-1.1226704e0 2.464552e0 6.3891173e0 6.3891173e0
-9.186005e-1 2.464552e0 6.2849733e0 6.2849733e0
-7.145305e-1 2.464552e0 6.2016553e0 6.2016553e0
-5.104605e-1 2.464552e0 6.1391583e0 6.1391583e0
-3.063905e-1 2.464552e0 6.0974861e0 6.0974861e0
-1.023206e-1 2.464552e0 6.0766345e0 6.0766345e0
1.017494e-1 2.464552e0 6.0766055e0 6.0766055e0
3.058194e-1 2.464552e0 6.0973985e0 6.0973985e0
5.098894e-1 2.464552e0 6.1390132e0 6.1390132e0
7.139594e-1 2.464552e0 6.2014513e0 6.2014513e0
9.180293e-1 2.464552e0 6.2847102e0 6.2847102e0
1.1220993e0 2.464552e0 6.3887872e0 6.3887872e0
1.3261693e0 2.464552e0 6.5136873e0 6.5136873e0
1.5302393e0 2.464552e0 6.6594173e0 6.6594173e0
1.7343092e0 2.464552e0 6.8259673e0 6.8259673e0
1.9383792e0 2.464552e0 7.0133372e0 7.0133372e0
2.1424492e0 2.464552e0 7.2215373e0 7.2215373e0
2.3465192e0 2.464552e0 7.4505473e0 7.4505473e0
2.5505891e0 2.464552e0 7.7003873e0 7.7003873e0
2.7546591e0 2.464552e0 7.9710474e0 7.9710474e0
2.9587291e0 2.464552e0 8.2625174e0 8.2625174e0
3.162799e0 2.464552e0 8.5748174e0 8.5748174e0
3.366869e0 2.464552e0 8.9079173e0 8.9079173e0
3.570939e0 2.464552e0 9.2619173e0 9.2619173e0
3.775009e0 2.464552e0 9.6366173e0 9.6366173e0
3.979079e0 2.464552e0 1.00321173e1 1.00321173e1
4.183149e0 2.464552e0 1.04485173e1 1.04485173e1
4.387219e0 2.464552e0 1.08859174e1 1.08859174e1
4.5912889e0 2.464552e0 1.13440173e1 1.13440173e1
4.7953589e0 2.464552e0 1.18227173e1 1.18227173e1
4.9994289e0 2.464552e0 1.23225174e1 1.23225174e1

-5.0e0 2.5453589e0 1.27288483e1 1.27288483e1
-4.79593e0 2.5453589e0 1.22289482e1 1.22289482e1
-4.59186e0 2.5453589e0 1.17499483e1 1.17499483e1
-4.38779e0 2.5453589e0 1.12919482e1 1.12919482e1
-4.1837201e0 2.5453589e0 1.08546483e1 1.08546483e1
-3.9796501e0 2.5453589e0 1.04382483e1 1.04382483e1
-3.7755801e0 2.5453589e0 1.00425482e1 1.00425482e1
-3.5715102e0 2.5453589e0 9.6676483e0 9.6676483e0
-3.3674402e0 2.5453589e0 9.3136482e0 9.3136482e0
-3.1633702e0 2.5453589e0 8.9805482e0 8.9805482e0
-2.9593002e0 2.5453589e0 8.6682083e0 8.6682083e0
-2.7552303e0 2.5453589e0 8.3766583e0 8.3766583e0
-2.5511603e0 2.5453589e0 8.1059383e0 8.1059383e0
-2.3470903e0 2.5453589e0 7.8560483e0 7.8560483e0
-2.1430203e0 2.5453589e0 7.6269783e0 7.6269783e0
-1.9389503e0 2.5453589e0 7.4187282e0 7.4187282e0
-1.7348804e0 2.5453589e0 7.2312881e0 7.2312881e0
-1.5308104e0 2.5453589e0 7.0646782e0 7.0646782e0
-1.3267404e0 2.5453589e0 6.9188982e0 6.9188982e0
-1.1226704e0 2.5453589e0 6.7939482e0 6.7939482e0
-9.186005e-1 2.5453589e0 6.6898042e0 6.6898042e0
-7.145305e-1 2.5453589e0 6.6064862e0 6.6064862e0
-5.104605e-1 2.5453589e0 6.5439893e0 6.5439893e0
-3.063905e-1 2.5453589e0 6.502317e0 6.502317e0
-1.023206e-1 2.5453589e0 6.4814655e0 6.4814655e0
1.017494e-1 2.5453589e0 6.4814365e0 6.4814365e0
3.058194e-1 2.5453589e0 6.5022295e0 6.5022295e0
5.098894e-1 2.5453589e0 6.5438441e0 6.5438441e0
7.139594e-1 2.5453589e0 6.6062822e0 6.6062822e0
9.180293e-1 2.5453589e0 6.6895412e0 6.6895412e0
1.1220993e0 2.5453589e0 6.7936182e0 6.7936182e0
1.3261693e0 2.5453589e0 6.9185182e0 6.9185182e0
1.5302393e0 2.5453589e0 7.0642482e0 7.0642482e0
1.7343092e0 2.5453589e0 7.2307982e0 7.2307982e0
1.9383792e0 2.5453589e0 7.4181682e0 7.4181682e0
2.1424492e0 2.5453589e0 7.6263683e0 7.6263683e0
2.3465192e0 2.5453589e0 7.8553783e0 7.8553783e0
2.5505891e0 2.5453589e0 8.1052182e0 8.1052182e0
2.7546591e0 2.5453589e0 8.3758783e0 8.3758783e0
2.9587291e0 2.5453589e0 8.6673483e0 8.6673483e0
3.162799e0 2.5453589e0 8.9796483e0 8.9796483e0
3.366869e0 2.5453589e0 9.3127483e0 9.3127483e0
3.570939e0 2.5453589e0 9.6667482e0 9.6667482e0
3.775009e0 2.5453589e0 1.00414482e1 1.00414482e1
3.979079e0 2.5453589e0 1.04369482e1 1.04369482e1
4.183149e0 2.5453589e0 1.08533482e1 1.08533482e1
4.387219e0 2.5453589e0 1.12907483e1 1.12907483e1
4.5912889e0 2.5453589e0 1.17488483e1 1.17488483e1
4.7953589e0 2.5453589e0 1.22275482e1 1.22275482e1
4.9994289e0 2.5453589e0 1.27273483e1 1.27273483e1

-5.0e0 2.6261658e0 1.31467468e1 1.31467468e1
-4.79593e0 2.6261658e0 1.26468468e1 1.26468468e1
-4.59186e0 2.6261658e0 1.21678468e1 1.21678468e1
-4.38779e0 2.6261658e0 1.17098468e1 1.17098468e1
-4.1837201e0 2.6261658e0 1.12725468e1 1.12725468e1
-3.9796501e0 2.6261658e0 1.08561469e1 1.08561469e1
-3.7755801e0 2.6261658e0 1.04604468e1 1.04604468e1
-3.5715102e0 2.6261658e0 1.00855469e1 1.00855469e1
-3.3674402e0 2.6261658e0 9.7315468e0 9.7315468e0
-3.1633702e0 2.6261658e0 9.3984468e0 9.3984468e0
-2.9593002e0 2.6261658e0 9.0861069e0 9.0861069e0
-2.7552303e0 2.6261658e0 8.7945569e0 8.7945569e0
-2.5511603e0 2.6261658e0 8.5238368e0 8.5238368e0
-2.3470903e0 2.6261658e0 8.2739468e0 8.2739468e0
-2.1430203e0 2.6261658e0 8.0448769e0 8.0448769e0
-1.9389503e0 2.6261658e0 7.8366267e0 7.8366267e0
-1.7348804e0 2.6261658e0 7.6491867e0 7.6491867e0
-1.5308104e0 2.6261658e0 7.4825768e0 7.4825768e0
-1.3267404e0 2.6261658e0 7.3367967e0 7.3367967e0
-1.1226704e0 2.6261658e0 7.2118468e0 7.2118468e0
-9.186005e-1 2.6261658e0 7.1077028e0 7.1077028e0
-7.145305e-1 2.6261658e0 7.0243848e0 7.0243848e0
-5.104605e-1 2.6261658e0 6.9618878e0 6.9618878e0
-3.063905e-1 2.6261658e0 6.9202156e0 6.9202156e0
-1.023206e-1 2.6261658e0 6.899364e0 6.899364e0
1.017494e-1 2.6261658e0 6.899335e0 6.899335e0
3.058194e-1 2.6261658e0 6.920128e0 6.920128e0
5.098894e-1 2.6261658e0 6.9617427e0 6.9617427e0
7.139594e-1 2.6261658e0 7.0241808e0 7.0241808e0
9.180293e-1 2.6261658e0 7.1074397e0 7.1074397e0
1.1220993e0 2.6261658e0 7.2115167e0 7.2115167e0
1.3261693e0 2.6261658e0 7.3364168e0 7.3364168e0
1.5302393e0 2.6261658e0 7.4821468e0 7.4821468e0
1.7343092e0 2.6261658e0 7.6486967e0 7.6486967e0
1.9383792e0 2.6261658e0 7.8360667e0 7.8360667e0
2.1424492e0 2.6261658e0 8.0442668e0 8.0442668e0
2.3465192e0 2.6261658e0 8.2732768e0 8.2732768e0
2.5505891e0 2.6261658e0 8.5231168e0 8.5231168e0
2.7546591e0 2.6261658e0 8.7937769e0 8.7937769e0
2.9587291e0 2.6261658e0 9.0852469e0 9.0852469e0
3.162799e0 2.6261658e0 9.3975468e0 9.3975468e0
3.366869e0 2.6261658e0 9.7306468e0 9.7306468e0
3.570939e0 2.6261658e0 1.00846468e1 1.00846468e1
3.775009e0 2.6261658e0 1.04593468e1 1.04593468e1
3.979079e0 2.6261658e0 1.08548468e1 1.08548468e1
4.183149e0 2.6261658e0 1.12712468e1 1.12712468e1
4.387219e0 2.6261658e0 1.17086469e1 1.17086469e1
4.5912889e0 2.6261658e0 1.21667468e1 1.21667468e1
4.7953589e0 2.6261658e0 1.26454468e1 1.26454468e1
4.9994289e0 2.6261658e0 1.31452469e1 1.31452469e1

-5.0e0 2.7069727e0 1.35777039e1 1.35777039e1
-4.79593e0 2.7069727e0 1.30778038e1 1.30778038e1
-4.59186e0 2.7069727e0 1.25988039e1 1.25988039e1
-4.38779e0 2.7069727e0 1.21408038e1 1.21408038e1
-4.1837201e0 2.7069727e0 1.17035039e1 1.17035039e1
-3.9796501e0 2.7069727e0 1.12871039e1 1.12871039e1
-3.7755801e0 2.7069727e0 1.08914038e1 1.08914038e1
-3.5715102e0 2.7069727e0 1.05165039e1 1.05165039e1
-3.3674402e0 2.7069727e0 1.01625038e1 1.01625038e1
-3.1633702e0 2.7069727e0 9.8294038e0 9.8294038e0
-2.9593002e0 2.7069727e0 9.5170639e0 9.5170639e0
-2.7552303e0 2.7069727e0 9.2255139e0 9.2255139e0
-2.5511603e0 2.7069727e0 8.9547939e0 8.9547939e0
-2.3470903e0 2.7069727e0 8.7049039e0 8.7049039e0
-2.1430203e0 2.7069727e0 8.4758339e0 8.4758339e0
-1.9389503e0 2.7069727e0 8.2675838e0 8.2675838e0
-1.7348804e0 2.7069727e0 8.0801437e0 8.0801437e0
-1.5308104e0 2.7069727e0 7.9135338e0 7.9135338e0
-1.3267404e0 2.7069727e0 7.7677538e0 7.7677538e0
-1.1226704e0 2.7069727e0 7.6428038e0 7.6428038e0
-9.186005e-1 2.7069727e0 7.5386598e0 7.5386598e0
-7.145305e-1 2.7069727e0 7.4553418e0 7.4553418e0
-5.104605e-1 2.7069727e0 7.3928448e0 7.3928448e0
-3.063905e-1 2.7069727e0 7.3511726e0 7.3511726e0
-1.023206e-1 2.7069727e0 7.330321e0 7.330321e0
1.017494e-1 2.7069727e0 7.330292e0 7.330292e0
3.058194e-1 2.7069727e0 7.351085e0 7.351085e0
5.098894e-1 2.7069727e0 7.3926997e0 7.3926997e0
7.139594e-1 2.7069727e0 7.4551378e0 7.4551378e0
9.180293e-1 2.7069727e0 7.5383968e0 7.5383968e0
1.1220993e0 2.7069727e0 7.6424738e0 7.6424738e0
1.3261693e0 2.7069727e0 7.7673738e0 7.7673738e0
1.5302393e0 2.7069727e0 7.9131038e0 7.9131038e0
1.7343092e0 2.7069727e0 8.0796538e0 8.0796538e0
1.9383792e0 2.7069727e0 8.2670238e0 8.2670238e0
2.1424492e0 2.7069727e0 8.4752238e0 8.4752238e0
2.3465192e0 2.7069727e0 8.7042339e0 8.7042339e0
2.5505891e0 2.7069727e0 8.9540738e0 8.9540738e0
2.7546591e0 2.7069727e0 9.2247339e0 9.2247339e0
2.9587291e0 2.7069727e0 9.5162039e0 9.5162039e0
3.162799e0 2.7069727e0 9.8285039e0 9.8285039e0
3.366869e0 2.7069727e0 1.01616039e1 1.01616039e1
3.570939e0 2.7069727e0 1.05156038e1 1.05156038e1
3.775009e0 2.7069727e0 1.08903038e1 1.08903038e1
3.979079e0 2.7069727e0 1.12858038e1 1.12858038e1
4.183149e0 2.7069727e0 1.17022038e1 1.17022038e1
4.387219e0 2.7069727e0 1.21396039e1 1.21396039e1
4.5912889e0 2.7069727e0 1.25977039e1 1.25977039e1
4.7953589e0 2.7069727e0 1.30764038e1 1.30764038e1
4.9994289e0 2.7069727e0 1.35762039e1 1.35762039e1

-5.0e0 2.7877795e0 1.40217133e1 1.40217133e1
-4.79593e0 2.7877795e0 1.35218132e1 1.35218132e1
-4.59186e0 2.7877795e0 1.30428133e1 1.30428133e1
-4.38779e0 2.7877795e0 1.25848132e1 1.25848132e1
-4.1837201e0 2.7877795e0 1.21475133e1 1.21475133e1
-3.9796501e0 2.7877795e0 1.17311133e1 1.17311133e1
-3.7755801e0 2.7877795e0 1.13354132e1 1.13354132e1
-3.5715102e0 2.7877795e0 1.09605133e1 1.09605133e1
-3.3674402e0 2.7877795e0 1.06065132e1 1.06065132e1
-3.1633702e0 2.7877795e0 1.02734132e1 1.02734132e1
-2.9593002e0 2.7877795e0 9.9610733e0 9.9610733e0
-2.7552303e0 2.7877795e0 9.6695233e0 9.6695233e0
-2.5511603e0 2.7877795e0 9.3988033e0 9.3988033e0
-2.3470903e0 2.7877795e0 9.1489133e0 9.1489133e0
-2.1430203e0 2.7877795e0 8.9198433e0 8.9198433e0
-1.9389503e0 2.7877795e0 8.7115932e0 8.7115932e0
-1.7348804e0 2.7877795e0 8.5241531e0 8.5241531e0
-1.5308104e0 2.7877795e0 8.3575432e0 8.3575432e0
-1.3267404e0 2.7877795e0 8.2117632e0 8.2117632e0
-1.1226704e0 2.7877795e0 8.0868132e0 8.0868132e0
-9.186005e-1 2.7877795e0 7.9826692e0 7.9826692e0
-7.145305e-1 2.7877795e0 7.8993512e0 7.8993512e0
-5.104605e-1 2.7877795e0 7.8368542e0 7.8368542e0
-3.063905e-1 2.7877795e0 7.795182e0 7.795182e0
-1.023206e-1 2.7877795e0 7.7743304e0 7.7743304e0
1.017494e-1 2.7877795e0 7.7743015e0 7.7743015e0
3.058194e-1 2.7877795e0 7.7950945e0 7.7950945e0
5.098894e-1 2.7877795e0 7.8367091e0 7.8367091e0
7.139594e-1 2.7877795e0 7.8991472e0 7.8991472e0
9.180293e-1 2.7877795e0 7.9824062e0 7.9824062e0
1.1220993e0 2.7877795e0 8.0864832e0 8.0864832e0
1.3261693e0 2.7877795e0 8.2113832e0 8.2113832e0
1.5302393e0 2.7877795e0 8.3571132e0 8.3571132e0
1.7343092e0 2.7877795e0 8.5236632e0 8.5236632e0
1.9383792e0 2.7877795e0 8.7110332e0 8.7110332e0
2.1424492e0 2.7877795e0 8.9192332e0 8.9192332e0
2.3465192e0 2.7877795e0 9.1482433e0 9.1482433e0
2.5505891e0 2.7877795e0 9.3980832e0 9.3980832e0
2.7546591e0 2.7877795e0 9.6687433e0 9.6687433e0
2.9587291e0 2.7877795e0 9.9602133e0 9.9602133e0
3.162799e0 2.7877795e0 1.02725133e1 1.02725133e1
3.366869e0 2.7877795e0 1.06056133e1 1.06056133e1
3.570939e0 2.7877795e0 1.09596132e1 1.09596132e1
3.775009e0 2.7877795e0 1.13343132e1 1.13343132e1
3.979079e0 2.7877795e0 1.17298132e1 1.17298132e1
4.183149e0 2.7877795e0 1.21462132e1 1.21462132e1
4.387219e0 2.7877795e0 1.25836133e1 1.25836133e1
4.5912889e0 2.7877795e0 1.30417133e1 1.30417133e1
4.7953589e0 2.7877795e0 1.35204132e1 1.35204132e1
4.9994289e0 2.7877795e0 1.40202133e1 1.40202133e1

-5.0e0 2.8685864e0 1.44787903e1 1.44787903e1
-4.79593e0 2.8685864e0 1.39788902e1 1.39788902e1
-4.59186e0 2.8685864e0 1.34998903e1 1.34998903e1
-4.38779e0 2.8685864e0 1.30418903e1 1.30418903e1
-4.1837201e0 2.8685864e0 1.26045903e1 1.26045903e1
-3.9796501e0 2.8685864e0 1.21881903e1 1.21881903e1
-3.7755801e0 2.8685864e0 1.17924902e1 1.17924902e1
-3.5715102e0 2.8685864e0 1.14175903e1 1.14175903e1
-3.3674402e0 2.8685864e0 1.10635902e1 1.10635902e1
-3.1633702e0 2.8685864e0 1.07304903e1 1.07304903e1
-2.9593002e0 2.8685864e0 1.04181503e1 1.04181503e1
-2.7552303e0 2.8685864e0 1.01266003e1 1.01266003e1
-2.5511603e0 2.8685864e0 9.8558803e0 9.8558803e0
-2.3470903e0 2.8685864e0 9.6059903e0 9.6059903e0
-2.1430203e0 2.8685864e0 9.3769203e0 9.3769203e0
-1.9389503e0 2.8685864e0 9.1686702e0 9.1686702e0
-1.7348804e0 2.8685864e0 8.9812302e0 8.9812302e0
-1.5308104e0 2.8685864e0 8.8146202e0 8.8146202e0
-1.3267404e0 2.8685864e0 8.6688402e0 8.6688402e0
-1.1226704e0 2.8685864e0 8.5438902e0 8.5438902e0
-9.186005e-1 2.8685864e0 8.4397462e0 8.4397462e0
-7.145305e-1 2.8685864e0 8.3564282e0 8.3564282e0
-5.104605e-1 2.8685864e0 8.2939313e0 8.2939313e0
-3.063905e-1 2.8685864e0 8.252259e0 8.252259e0
-1.023206e-1 2.8685864e0 8.2314075e0 8.2314075e0
1.017494e-1 2.8685864e0 8.2313785e0 8.2313785e0
3.058194e-1 2.8685864e0 8.2521715e0 8.2521715e0
5.098894e-1 2.8685864e0 8.2937862e0 8.2937862e0
7.139594e-1 2.8685864e0 8.3562242e0 8.3562242e0
9.180293e-1 2.8685864e0 8.4394832e0 8.4394832e0
1.1220993e0 2.8685864e0 8.5435602e0 8.5435602e0
1.3261693e0 2.8685864e0 8.6684602e0 8.6684602e0
1.5302393e0 2.8685864e0 8.8141902e0 8.8141902e0
1.7343092e0 2.8685864e0 8.9807402e0 8.9807402e0
1.9383792e0 2.8685864e0 9.1681102e0 9.1681102e0
2.1424492e0 2.8685864e0 9.3763103e0 9.3763103e0
2.3465192e0 2.8685864e0 9.6053203e0 9.6053203e0
2.5505891e0 2.8685864e0 9.8551602e0 9.8551602e0
2.7546591e0 2.8685864e0 1.01258203e1 1.01258203e1
2.9587291e0 2.8685864e0 1.04172903e1 1.04172903e1
3.162799e0 2.8685864e0 1.07295903e1 1.07295903e1
3.366869e0 2.8685864e0 1.10626903e1 1.10626903e1
3.570939e0 2.8685864e0 1.14166902e1 1.14166902e1
3.775009e0 2.8685864e0 1.17913902e1 1.17913902e1
3.979079e0 2.8685864e0 1.21868903e1 1.21868903e1
4.183149e0 2.8685864e0 1.26032903e1 1.26032903e1
4.387219e0 2.8685864e0 1.30406903e1 1.30406903e1
4.5912889e0 2.8685864e0 1.34987903e1 1.34987903e1
4.7953589e0 2.8685864e0 1.39774902e1 1.39774902e1
4.9994289e0 2.8685864e0 1.44772903e1 1.44772903e1

-5.0e0 2.9493935e0 1.49489258e1 1.49489258e1
-4.79593e0 2.9493935e0 1.44490257e1 1.44490257e1
-4.59186e0 2.9493935e0 1.39700258e1 1.39700258e1
-4.38779e0 2.9493935e0 1.35120258e1 1.35120258e1
-4.1837201e0 2.9493935e0 1.30747258e1 1.30747258e1
-3.9796501e0 2.9493935e0 1.26583258e1 1.26583258e1
-3.7755801e0 2.9493935e0 1.22626257e1 1.22626257e1
-3.5715102e0 2.9493935e0 1.18877258e1 1.18877258e1
-3.3674402e0 2.9493935e0 1.15337257e1 1.15337257e1
-3.1633702e0 2.9493935e0 1.12006258e1 1.12006258e1
-2.9593002e0 2.9493935e0 1.08882858e1 1.08882858e1
-2.7552303e0 2.9493935e0 1.05967358e1 1.05967358e1
-2.5511603e0 2.9493935e0 1.03260158e1 1.03260158e1
-2.3470903e0 2.9493935e0 1.00761258e1 1.00761258e1
-2.1430203e0 2.9493935e0 9.8470558e0 9.8470558e0
-1.9389503e0 2.9493935e0 9.6388057e0 9.6388057e0
-1.7348804e0 2.9493935e0 9.4513657e0 9.4513657e0
-1.5308104e0 2.9493935e0 9.2847557e0 9.2847557e0
-1.3267404e0 2.9493935e0 9.1389757e0 9.1389757e0
-1.1226704e0 2.9493935e0 9.0140257e0 9.0140257e0
-9.186005e-1 2.9493935e0 8.9098817e0 8.9098817e0
-7.145305e-1 2.9493935e0 8.8265637e0 8.8265637e0
-5.104605e-1 2.9493935e0 8.7640668e0 8.7640668e0
-3.063905e-1 2.9493935e0 8.7223946e0 8.7223946e0
-1.023206e-1 2.9493935e0 8.701543e0 8.701543e0
1.017494e-1 2.9493935e0 8.701514e0 8.701514e0
3.058194e-1 2.9493935e0 8.722307e0 8.722307e0
5.098894e-1 2.9493935e0 8.7639217e0 8.7639217e0
7.139594e-1 2.9493935e0 8.8263597e0 8.8263597e0
9.180293e-1 2.9493935e0 8.9096187e0 8.9096187e0
1.1220993e0 2.9493935e0 9.0136957e0 9.0136957e0
1.3261693e0 2.9493935e0 9.1385957e0 9.1385957e0
1.5302393e0 2.9493935e0 9.2843257e0 9.2843257e0
1.7343092e0 2.9493935e0 9.4508757e0 9.4508757e0
1.9383792e0 2.9493935e0 9.6382457e0 9.6382457e0
2.1424492e0 2.9493935e0 9.8464458e0 9.8464458e0
2.3465192e0 2.9493935e0 1.00754558e1 1.00754558e1
2.5505891e0 2.9493935e0 1.03252957e1 1.03252957e1
2.7546591e0 2.9493935e0 1.05959558e1 1.05959558e1
2.9587291e0 2.9493935e0 1.08874258e1 1.08874258e1
3.162799e0 2.9493935e0 1.11997258e1 1.11997258e1
3.366869e0 2.9493935e0 1.15328258e1 1.15328258e1
3.570939e0 2.9493935e0 1.18868257e1 1.18868257e1
3.775009e0 2.9493935e0 1.22615257e1 1.22615257e1
3.979079e0 2.9493935e0 1.26570258e1 1.26570258e1
4.183149e0 2.9493935e0 1.30734258e1 1.30734258e1
4.387219e0 2.9493935e0 1.35108258e1 1.35108258e1
4.5912889e0 2.9493935e0 1.39689258e1 1.39689258e1
4.7953589e0 2.9493935e0 1.44476257e1 1.44476257e1
4.9994289e0 2.9493935e0 1.49474258e1 1.49474258e1

-5.0e0 3.0302003e0 1.54321136e1 1.54321136e1
-4.79593e0 3.0302003e0 1.49322136e1 1.49322136e1
-4.59186e0 3.0302003e0 1.44532137e1 1.44532137e1
-4.38779e0 3.0302003e0 1.39952136e1 1.39952136e1
-4.1837201e0 3.0302003e0 1.35579137e1 1.35579137e1
-3.9796501e0 3.0302003e0 1.31415137e1 1.31415137e1
-3.7755801e0 3.0302003e0 1.27458136e1 1.27458136e1
-3.5715102e0 3.0302003e0 1.23709137e1 1.23709137e1
-3.3674402e0 3.0302003e0 1.20169136e1 1.20169136e1
-3.1633702e0 3.0302003e0 1.16838136e1 1.16838136e1
-2.9593002e0 3.0302003e0 1.13714737e1 1.13714737e1
-2.7552303e0 3.0302003e0 1.10799237e1 1.10799237e1
-2.5511603e0 3.0302003e0 1.08092036e1 1.08092036e1
-2.3470903e0 3.0302003e0 1.05593137e1 1.05593137e1
-2.1430203e0 3.0302003e0 1.03302437e1 1.03302437e1
-1.9389503e0 3.0302003e0 1.01219936e1 1.01219936e1
-1.7348804e0 3.0302003e0 9.9345535e0 9.9345535e0
-1.5308104e0 3.0302003e0 9.7679436e0 9.7679436e0
-1.3267404e0 3.0302003e0 9.6221635e0 9.6221635e0
-1.1226704e0 3.0302003e0 9.4972136e0 9.4972136e0
-9.186005e-1 3.0302003e0 9.3930696e0 9.3930696e0
-7.145305e-1 3.0302003e0 9.3097516e0 9.3097516e0
-5.104605e-1 3.0302003e0 9.2472546e0 9.2472546e0
-3.063905e-1 3.0302003e0 9.2055824e0 9.2055824e0
-1.023206e-1 3.0302003e0 9.1847308e0 9.1847308e0
1.017494e-1 3.0302003e0 9.1847018e0 9.1847018e0
3.058194e-1 3.0302003e0 9.2054948e0 9.2054948e0
5.098894e-1 3.0302003e0 9.2471095e0 9.2471095e0
7.139594e-1 3.0302003e0 9.3095476e0 9.3095476e0
9.180293e-1 3.0302003e0 9.3928065e0 9.3928065e0
1.1220993e0 3.0302003e0 9.4968835e0 9.4968835e0
1.3261693e0 3.0302003e0 9.6217836e0 9.6217836e0
1.5302393e0 3.0302003e0 9.7675136e0 9.7675136e0
1.7343092e0 3.0302003e0 9.9340636e0 9.9340636e0
1.9383792e0 3.0302003e0 1.01214336e1 1.01214336e1
2.1424492e0 3.0302003e0 1.03296336e1 1.03296336e1
2.3465192e0 3.0302003e0 1.05586436e1 1.05586436e1
2.5505891e0 3.0302003e0 1.08084836e1 1.08084836e1
2.7546591e0 3.0302003e0 1.10791437e1 1.10791437e1
2.9587291e0 3.0302003e0 1.13706137e1 1.13706137e1
3.162799e0 3.0302003e0 1.16829137e1 1.16829137e1
3.366869e0 3.0302003e0 1.20160136e1 1.20160136e1
3.570939e0 3.0302003e0 1.23700136e1 1.23700136e1
3.775009e0 3.0302003e0 1.27447136e1 1.27447136e1
3.979079e0 3.0302003e0 1.31402136e1 1.31402136e1
4.183149e0 3.0302003e0 1.35566136e1 1.35566136e1
4.387219e0 3.0302003e0 1.39940137e1 1.39940137e1
4.5912889e0 3.0302003e0 1.44521136e1 1.44521136e1
4.7953589e0 3.0302003e0 1.49308136e1 1.49308136e1
4.9994289e0 3.0302003e0 1.54306137e1 1.54306137e1

-5.0e0 3.1110072e0 1.59283691e1 1.59283691e1
-4.79593e0 3.1110072e0 1.54284691e1 1.54284691e1
-4.59186e0 3.1110072e0 1.49494691e1 1.49494691e1
-4.38779e0 3.1110072e0 1.44914691e1 1.44914691e1
-4.1837201e0 3.1110072e0 1.40541692e1 1.40541692e1
-3.9796501e0 3.1110072e0 1.36377692e1 1.36377692e1
-3.7755801e0 3.1110072e0 1.32420691e1 1.32420691e1
-3.5715102e0 3.1110072e0 1.28671692e1 1.28671692e1
-3.3674402e0 3.1110072e0 1.25131691e1 1.25131691e1
-3.1633702e0 3.1110072e0 1.21800691e1 1.21800691e1
-2.9593002e0 3.1110072e0 1.18677292e1 1.18677292e1
-2.7552303e0 3.1110072e0 1.15761792e1 1.15761792e1
-2.5511603e0 3.1110072e0 1.13054591e1 1.13054591e1
-2.3470903e0 3.1110072e0 1.10555692e1 1.10555692e1
-2.1430203e0 3.1110072e0 1.08264992e1 1.08264992e1
-1.9389503e0 3.1110072e0 1.0618249e1 1.0618249e1
-1.7348804e0 3.1110072e0 1.0430809e1 1.0430809e1
-1.5308104e0 3.1110072e0 1.0264199e1 1.0264199e1
-1.3267404e0 3.1110072e0 1.0118419e1 1.0118419e1
-1.1226704e0 3.1110072e0 9.9934691e0 9.9934691e0
-9.186005e-1 3.1110072e0 9.8893251e0 9.8893251e0
-7.145305e-1 3.1110072e0 9.8060071e0 9.8060071e0
-5.104605e-1 3.1110072e0 9.7435101e0 9.7435101e0
-3.063905e-1 3.1110072e0 9.7018379e0 9.7018379e0
-1.023206e-1 3.1110072e0 9.6809863e0 9.6809863e0
1.017494e-1 3.1110072e0 9.6809573e0 9.6809573e0
3.058194e-1 3.1110072e0 9.7017503e0 9.7017503e0
5.098894e-1 3.1110072e0 9.743365e0 9.743365e0
7.139594e-1 3.1110072e0 9.805803e0 9.805803e0
9.180293e-1 3.1110072e0 9.889062e0 9.889062e0
1.1220993e0 3.1110072e0 9.993139e0 9.993139e0
1.3261693e0 3.1110072e0 1.01180391e1 1.01180391e1
1.5302393e0 3.1110072e0 1.0263769e1 1.0263769e1
1.7343092e0 3.1110072e0 1.0430319e1 1.0430319e1
1.9383792e0 3.1110072e0 1.0617689e1 1.0617689e1
2.1424492e0 3.1110072e0 1.08258891e1 1.08258891e1
2.3465192e0 3.1110072e0 1.10548991e1 1.10548991e1
2.5505891e0 3.1110072e0 1.1304739e1 1.1304739e1
2.7546591e0 3.1110072e0 1.15753992e1 1.15753992e1
2.9587291e0 3.1110072e0 1.18668692e1 1.18668692e1
3.162799e0 3.1110072e0 1.21791692e1 1.21791692e1
3.366869e0 3.1110072e0 1.25122691e1 1.25122691e1
3.570939e0 3.1110072e0 1.2866269e1 1.2866269e1
3.775009e0 3.1110072e0 1.32409691e1 1.32409691e1
3.979079e0 3.1110072e0 1.36364691e1 1.36364691e1
4.183149e0 3.1110072e0 1.40528691e1 1.40528691e1
4.387219e0 3.1110072e0 1.44902692e1 1.44902692e1
4.5912889e0 3.1110072e0 1.49483691e1 1.49483691e1
4.7953589e0 3.1110072e0 1.54270691e1 1.54270691e1
4.9994289e0 3.1110072e0 1.59268692e1 1.59268692e1

-5.0e0 3.1918141e0 1.6437668e1 1.6437668e1
-4.79593e0 3.1918141e0 1.5937767e1 1.5937767e1
-4.59186e0 3.1918141e0 1.5458768e1 1.5458768e1
-4.38779e0 3.1918141e0 1.5000768e1 1.5000768e1
-4.1837201e0 3.1918141e0 1.4563467e1 1.4563467e1
-3.9796501e0 3.1918141e0 1.4147067e1 1.4147067e1
-3.7755801e0 3.1918141e0 1.3751367e1 1.3751367e1
-3.5715102e0 3.1918141e0 1.3376468e1 1.3376468e1
-3.3674402e0 3.1918141e0 1.3022467e1 1.3022467e1
-3.1633702e0 3.1918141e0 1.2689368e1 1.2689368e1
-2.9593002e0 3.1918141e0 1.2377028e1 1.2377028e1
-2.7552303e0 3.1918141e0 1.2085477e1 1.2085477e1
-2.5511603e0 3.1918141e0 1.1814757e1 1.1814757e1
-2.3470903e0 3.1918141e0 1.1564867e1 1.1564867e1
-2.1430203e0 3.1918141e0 1.1335797e1 1.1335797e1
-1.9389503e0 3.1918141e0 1.1127547e1 1.1127547e1
-1.7348804e0 3.1918141e0 1.0940108e1 1.0940108e1
-1.5308104e0 3.1918141e0 1.0773497e1 1.0773497e1
-1.3267404e0 3.1918141e0 1.0627718e1 1.0627718e1
-1.1226704e0 3.1918141e0 1.0502766e1 1.0502766e1
-9.186005e-1 3.1918141e0 1.0398624e1 1.0398624e1
-7.145305e-1 3.1918141e0 1.0315305e1 1.0315305e1
-5.104605e-1 3.1918141e0 1.0252808e1 1.0252808e1
-3.063905e-1 3.1918141e0 1.0211136e1 1.0211136e1
-1.023206e-1 3.1918141e0 1.0190285e1 1.0190285e1
1.017494e-1 3.1918141e0 1.0190256e1 1.0190256e1
3.058194e-1 3.1918141e0 1.0211049e1 1.0211049e1
5.098894e-1 3.1918141e0 1.0252663e1 1.0252663e1
7.139594e-1 3.1918141e0 1.0315102e1 1.0315102e1
9.180293e-1 3.1918141e0 1.039836e1 1.039836e1
1.1220993e0 3.1918141e0 1.0502437e1 1.0502437e1
1.3261693e0 3.1918141e0 1.0627338e1 1.0627338e1
1.5302393e0 3.1918141e0 1.0773067e1 1.0773067e1
1.7343092e0 3.1918141e0 1.0939616e1 1.0939616e1
1.9383792e0 3.1918141e0 1.1126987e1 1.1126987e1
2.1424492e0 3.1918141e0 1.1335187e1 1.1335187e1
2.3465192e0 3.1918141e0 1.1564197e1 1.1564197e1
2.5505891e0 3.1918141e0 1.1814037e1 1.1814037e1
2.7546591e0 3.1918141e0 1.2084697e1 1.2084697e1
2.9587291e0 3.1918141e0 1.2376167e1 1.2376167e1
3.162799e0 3.1918141e0 1.2688467e1 1.2688467e1
3.366869e0 3.1918141e0 1.3021567e1 1.3021567e1
3.570939e0 3.1918141e0 1.3375568e1 1.3375568e1
3.775009e0 3.1918141e0 1.3750267e1 1.3750267e1
3.979079e0 3.1918141e0 1.4145767e1 1.4145767e1
4.183149e0 3.1918141e0 1.4562167e1 1.4562167e1
4.387219e0 3.1918141e0 1.4999567e1 1.4999567e1
4.5912889e0 3.1918141e0 1.5457668e1 1.5457668e1
4.7953589e0 3.1918141e0 1.5936368e1 1.5936368e1
4.9994289e0 3.1918141e0 1.6436168e1 1.6436168e1

-5.0e0 3.272621e0 1.6960052e1 1.6960052e1
-4.79593e0 3.272621e0 1.6460152e1 1.6460152e1
-4.59186e0 3.272621e0 1.5981152e1 1.5981152e1
-4.38779e0 3.272621e0 1.5523152e1 1.5523152e1
-4.1837201e0 3.272621e0 1.5085852e1 1.5085852e1
-3.9796501e0 3.272621e0 1.4669452e1 1.4669452e1
-3.7755801e0 3.272621e0 1.4273752e1 1.4273752e1
-3.5715102e0 3.272621e0 1.3898853e1 1.3898853e1
-3.3674402e0 3.272621e0 1.3544852e1 1.3544852e1
-3.1633702e0 3.272621e0 1.3211752e1 1.3211752e1
-2.9593002e0 3.272621e0 1.2899413e1 1.2899413e1
-2.7552303e0 3.272621e0 1.2607861e1 1.2607861e1
-2.5511603e0 3.272621e0 1.2337141e1 1.2337141e1
-2.3470903e0 3.272621e0 1.2087251e1 1.2087251e1
-2.1430203e0 3.272621e0 1.1858182e1 1.1858182e1
-1.9389503e0 3.272621e0 1.1649931e1 1.1649931e1
-1.7348804e0 3.272621e0 1.1462492e1 1.1462492e1
-1.5308104e0 3.272621e0 1.1295882e1 1.1295882e1
-1.3267404e0 3.272621e0 1.1150102e1 1.1150102e1
-1.1226704e0 3.272621e0 1.1025151e1 1.1025151e1
-9.186005e-1 3.272621e0 1.0921008e1 1.0921008e1
-7.145305e-1 3.272621e0 1.0837689e1 1.0837689e1
-5.104605e-1 3.272621e0 1.0775192e1 1.0775192e1
-3.063905e-1 3.272621e0 1.073352e1 1.073352e1
-1.023206e-1 3.272621e0 1.071267e1 1.071267e1
1.017494e-1 3.272621e0 1.071264e1 1.071264e1
3.058194e-1 3.272621e0 1.0733434e1 1.0733434e1
5.098894e-1 3.272621e0 1.0775047e1 1.0775047e1
7.139594e-1 3.272621e0 1.0837486e1 1.0837486e1
9.180293e-1 3.272621e0 1.0920744e1 1.0920744e1
1.1220993e0 3.272621e0 1.1024821e1 1.1024821e1
1.3261693e0 3.272621e0 1.1149722e1 1.1149722e1
1.5302393e0 3.272621e0 1.1295451e1 1.1295451e1
1.7343092e0 3.272621e0 1.1462001e1 1.1462001e1
1.9383792e0 3.272621e0 1.1649371e1 1.1649371e1
2.1424492e0 3.272621e0 1.1857571e1 1.1857571e1
2.3465192e0 3.272621e0 1.2086581e1 1.2086581e1
2.5505891e0 3.272621e0 1.2336421e1 1.2336421e1
2.7546591e0 3.272621e0 1.2607082e1 1.2607082e1
2.9587291e0 3.272621e0 1.2898552e1 1.2898552e1
3.162799e0 3.272621e0 1.3210852e1 1.3210852e1
3.366869e0 3.272621e0 1.3543951e1 1.3543951e1
3.570939e0 3.272621e0 1.3897952e1 1.3897952e1
3.775009e0 3.272621e0 1.4272652e1 1.4272652e1
3.979079e0 3.272621e0 1.4668152e1 1.4668152e1
4.183149e0 3.272621e0 1.5084552e1 1.5084552e1
4.387219e0 3.272621e0 1.5521951e1 1.5521951e1
4.5912889e0 3.272621e0 1.5980052e1 1.5980052e1
4.7953589e0 3.272621e0 1.6458752e1 1.6458752e1
4.9994289e0 3.272621e0 1.6958553e1 1.6958553e1

-5.0e0 3.3534279e0 1.7495483e1 1.7495483e1
-4.79593e0 3.3534279e0 1.6995583e1 1.6995583e1
-4.59186e0 3.3534279e0 1.6516583e1 1.6516583e1
-4.38779e0 3.3534279e0 1.6058583e1 1.6058583e1
-4.1837201e0 3.3534279e0 1.5621283e1 1.5621283e1
-3.9796501e0 3.3534279e0 1.5204883e1 1.5204883e1
-3.7755801e0 3.3534279e0 1.4809183e1 1.4809183e1
-3.5715102e0 3.3534279e0 1.4434283e1 1.4434283e1
-3.3674402e0 3.3534279e0 1.4080283e1 1.4080283e1
-3.1633702e0 3.3534279e0 1.3747183e1 1.3747183e1
-2.9593002e0 3.3534279e0 1.3434843e1 1.3434843e1
-2.7552303e0 3.3534279e0 1.3143292e1 1.3143292e1
-2.5511603e0 3.3534279e0 1.2872572e1 1.2872572e1
-2.3470903e0 3.3534279e0 1.2622682e1 1.2622682e1
-2.1430203e0 3.3534279e0 1.2393613e1 1.2393613e1
-1.9389503e0 3.3534279e0 1.2185362e1 1.2185362e1
-1.7348804e0 3.3534279e0 1.1997923e1 1.1997923e1
-1.5308104e0 3.3534279e0 1.1831313e1 1.1831313e1
-1.3267404e0 3.3534279e0 1.1685533e1 1.1685533e1
-1.1226704e0 3.3534279e0 1.1560582e1 1.1560582e1
-9.186005e-1 3.3534279e0 1.1456439e1 1.1456439e1
-7.145305e-1 3.3534279e0 1.137312e1 1.137312e1
-5.104605e-1 3.3534279e0 1.1310623e1 1.1310623e1
-3.063905e-1 3.3534279e0 1.1268951e1 1.1268951e1
-1.023206e-1 3.3534279e0 1.12481e1 1.12481e1
1.017494e-1 3.3534279e0 1.1248071e1 1.1248071e1
3.058194e-1 3.3534279e0 1.1268864e1 1.1268864e1
5.098894e-1 3.3534279e0 1.1310478e1 1.1310478e1
7.139594e-1 3.3534279e0 1.1372917e1 1.1372917e1
9.180293e-1 3.3534279e0 1.1456175e1 1.1456175e1
1.1220993e0 3.3534279e0 1.1560252e1 1.1560252e1
1.3261693e0 3.3534279e0 1.1685153e1 1.1685153e1
1.5302393e0 3.3534279e0 1.1830882e1 1.1830882e1
1.7343092e0 3.3534279e0 1.1997432e1 1.1997432e1
1.9383792e0 3.3534279e0 1.2184802e1 1.2184802e1
2.1424492e0 3.3534279e0 1.2393002e1 1.2393002e1
2.3465192e0 3.3534279e0 1.2622012e1 1.2622012e1
2.5505891e0 3.3534279e0 1.2871852e1 1.2871852e1
2.7546591e0 3.3534279e0 1.3142513e1 1.3142513e1
2.9587291e0 3.3534279e0 1.3433983e1 1.3433983e1
3.162799e0 3.3534279e0 1.3746283e1 1.3746283e1
3.366869e0 3.3534279e0 1.4079382e1 1.4079382e1
3.570939e0 3.3534279e0 1.4433383e1 1.4433383e1
3.775009e0 3.3534279e0 1.4808083e1 1.4808083e1
3.979079e0 3.3534279e0 1.5203583e1 1.5203583e1
4.183149e0 3.3534279e0 1.5619983e1 1.5619983e1
4.387219e0 3.3534279e0 1.6057382e1 1.6057382e1
4.5912889e0 3.3534279e0 1.6515483e1 1.6515483e1
4.7953589e0 3.3534279e0 1.6994183e1 1.6994183e1
4.9994289e0 3.3534279e0 1.7493983e1 1.7493983e1

-5.0e0 3.4342348e0 1.804396e1 1.804396e1
-4.79593e0 3.4342348e0 1.754406e1 1.754406e1
-4.59186e0 3.4342348e0 1.706506e1 1.706506e1
-4.38779e0 3.4342348e0 1.660706e1 1.660706e1
-4.1837201e0 3.4342348e0 1.616976e1 1.616976e1
-3.9796501e0 3.4342348e0 1.575336e1 1.575336e1
-3.7755801e0 3.4342348e0 1.535766e1 1.535766e1
-3.5715102e0 3.4342348e0 1.498276e1 1.498276e1
-3.3674402e0 3.4342348e0 1.462876e1 1.462876e1
-3.1633702e0 3.4342348e0 1.429566e1 1.429566e1
-2.9593002e0 3.4342348e0 1.398332e1 1.398332e1
-2.7552303e0 3.4342348e0 1.369177e1 1.369177e1
-2.5511603e0 3.4342348e0 1.342105e1 1.342105e1
-2.3470903e0 3.4342348e0 1.317116e1 1.317116e1
-2.1430203e0 3.4342348e0 1.294209e1 1.294209e1
-1.9389503e0 3.4342348e0 1.273384e1 1.273384e1
-1.7348804e0 3.4342348e0 1.25464e1 1.25464e1
-1.5308104e0 3.4342348e0 1.237979e1 1.237979e1
-1.3267404e0 3.4342348e0 1.223401e1 1.223401e1
-1.1226704e0 3.4342348e0 1.2109059e1 1.2109059e1
-9.186005e-1 3.4342348e0 1.2004916e1 1.2004916e1
-7.145305e-1 3.4342348e0 1.1921597e1 1.1921597e1
-5.104605e-1 3.4342348e0 1.18591e1 1.18591e1
-3.063905e-1 3.4342348e0 1.1817429e1 1.1817429e1
-1.023206e-1 3.4342348e0 1.1796577e1 1.1796577e1
1.017494e-1 3.4342348e0 1.1796548e1 1.1796548e1
3.058194e-1 3.4342348e0 1.1817342e1 1.1817342e1
5.098894e-1 3.4342348e0 1.1858955e1 1.1858955e1
7.139594e-1 3.4342348e0 1.1921394e1 1.1921394e1
9.180293e-1 3.4342348e0 1.2004652e1 1.2004652e1
1.1220993e0 3.4342348e0 1.210873e1 1.210873e1
1.3261693e0 3.4342348e0 1.223363e1 1.223363e1
1.5302393e0 3.4342348e0 1.237936e1 1.237936e1
1.7343092e0 3.4342348e0 1.2545909e1 1.2545909e1
1.9383792e0 3.4342348e0 1.273328e1 1.273328e1
2.1424492e0 3.4342348e0 1.294148e1 1.294148e1
2.3465192e0 3.4342348e0 1.317049e1 1.317049e1
2.5505891e0 3.4342348e0 1.342033e1 1.342033e1
2.7546591e0 3.4342348e0 1.369099e1 1.369099e1
2.9587291e0 3.4342348e0 1.398246e1 1.398246e1
3.162799e0 3.4342348e0 1.429476e1 1.429476e1
3.366869e0 3.4342348e0 1.462786e1 1.462786e1
3.570939e0 3.4342348e0 1.498186e1 1.498186e1
3.775009e0 3.4342348e0 1.535656e1 1.535656e1
3.979079e0 3.4342348e0 1.575206e1 1.575206e1
4.183149e0 3.4342348e0 1.616846e1 1.616846e1
4.387219e0 3.4342348e0 1.660586e1 1.660586e1
4.5912889e0 3.4342348e0 1.706396e1 1.706396e1
4.7953589e0 3.4342348e0 1.754266e1 1.754266e1
4.9994289e0 3.4342348e0 1.804246e1 1.804246e1

-5.0e0 3.5150417e0 1.8605515e1 1.8605515e1
-4.79593e0 3.5150417e0 1.8105614e1 1.8105614e1
-4.59186e0 3.5150417e0 1.7626614e1 1.7626614e1
-4.38779e0 3.5150417e0 1.7168614e1 1.7168614e1
-4.1837201e0 3.5150417e0 1.6731314e1 1.6731314e1
-3.9796501e0 3.5150417e0 1.6314914e1 1.6314914e1
-3.7755801e0 3.5150417e0 1.5919214e1 1.5919214e1
-3.5715102e0 3.5150417e0 1.5544315e1 1.5544315e1
-3.3674402e0 3.5150417e0 1.5190314e1 1.5190314e1
-3.1633702e0 3.5150417e0 1.4857214e1 1.4857214e1
-2.9593002e0 3.5150417e0 1.4544875e1 1.4544875e1
-2.7552303e0 3.5150417e0 1.4253323e1 1.4253323e1
-2.5511603e0 3.5150417e0 1.3982603e1 1.3982603e1
-2.3470903e0 3.5150417e0 1.3732713e1 1.3732713e1
-2.1430203e0 3.5150417e0 1.3503644e1 1.3503644e1
-1.9389503e0 3.5150417e0 1.3295393e1 1.3295393e1
-1.7348804e0 3.5150417e0 1.3107954e1 1.3107954e1
-1.5308104e0 3.5150417e0 1.2941344e1 1.2941344e1
-1.3267404e0 3.5150417e0 1.2795564e1 1.2795564e1
-1.1226704e0 3.5150417e0 1.2670613e1 1.2670613e1
-9.186005e-1 3.5150417e0 1.256647e1 1.256647e1
-7.145305e-1 3.5150417e0 1.2483151e1 1.2483151e1
-5.104605e-1 3.5150417e0 1.2420654e1 1.2420654e1
-3.063905e-1 3.5150417e0 1.2378983e1 1.2378983e1
-1.023206e-1 3.5150417e0 1.2358131e1 1.2358131e1
1.017494e-1 3.5150417e0 1.2358102e1 1.2358102e1
3.058194e-1 3.5150417e0 1.2378896e1 1.2378896e1
5.098894e-1 3.5150417e0 1.242051e1 1.242051e1
7.139594e-1 3.5150417e0 1.2482948e1 1.2482948e1
9.180293e-1 3.5150417e0 1.2566206e1 1.2566206e1
1.1220993e0 3.5150417e0 1.2670284e1 1.2670284e1
1.3261693e0 3.5150417e0 1.2795184e1 1.2795184e1
1.5302393e0 3.5150417e0 1.2940913e1 1.2940913e1
1.7343092e0 3.5150417e0 1.3107463e1 1.3107463e1
1.9383792e0 3.5150417e0 1.3294833e1 1.3294833e1
2.1424492e0 3.5150417e0 1.3503033e1 1.3503033e1
2.3465192e0 3.5150417e0 1.3732043e1 1.3732043e1
2.5505891e0 3.5150417e0 1.3981883e1 1.3981883e1
2.7546591e0 3.5150417e0 1.4252544e1 1.4252544e1
2.9587291e0 3.5150417e0 1.4544014e1 1.4544014e1
3.162799e0 3.5150417e0 1.4856314e1 1.4856314e1
3.366869e0 3.5150417e0 1.5189413e1 1.5189413e1
3.570939e0 3.5150417e0 1.5543414e1 1.5543414e1
3.775009e0 3.5150417e0 1.5918114e1 1.5918114e1
3.979079e0 3.5150417e0 1.6313614e1 1.6313614e1
4.183149e0 3.5150417e0 1.6730014e1 1.6730014e1
4.387219e0 3.5150417e0 1.7167413e1 1.7167413e1
4.5912889e0 3.5150417e0 1.7625514e1 1.7625514e1
4.7953589e0 3.5150417e0 1.8104214e1 1.8104214e1
4.9994289e0 3.5150417e0 1.8604015e1 1.8604015e1

-5.0e0 3.5958485e0 1.918013e1 1.918013e1
-4.79593e0 3.5958485e0 1.8680229e1 1.8680229e1
-4.59186e0 3.5958485e0 1.820123e1 1.820123e1
-4.38779e0 3.5958485e0 1.774323e1 1.774323e1
-4.1837201e0 3.5958485e0 1.730593e1 1.730593e1
-3.9796501e0 3.5958485e0 1.688953e1 1.688953e1
-3.7755801e0 3.5958485e0 1.649383e1 1.649383e1
-3.5715102e0 3.5958485e0 1.611893e1 1.611893e1
-3.3674402e0 3.5958485e0 1.5764929e1 1.5764929e1
-3.1633702e0 3.5958485e0 1.543183e1 1.543183e1
-2.9593002e0 3.5958485e0 1.511949e1 1.511949e1
-2.7552303e0 3.5958485e0 1.4827939e1 1.4827939e1
-2.5511603e0 3.5958485e0 1.4557219e1 1.4557219e1
-2.3470903e0 3.5958485e0 1.4307329e1 1.4307329e1
-2.1430203e0 3.5958485e0 1.407826e1 1.407826e1
-1.9389503e0 3.5958485e0 1.3870009e1 1.3870009e1
-1.7348804e0 3.5958485e0 1.368257e1 1.368257e1
-1.5308104e0 3.5958485e0 1.3515959e1 1.3515959e1
-1.3267404e0 3.5958485e0 1.337018e1 1.337018e1
-1.1226704e0 3.5958485e0 1.3245229e1 1.3245229e1
-9.186005e-1 3.5958485e0 1.3141086e1 1.3141086e1
-7.145305e-1 3.5958485e0 1.3057767e1 1.3057767e1
-5.104605e-1 3.5958485e0 1.299527e1 1.299527e1
-3.063905e-1 3.5958485e0 1.2953598e1 1.2953598e1
-1.023206e-1 3.5958485e0 1.2932747e1 1.2932747e1
1.017494e-1 3.5958485e0 1.2932718e1 1.2932718e1
3.058194e-1 3.5958485e0 1.2953511e1 1.2953511e1
5.098894e-1 3.5958485e0 1.2995125e1 1.2995125e1
7.139594e-1 3.5958485e0 1.3057564e1 1.3057564e1
9.180293e-1 3.5958485e0 1.3140822e1 1.3140822e1
1.1220993e0 3.5958485e0 1.3244899e1 1.3244899e1
1.3261693e0 3.5958485e0 1.33698e1 1.33698e1
1.5302393e0 3.5958485e0 1.3515529e1 1.3515529e1
1.7343092e0 3.5958485e0 1.3682079e1 1.3682079e1
1.9383792e0 3.5958485e0 1.3869449e1 1.3869449e1
2.1424492e0 3.5958485e0 1.4077649e1 1.4077649e1
2.3465192e0 3.5958485e0 1.4306659e1 1.4306659e1
2.5505891e0 3.5958485e0 1.4556499e1 1.4556499e1
2.7546591e0 3.5958485e0 1.4827159e1 1.4827159e1
2.9587291e0 3.5958485e0 1.511863e1 1.511863e1
3.162799e0 3.5958485e0 1.543093e1 1.543093e1
3.366869e0 3.5958485e0 1.5764029e1 1.5764029e1
3.570939e0 3.5958485e0 1.611803e1 1.611803e1
3.775009e0 3.5958485e0 1.6492729e1 1.6492729e1
3.979079e0 3.5958485e0 1.688823e1 1.688823e1
4.183149e0 3.5958485e0 1.730463e1 1.730463e1
4.387219e0 3.5958485e0 1.7742029e1 1.7742029e1
4.5912889e0 3.5958485e0 1.820013e1 1.820013e1
4.7953589e0 3.5958485e0 1.867883e1 1.867883e1
4.9994289e0 3.5958485e0 1.917863e1 1.917863e1

-5.0e0 3.6766554e0 1.9767792e1 1.9767792e1
-4.79593e0 3.6766554e0 1.9267891e1 1.9267891e1
-4.59186e0 3.6766554e0 1.8788892e1 1.8788892e1
-4.38779e0 3.6766554e0 1.8330891e1 1.8330891e1
-4.1837201e0 3.6766554e0 1.7893591e1 1.7893591e1
-3.9796501e0 3.6766554e0 1.7477191e1 1.7477191e1
-3.7755801e0 3.6766554e0 1.7081491e1 1.7081491e1
-3.5715102e0 3.6766554e0 1.6706592e1 1.6706592e1
-3.3674402e0 3.6766554e0 1.6352591e1 1.6352591e1
-3.1633702e0 3.6766554e0 1.6019492e1 1.6019492e1
-2.9593002e0 3.6766554e0 1.5707152e1 1.5707152e1
-2.7552303e0 3.6766554e0 1.54156e1 1.54156e1
-2.5511603e0 3.6766554e0 1.514488e1 1.514488e1
-2.3470903e0 3.6766554e0 1.489499e1 1.489499e1
-2.1430203e0 3.6766554e0 1.4665921e1 1.4665921e1
-1.9389503e0 3.6766554e0 1.445767e1 1.445767e1
-1.7348804e0 3.6766554e0 1.4270232e1 1.4270232e1
-1.5308104e0 3.6766554e0 1.4103621e1 1.4103621e1
-1.3267404e0 3.6766554e0 1.3957841e1 1.3957841e1
-1.1226704e0 3.6766554e0 1.383289e1 1.383289e1
-9.186005e-1 3.6766554e0 1.3728748e1 1.3728748e1
-7.145305e-1 3.6766554e0 1.3645428e1 1.3645428e1
-5.104605e-1 3.6766554e0 1.3582932e1 1.3582932e1
-3.063905e-1 3.6766554e0 1.354126e1 1.354126e1
-1.023206e-1 3.6766554e0 1.3520409e1 1.3520409e1
1.017494e-1 3.6766554e0 1.352038e1 1.352038e1
3.058194e-1 3.6766554e0 1.3541173e1 1.3541173e1
5.098894e-1 3.6766554e0 1.3582787e1 1.3582787e1
7.139594e-1 3.6766554e0 1.3645226e1 1.3645226e1
9.180293e-1 3.6766554e0 1.3728484e1 1.3728484e1
1.1220993e0 3.6766554e0 1.383256e1 1.383256e1
1.3261693e0 3.6766554e0 1.3957462e1 1.3957462e1
1.5302393e0 3.6766554e0 1.410319e1 1.410319e1
1.7343092e0 3.6766554e0 1.426974e1 1.426974e1
1.9383792e0 3.6766554e0 1.445711e1 1.445711e1
2.1424492e0 3.6766554e0 1.466531e1 1.466531e1
2.3465192e0 3.6766554e0 1.489432e1 1.489432e1
2.5505891e0 3.6766554e0 1.514416e1 1.514416e1
2.7546591e0 3.6766554e0 1.5414821e1 1.5414821e1
2.9587291e0 3.6766554e0 1.5706291e1 1.5706291e1
3.162799e0 3.6766554e0 1.6018591e1 1.6018591e1
3.366869e0 3.6766554e0 1.635169e1 1.635169e1
3.570939e0 3.6766554e0 1.6705692e1 1.6705692e1
3.775009e0 3.6766554e0 1.7080391e1 1.7080391e1
3.979079e0 3.6766554e0 1.7475891e1 1.7475891e1
4.183149e0 3.6766554e0 1.7892291e1 1.7892291e1
4.387219e0 3.6766554e0 1.832969e1 1.832969e1
4.5912889e0 3.6766554e0 1.8787791e1 1.8787791e1
4.7953589e0 3.6766554e0 1.9266492e1 1.9266492e1
4.9994289e0 3.6766554e0 1.9766292e1 1.9766292e1

-5.0e0 3.7574625e0 2.036853e1 2.036853e1
-4.79593e0 3.7574625e0 1.986863e1 1.986863e1
-4.59186e0 3.7574625e0 1.938963e1 1.938963e1
-4.38779e0 3.7574625e0 1.893163e1 1.893163e1
-4.1837201e0 3.7574625e0 1.849433e1 1.849433e1
-3.9796501e0 3.7574625e0 1.807793e1 1.807793e1
-3.7755801e0 3.7574625e0 1.768223e1 1.768223e1
-3.5715102e0 3.7574625e0 1.730733e1 1.730733e1
-3.3674402e0 3.7574625e0 1.695333e1 1.695333e1
-3.1633702e0 3.7574625e0 1.662023e1 1.662023e1
-2.9593002e0 3.7574625e0 1.630789e1 1.630789e1
-2.7552303e0 3.7574625e0 1.6016339e1 1.6016339e1
-2.5511603e0 3.7574625e0 1.5745619e1 1.5745619e1
-2.3470903e0 3.7574625e0 1.5495729e1 1.5495729e1
-2.1430203e0 3.7574625e0 1.526666e1 1.526666e1
-1.9389503e0 3.7574625e0 1.5058409e1 1.5058409e1
-1.7348804e0 3.7574625e0 1.487097e1 1.487097e1
-1.5308104e0 3.7574625e0 1.470436e1 1.470436e1
-1.3267404e0 3.7574625e0 1.455858e1 1.455858e1
-1.1226704e0 3.7574625e0 1.4433629e1 1.4433629e1
-9.186005e-1 3.7574625e0 1.4329486e1 1.4329486e1
-7.145305e-1 3.7574625e0 1.4246167e1 1.4246167e1
-5.104605e-1 3.7574625e0 1.418367e1 1.418367e1
-3.063905e-1 3.7574625e0 1.4141998e1 1.4141998e1
-1.023206e-1 3.7574625e0 1.4121147e1 1.4121147e1
1.017494e-1 3.7574625e0 1.4121118e1 1.4121118e1
3.058194e-1 3.7574625e0 1.4141911e1 1.4141911e1
5.098894e-1 3.7574625e0 1.4183525e1 1.4183525e1
7.139594e-1 3.7574625e0 1.4245964e1 1.4245964e1
9.180293e-1 3.7574625e0 1.4329222e1 1.4329222e1
1.1220993e0 3.7574625e0 1.44333e1 1.44333e1
1.3261693e0 3.7574625e0 1.45582e1 1.45582e1
1.5302393e0 3.7574625e0 1.4703929e1 1.4703929e1
1.7343092e0 3.7574625e0 1.4870479e1 1.4870479e1
1.9383792e0 3.7574625e0 1.5057849e1 1.5057849e1
2.1424492e0 3.7574625e0 1.5266049e1 1.5266049e1
2.3465192e0 3.7574625e0 1.5495059e1 1.5495059e1
2.5505891e0 3.7574625e0 1.5744899e1 1.5744899e1
2.7546591e0 3.7574625e0 1.601556e1 1.601556e1
2.9587291e0 3.7574625e0 1.630703e1 1.630703e1
3.162799e0 3.7574625e0 1.661933e1 1.661933e1
3.366869e0 3.7574625e0 1.6952429e1 1.6952429e1
3.570939e0 3.7574625e0 1.730643e1 1.730643e1
3.775009e0 3.7574625e0 1.768113e1 1.768113e1
3.979079e0 3.7574625e0 1.807663e1 1.807663e1
4.183149e0 3.7574625e0 1.849303e1 1.849303e1
4.387219e0 3.7574625e0 1.8930429e1 1.8930429e1
4.5912889e0 3.7574625e0 1.938853e1 1.938853e1
4.7953589e0 3.7574625e0 1.986723e1 1.986723e1
4.9994289e0 3.7574625e0 2.036703e1 2.036703e1

-5.0e0 3.8382693e0 2.0982315e1 2.0982315e1
-4.79593e0 3.8382693e0 2.0482414e1 2.0482414e1
-4.59186e0 3.8382693e0 2.0003415e1 2.0003415e1
-4.38779e0 3.8382693e0 1.9545415e1 1.9545415e1
-4.1837201e0 3.8382693e0 1.9108115e1 1.9108115e1
-3.9796501e0 3.8382693e0 1.8691714e1 1.8691714e1
-3.7755801e0 3.8382693e0 1.8296014e1 1.8296014e1
-3.5715102e0 3.8382693e0 1.7921115e1 1.7921115e1
-3.3674402e0 3.8382693e0 1.7567114e1 1.7567114e1
-3.1633702e0 3.8382693e0 1.7234015e1 1.7234015e1
-2.9593002e0 3.8382693e0 1.6921675e1 1.6921675e1
-2.7552303e0 3.8382693e0 1.6630124e1 1.6630124e1
-2.5511603e0 3.8382693e0 1.6359404e1 1.6359404e1
-2.3470903e0 3.8382693e0 1.6109514e1 1.6109514e1
-2.1430203e0 3.8382693e0 1.5880444e1 1.5880444e1
-1.9389503e0 3.8382693e0 1.5672194e1 1.5672194e1
-1.7348804e0 3.8382693e0 1.5484755e1 1.5484755e1
-1.5308104e0 3.8382693e0 1.5318144e1 1.5318144e1
-1.3267404e0 3.8382693e0 1.5172365e1 1.5172365e1
-1.1226704e0 3.8382693e0 1.5047414e1 1.5047414e1
-9.186005e-1 3.8382693e0 1.4943271e1 1.4943271e1
-7.145305e-1 3.8382693e0 1.4859952e1 1.4859952e1
-5.104605e-1 3.8382693e0 1.4797455e1 1.4797455e1
-3.063905e-1 3.8382693e0 1.4755783e1 1.4755783e1
-1.023206e-1 3.8382693e0 1.4734932e1 1.4734932e1
1.017494e-1 3.8382693e0 1.4734903e1 1.4734903e1
3.058194e-1 3.8382693e0 1.4755696e1 1.4755696e1
5.098894e-1 3.8382693e0 1.479731e1 1.479731e1
7.139594e-1 3.8382693e0 1.4859749e1 1.4859749e1
9.180293e-1 3.8382693e0 1.4943007e1 1.4943007e1
1.1220993e0 3.8382693e0 1.5047084e1 1.5047084e1
1.3261693e0 3.8382693e0 1.5171985e1 1.5171985e1
1.5302393e0 3.8382693e0 1.5317714e1 1.5317714e1
1.7343092e0 3.8382693e0 1.5484264e1 1.5484264e1
1.9383792e0 3.8382693e0 1.5671634e1 1.5671634e1
2.1424492e0 3.8382693e0 1.5879834e1 1.5879834e1
2.3465192e0 3.8382693e0 1.6108844e1 1.6108844e1
2.5505891e0 3.8382693e0 1.6358684e1 1.6358684e1
2.7546591e0 3.8382693e0 1.6629344e1 1.6629344e1
2.9587291e0 3.8382693e0 1.6920815e1 1.6920815e1
3.162799e0 3.8382693e0 1.7233115e1 1.7233115e1
3.366869e0 3.8382693e0 1.7566214e1 1.7566214e1
3.570939e0 3.8382693e0 1.7920215e1 1.7920215e1
3.775009e0 3.8382693e0 1.8294914e1 1.8294914e1
3.979079e0 3.8382693e0 1.8690414e1 1.8690414e1
4.183149e0 3.8382693e0 1.9106815e1 1.9106815e1
4.387219e0 3.8382693e0 1.9544214e1 1.9544214e1
4.5912889e0 3.8382693e0 2.0002315e1 2.0002315e1
4.7953589e0 3.8382693e0 2.0481015e1 2.0481015e1
4.9994289e0 3.8382693e0 2.0980815e1 2.0980815e1

-5.0e0 3.9190762e0 2.1609161e1 2.1609161e1
-4.79593e0 3.9190762e0 2.110926e1 2.110926e1
-4.59186e0 3.9190762e0 2.0630261e1 2.0630261e1
-4.38779e0 3.9190762e0 2.0172261e1 2.0172261e1
-4.1837201e0 3.9190762e0 1.9734961e1 1.9734961e1
-3.9796501e0 3.9190762e0 1.9318561e1 1.9318561e1
-3.7755801e0 3.9190762e0 1.892286e1 1.892286e1
-3.5715102e0 3.9190762e0 1.8547961e1 1.8547961e1
-3.3674402e0 3.9190762e0 1.819396e1 1.819396e1
-3.1633702e0 3.9190762e0 1.7860861e1 1.7860861e1
-2.9593002e0 3.9190762e0 1.7548521e1 1.7548521e1
-2.7552303e0 3.9190762e0 1.725697e1 1.725697e1
-2.5511603e0 3.9190762e0 1.698625e1 1.698625e1
-2.3470903e0 3.9190762e0 1.673636e1 1.673636e1
-2.1430203e0 3.9190762e0 1.650729e1 1.650729e1
-1.9389503e0 3.9190762e0 1.629904e1 1.629904e1
-1.7348804e0 3.9190762e0 1.6111601e1 1.6111601e1
-1.5308104e0 3.9190762e0 1.594499e1 1.594499e1
-1.3267404e0 3.9190762e0 1.5799211e1 1.5799211e1
-1.1226704e0 3.9190762e0 1.567426e1 1.567426e1
-9.186005e-1 3.9190762e0 1.5570117e1 1.5570117e1
-7.145305e-1 3.9190762e0 1.5486798e1 1.5486798e1
-5.104605e-1 3.9190762e0 1.5424301e1 1.5424301e1
-3.063905e-1 3.9190762e0 1.538263e1 1.538263e1
-1.023206e-1 3.9190762e0 1.5361778e1 1.5361778e1
1.017494e-1 3.9190762e0 1.536175e1 1.536175e1
3.058194e-1 3.9190762e0 1.5382542e1 1.5382542e1
5.098894e-1 3.9190762e0 1.5424156e1 1.5424156e1
7.139594e-1 3.9190762e0 1.5486595e1 1.5486595e1
9.180293e-1 3.9190762e0 1.5569853e1 1.5569853e1
1.1220993e0 3.9190762e0 1.567393e1 1.567393e1
1.3261693e0 3.9190762e0 1.5798831e1 1.5798831e1
1.5302393e0 3.9190762e0 1.594456e1 1.594456e1
1.7343092e0 3.9190762e0 1.611111e1 1.611111e1
1.9383792e0 3.9190762e0 1.629848e1 1.629848e1
2.1424492e0 3.9190762e0 1.650668e1 1.650668e1
2.3465192e0 3.9190762e0 1.673569e1 1.673569e1
2.5505891e0 3.9190762e0 1.698553e1 1.698553e1
2.7546591e0 3.9190762e0 1.725619e1 1.725619e1
2.9587291e0 3.9190762e0 1.7547661e1 1.7547661e1
3.162799e0 3.9190762e0 1.7859961e1 1.7859961e1
3.366869e0 3.9190762e0 1.819306e1 1.819306e1
3.570939e0 3.9190762e0 1.8547061e1 1.8547061e1
3.775009e0 3.9190762e0 1.892176e1 1.892176e1
3.979079e0 3.9190762e0 1.931726e1 1.931726e1
4.183149e0 3.9190762e0 1.9733661e1 1.9733661e1
4.387219e0 3.9190762e0 2.017106e1 2.017106e1
4.5912889e0 3.9190762e0 2.0629161e1 2.0629161e1
4.7953589e0 3.9190762e0 2.1107861e1 2.1107861e1
4.9994289e0 3.9190762e0 2.1607661e1 2.1607661e1

-5.0e0 3.9998831e0 2.2249054e1 2.2249054e1
-4.79593e0 3.9998831e0 2.1749153e1 2.1749153e1
-4.59186e0 3.9998831e0 2.1270154e1 2.1270154e1
-4.38779e0 3.9998831e0 2.0812154e1 2.0812154e1
-4.1837201e0 3.9998831e0 2.0374854e1 2.0374854e1
-3.9796501e0 3.9998831e0 1.9958453e1 1.9958453e1
-3.7755801e0 3.9998831e0 1.9562753e1 1.9562753e1
-3.5715102e0 3.9998831e0 1.9187854e1 1.9187854e1
-3.3674402e0 3.9998831e0 1.8833853e1 1.8833853e1
-3.1633702e0 3.9998831e0 1.8500754e1 1.8500754e1
-2.9593002e0 3.9998831e0 1.8188414e1 1.8188414e1
-2.7552303e0 3.9998831e0 1.7896863e1 1.7896863e1
-2.5511603e0 3.9998831e0 1.7626143e1 1.7626143e1
-2.3470903e0 3.9998831e0 1.7376253e1 1.7376253e1
-2.1430203e0 3.9998831e0 1.7147183e1 1.7147183e1
-1.9389503e0 3.9998831e0 1.6938933e1 1.6938933e1
-1.7348804e0 3.9998831e0 1.6751494e1 1.6751494e1
-1.5308104e0 3.9998831e0 1.6584883e1 1.6584883e1
-1.3267404e0 3.9998831e0 1.6439104e1 1.6439104e1
-1.1226704e0 3.9998831e0 1.6314153e1 1.6314153e1
-9.186005e-1 3.9998831e0 1.621001e1 1.621001e1
-7.145305e-1 3.9998831e0 1.612669e1 1.612669e1
-5.104605e-1 3.9998831e0 1.6064194e1 1.6064194e1
-3.063905e-1 3.9998831e0 1.6022522e1 1.6022522e1
-1.023206e-1 3.9998831e0 1.6001671e1 1.6001671e1
1.017494e-1 3.9998831e0 1.6001642e1 1.6001642e1
3.058194e-1 3.9998831e0 1.6022435e1 1.6022435e1
5.098894e-1 3.9998831e0 1.6064049e1 1.6064049e1
7.139594e-1 3.9998831e0 1.6126488e1 1.6126488e1
9.180293e-1 3.9998831e0 1.6209746e1 1.6209746e1
1.1220993e0 3.9998831e0 1.6313823e1 1.6313823e1
1.3261693e0 3.9998831e0 1.6438724e1 1.6438724e1
1.5302393e0 3.9998831e0 1.6584453e1 1.6584453e1
1.7343092e0 3.9998831e0 1.6751003e1 1.6751003e1
1.9383792e0 3.9998831e0 1.6938373e1 1.6938373e1
2.1424492e0 3.9998831e0 1.7146573e1 1.7146573e1
2.3465192e0 3.9998831e0 1.7375583e1 1.7375583e1
2.5505891e0 3.9998831e0 1.7625423e1 1.7625423e1
2.7546591e0 3.9998831e0 1.7896083e1 1.7896083e1
2.9587291e0 3.9998831e0 1.8187553e1 1.8187553e1
3.162799e0 3.9998831e0 1.8499854e1 1.8499854e1
3.366869e0 3.9998831e0 1.8832953e1 1.8832953e1
3.570939e0 3.9998831e0 1.9186954e1 1.9186954e1
3.775009e0 3.9998831e0 1.9561653e1 1.9561653e1
3.979079e0 3.9998831e0 1.9957153e1 1.9957153e1
4.183149e0 3.9998831e0 2.0373553e1 2.0373553e1
4.387219e0 3.9998831e0 2.0810953e1 2.0810953e1
4.5912889e0 3.9998831e0 2.1269054e1 2.1269054e1
4.7953589e0 3.9998831e0 2.1747754e1 2.1747754e1
4.9994289e0 3.9998831e0 2.2247554e1 2.2247554e1


==> main_contourtmp1.dat <==
-5.0e0 -4.0e0 3.9042068e-6 3.9042068e-6
-4.83052e0 -4.0e0 5.0017496e-6 5.0017496e-6
-4.66104e0 -4.0e0 6.35799e-6 6.35799e-6
-4.49156e0 -4.0e0 8.0180994e-6 8.0180994e-6
-4.3220801e0 -4.0e0 1.00261604e-5 1.00261604e-5
-4.1526001e0 -4.0e0 1.24346867e-5 1.24346867e-5
-3.9831201e0 -4.0e0 1.52870992e-5 1.52870992e-5
-3.8136401e0 -4.0e0 1.86337737e-5 1.86337737e-5
-3.6441602e0 -4.0e0 2.2498479e-5 2.2498479e-5
-3.4746802e0 -4.0e0 2.691878e-5 2.691878e-5
-3.3052002e0 -4.0e0 3.1900803e-5 3.1900803e-5
-3.1357202e0 -4.0e0 3.7435205e-5 3.7435205e-5
-2.9662402e0 -4.0e0 4.3497302e-5 4.3497302e-5
-2.7967603e0 -4.0e0 5.002392e-5 5.002392e-5
-2.6272803e0 -4.0e0 5.6936868e-5 5.6936868e-5
-2.4578003e0 -4.0e0 6.4141739e-5 6.4141739e-5
-2.2883203e0 -4.0e0 7.1482628e-5 7.1482628e-5
-2.1188403e0 -4.0e0 7.8807736e-5 7.8807736e-5
-1.9493604e0 -4.0e0 8.5972897e-5 8.5972897e-5
-1.7798804e0 -4.0e0 9.2771347e-5 9.2771347e-5
-1.6104004e0 -4.0e0 9.9049648e-5 9.9049648e-5
-1.4409204e0 -4.0e0 1.04613667e-4 1.04613667e-4
-1.2714404e0 -4.0e0 1.09330037e-4 1.09330037e-4
-1.1019604e0 -4.0e0 1.130869e-4 1.130869e-4
-9.324805e-1 -4.0e0 1.1578238e-4 1.1578238e-4
-7.630005e-1 -4.0e0 1.17361392e-4 1.17361392e-4
-5.935205e-1 -4.0e0 1.17780487e-4 1.17780487e-4
-4.240405e-1 -4.0e0 1.17063956e-4 1.17063956e-4
-2.545605e-1 -4.0e0 1.15274994e-4 1.15274994e-4
-8.50806e-2 -4.0e0 1.12481934e-4 1.12481934e-4
8.43994e-2 -4.0e0 1.08753276e-4 1.08753276e-4
2.538794e-1 -4.0e0 1.04243333e-4 1.04243333e-4
4.233594e-1 -4.0e0 9.9087517e-5 9.9087517e-5
5.928394e-1 -4.0e0 9.3405379e-5 9.3405379e-5
7.623193e-1 -4.0e0 8.7326198e-5 8.7326198e-5
9.317993e-1 -4.0e0 8.1006139e-5 8.1006139e-5
1.1012793e0 -4.0e0 7.4550642e-5 7.4550642e-5
1.2707593e0 -4.0e0 6.8105197e-5 6.8105197e-5
1.4402393e0 -4.0e0 6.173759e-5 6.173759e-5
1.6097192e0 -4.0e0 5.5566864e-5 5.5566864e-5
1.7791992e0 -4.0e0 4.9651646e-5 4.9651646e-5
1.9486792e0 -4.0e0 4.4043263e-5 4.4043263e-5
2.1181592e0 -4.0e0 3.8799413e-5 3.8799413e-5
2.2876392e0 -4.0e0 3.3944505e-5 3.3944505e-5
2.4571191e0 -4.0e0 2.9489743e-5 2.9489743e-5
2.6265991e0 -4.0e0 2.5444667e-5 2.5444667e-5
2.7960791e0 -4.0e0 2.1805498e-5 2.1805498e-5
2.9655591e0 -4.0e0 1.8562387e-5 1.8562387e-5
3.135039e0 -4.0e0 1.5695128e-5 1.5695128e-5
3.304519e0 -4.0e0 1.3184514e-5 1.3184514e-5
3.473999e0 -4.0e0 1.0998912e-5 1.0998912e-5
3.643479e0 -4.0e0 9.116231e-6 9.116231e-6
3.812959e0 -4.0e0 7.50762964e-6 7.50762964e-6
3.982439e0 -4.0e0 6.13967166e-6 6.13967166e-6
4.151919e0 -4.0e0 4.98989627e-6 4.98989627e-6
4.321399e0 -4.0e0 4.02724905e-6 4.02724905e-6
4.4908789e0 -4.0e0 3.23020337e-6 3.23020337e-6
4.6603589e0 -4.0e0 2.57310736e-6 2.57310736e-6
4.8298389e0 -4.0e0 2.03659534e-6 2.03659534e-6
4.9993188e0 -4.0e0 1.6012895e-6 1.6012895e-6

-5.0e0 -3.9191931e0 5.4072769e-6 5.4072769e-6
-4.83052e0 -3.9191931e0 6.9358167e-6 6.9358167e-6
-4.66104e0 -3.9191931e0 8.8249765e-6 8.8249765e-6
-4.49156e0 -3.9191931e0 1.11413387e-5 1.11413387e-5
-4.3220801e0 -3.9191931e0 1.3947107e-5 1.3947107e-5
-4.1526001e0 -3.9191931e0 1.731704e-5 1.731704e-5
-3.9831201e0 -3.9191931e0 2.131086e-5 2.131086e-5
-3.8136401e0 -3.9191931e0 2.6002911e-5 2.6002911e-5
-3.6441602e0 -3.9191931e0 3.1433807e-5 3.1433807e-5
-3.4746802e0 -3.9191931e0 3.7642683e-5 3.7642683e-5
-3.3052002e0 -3.9191931e0 4.4655151e-5 4.4655151e-5
-3.1357202e0 -3.9191931e0 5.2458801e-5 5.2458801e-5
-2.9662402e0 -3.9191931e0 6.0989839e-5 6.0989839e-5
-2.7967603e0 -3.9191931e0 7.0205646e-5 7.0205646e-5
-2.6272803e0 -3.9191931e0 7.9948505e-5 7.9948505e-5
-2.4578003e0 -3.9191931e0 9.0091846e-5 9.0091846e-5
-2.2883203e0 -3.9191931e0 1.0044958e-4 1.0044958e-4
-2.1188403e0 -3.9191931e0 1.10762552e-4 1.10762552e-4
-1.9493604e0 -3.9191931e0 1.20836781e-4 1.20836781e-4
-1.7798804e0 -3.9191931e0 1.30377522e-4 1.30377522e-4
-1.6104004e0 -3.9191931e0 1.39141927e-4 1.39141927e-4
-1.4409204e0 -3.9191931e0 1.46903754e-4 1.46903754e-4
-1.2714404e0 -3.9191931e0 1.53485127e-4 1.53485127e-4
-1.1019604e0 -3.9191931e0 1.58639568e-4 1.58639568e-4
-9.324805e-1 -3.9191931e0 1.62293585e-4 1.62293585e-4
-7.630005e-1 -3.9191931e0 1.64337405e-4 1.64337405e-4
-5.935205e-1 -3.9191931e0 1.64774991e-4 1.64774991e-4
-4.240405e-1 -3.9191931e0 1.63616562e-4 1.63616562e-4
-2.545605e-1 -3.9191931e0 1.60940683e-4 1.60940683e-4
-8.50806e-2 -3.9191931e0 1.56850146e-4 1.56850146e-4
8.43994e-2 -3.9191931e0 1.51527567e-4 1.51527567e-4
2.538794e-1 -3.9191931e0 1.45079272e-4 1.45079272e-4
4.233594e-1 -3.9191931e0 1.377396e-4 1.377396e-4
5.928394e-1 -3.9191931e0 1.29693512e-4 1.29693512e-4
7.623193e-1 -3.9191931e0 1.2113424e-4 1.2113424e-4
9.317993e-1 -3.9191931e0 1.12250093e-4 1.12250093e-4
1.1012793e0 -3.9191931e0 1.03211191e-4 1.03211191e-4
1.2707593e0 -3.9191931e0 9.418856e-5 9.418856e-5
1.4402393e0 -3.9191931e0 8.5310767e-5 8.5310767e-5
1.6097192e0 -3.9191931e0 7.6714018e-5 7.6714018e-5
1.7791992e0 -3.9191931e0 6.8487367e-5 6.8487367e-5
1.9486792e0 -3.9191931e0 6.070888e-5 6.070888e-5
2.1181592e0 -3.9191931e0 5.344073e-5 5.344073e-5
2.2876392e0 -3.9191931e0 4.6714046e-5 4.6714046e-5
2.4571191e0 -3.9191931e0 4.0554451e-5 4.0554451e-5
2.6265991e0 -3.9191931e0 3.4979318e-5 3.4979318e-5
2.7960791e0 -3.9191931e0 2.9957535e-5 2.9957535e-5
2.9655591e0 -3.9191931e0 2.5488983e-5 2.5488983e-5
3.135039e0 -3.9191931e0 2.1539778e-5 2.1539778e-5
3.304519e0 -3.9191931e0 1.8084503e-5 1.8084503e-5
3.473999e0 -3.9191931e0 1.5083757e-5 1.5083757e-5
3.643479e0 -3.9191931e0 1.249567e-5 1.249567e-5
3.812959e0 -3.9191931e0 1.0285792e-5 1.0285792e-5
3.982439e0 -3.9191931e0 8.41172621e-6 8.41172621e-6
4.151919e0 -3.9191931e0 6.83234984e-6 6.83234984e-6
4.321399e0 -3.9191931e0 5.51363013e-6 5.51363013e-6
4.4908789e0 -3.9191931e0 4.42081778e-6 4.42081778e-6
4.6603589e0 -3.9191931e0 3.52162367e-6 3.52162367e-6
4.8298389e0 -3.9191931e0 2.78662192e-6 2.78662192e-6
4.9993188e0 -3.9191931e0 2.19057814e-6 2.19057814e-6

-5.0e0 -3.8383862e0 7.440313e-6 7.440313e-6
-4.83052e0 -3.8383862e0 9.550574e-6 9.550574e-6
-4.66104e0 -3.8383862e0 1.21663809e-5 1.21663809e-5
-4.49156e0 -3.8383862e0 1.53771538e-5 1.53771538e-5
-4.3220801e0 -3.8383862e0 1.927317e-5 1.927317e-5
-4.1526001e0 -3.8383862e0 2.395749e-5 2.395749e-5
-3.9831201e0 -3.8383862e0 2.9521384e-5 2.9521384e-5
-3.8136401e0 -3.8383862e0 3.6051236e-5 3.6051236e-5
-3.6441602e0 -3.8383862e0 4.3631194e-5 4.3631194e-5
-3.4746802e0 -3.8383862e0 5.2312885e-5 5.2312885e-5
-3.3052002e0 -3.8383862e0 6.2118286e-5 6.2118286e-5
-3.1357202e0 -3.8383862e0 7.3033745e-5 7.3033745e-5
-2.9662402e0 -3.8383862e0 8.499866e-5 8.499866e-5
-2.7967603e0 -3.8383862e0 9.7894029e-5 9.7894029e-5
-2.6272803e0 -3.8383862e0 1.11574669e-4 1.11574669e-4
-2.4578003e0 -3.8383862e0 1.25796393e-4 1.25796393e-4
-2.2883203e0 -3.8383862e0 1.40287599e-4 1.40287599e-4
-2.1188403e0 -3.8383862e0 1.54715329e-4 1.54715329e-4
-1.9493604e0 -3.8383862e0 1.68792029e-4 1.68792029e-4
-1.7798804e0 -3.8383862e0 1.82099309e-4 1.82099309e-4
-1.6104004e0 -3.8383862e0 1.94293777e-4 1.94293777e-4
-1.4409204e0 -3.8383862e0 2.05054431e-4 2.05054431e-4
-1.2714404e0 -3.8383862e0 2.14115213e-4 2.14115213e-4
-1.1019604e0 -3.8383862e0 2.21147826e-4 2.21147826e-4
-9.324805e-1 -3.8383862e0 2.26060153e-4 2.26060153e-4
-7.630005e-1 -3.8383862e0 2.28705688e-4 2.28705688e-4
-5.935205e-1 -3.8383862e0 2.2907378e-4 2.2907378e-4
-4.240405e-1 -3.8383862e0 2.2723334e-4 2.2723334e-4
-2.545605e-1 -3.8383862e0 2.2325914e-4 2.2325914e-4
-8.50806e-2 -3.8383862e0 2.1735382e-4 2.1735382e-4
8.43994e-2 -3.8383862e0 2.096924e-4 2.096924e-4
2.538794e-1 -3.8383862e0 2.00560757e-4 2.00560757e-4
4.233594e-1 -3.8383862e0 1.90192157e-4 1.90192157e-4
5.928394e-1 -3.8383862e0 1.78902359e-4 1.78902359e-4
7.623193e-1 -3.8383862e0 1.66896072e-4 1.66896072e-4
9.317993e-1 -3.8383862e0 1.54474408e-4 1.54474408e-4
1.1012793e0 -3.8383862e0 1.41916023e-4 1.41916023e-4
1.2707593e0 -3.8383862e0 1.29380588e-4 1.29380588e-4
1.4402393e0 -3.8383862e0 1.17074544e-4 1.17074544e-4
1.6097192e0 -3.8383862e0 1.051819e-4 1.051819e-4
1.7791992e0 -3.8383862e0 9.382221e-5 9.382221e-5
1.9486792e0 -3.8383862e0 8.310612e-5 8.310612e-5
2.1181592e0 -3.8383862e0 7.3090387e-5 7.3090387e-5
2.2876392e0 -3.8383862e0 6.3855583e-5 6.3855583e-5
2.4571191e0 -3.8383862e0 5.54027e-5 5.54027e-5
2.6265991e0 -3.8383862e0 4.7745567e-5 4.7745567e-5
2.7960791e0 -3.8383862e0 4.087328e-5 4.087328e-5
2.9655591e0 -3.8383862e0 3.4756676e-5 3.4756676e-5
3.135039e0 -3.8383862e0 2.9361166e-5 2.9361166e-5
3.304519e0 -3.8383862e0 2.4640553e-5 2.4640553e-5
3.473999e0 -3.8383862e0 2.0541183e-5 2.0541183e-5
3.643479e0 -3.8383862e0 1.7013974e-5 1.7013974e-5
3.812959e0 -3.8383862e0 1.39987468e-5 1.39987468e-5
3.982439e0 -3.8383862e0 1.1442832e-5 1.1442832e-5
4.151919e0 -3.8383862e0 9.2934668e-6 9.2934668e-6
4.321399e0 -3.8383862e0 7.49862688e-6 7.49862688e-6
4.4908789e0 -3.8383862e0 6.00999467e-6 6.00999467e-6
4.6603589e0 -3.8383862e0 4.78694353e-6 4.78694353e-6
4.8298389e0 -3.8383862e0 3.78688718e-6 3.78688718e-6
4.9993188e0 -3.8383862e0 2.97654471e-6 2.97654471e-6

-5.0e0 -3.7575793e0 1.0166505e-5 1.0166505e-5
-4.83052e0 -3.7575793e0 1.30656491e-5 1.30656491e-5
-4.66104e0 -3.7575793e0 1.6664609e-5 1.6664609e-5
-4.49156e0 -3.7575793e0 2.1081754e-5 2.1081754e-5
-4.3220801e0 -3.7575793e0 2.6457106e-5 2.6457106e-5
-4.1526001e0 -3.7575793e0 3.2920618e-5 3.2920618e-5
-3.9831201e0 -3.7575793e0 4.0619258e-5 4.0619258e-5
-3.8136401e0 -3.7575793e0 4.9668361e-5 4.9668361e-5
-3.6441602e0 -3.7575793e0 6.0182944e-5 6.0182944e-5
-3.4746802e0 -3.7575793e0 7.2228476e-5 7.2228476e-5
-3.3052002e0 -3.7575793e0 8.5862083e-5 8.5862083e-5
-3.1357202e0 -3.7575793e0 1.01044102e-4 1.01044102e-4
-2.9662402e0 -3.7575793e0 1.17703862e-4 1.17703862e-4
-2.7967603e0 -3.7575793e0 1.35681625e-4 1.35681625e-4
-2.6272803e0 -3.7575793e0 1.54731212e-4 1.54731212e-4
-2.4578003e0 -3.7575793e0 1.74549638e-4 1.74549638e-4
-2.2883203e0 -3.7575793e0 1.94721286e-4 1.94721286e-4
-2.1188403e0 -3.7575793e0 2.14826659e-4 2.14826659e-4
-1.9493604e0 -3.7575793e0 2.34332153e-4 2.34332153e-4
-1.7798804e0 -3.7575793e0 2.52775966e-4 2.52775966e-4
-1.6104004e0 -3.7575793e0 2.6965154e-4 2.6965154e-4
-1.4409204e0 -3.7575793e0 2.8444434e-4 2.8444434e-4
-1.2714404e0 -3.7575793e0 2.9680049e-4 2.9680049e-4
-1.1019604e0 -3.7575793e0 3.0631819e-4 3.0631819e-4
-9.324805e-1 -3.7575793e0 3.1285582e-4 3.1285582e-4
-7.630005e-1 -3.7575793e0 3.1622617e-4 3.1622617e-4
-5.935205e-1 -3.7575793e0 3.1645392e-4 3.1645392e-4
-4.240405e-1 -3.7575793e0 3.1355356e-4 3.1355356e-4
-2.545605e-1 -3.7575793e0 3.0774251e-4 3.0774251e-4
-8.50806e-2 -3.7575793e0 2.9924153e-4 2.9924153e-4
8.43994e-2 -3.7575793e0 2.8831937e-4 2.8831937e-4
2.538794e-1 -3.7575793e0 2.7545271e-4 2.7545271e-4
4.233594e-1 -3.7575793e0 2.6090398e-4 2.6090398e-4
5.928394e-1 -3.7575793e0 2.4510704e-4 2.4510704e-4
7.623193e-1 -3.7575793e0 2.2840218e-4 2.2840218e-4
9.317993e-1 -3.7575793e0 2.1118727e-4 2.1118727e-4
1.1012793e0 -3.7575793e0 1.9379706e-4 1.9379706e-4
1.2707593e0 -3.7575793e0 1.7646872e-4 1.7646872e-4
1.4402393e0 -3.7575793e0 1.5954143e-4 1.5954143e-4
1.6097192e0 -3.7575793e0 1.43205934e-4 1.43205934e-4
1.7791992e0 -3.7575793e0 1.27641634e-4 1.27641634e-4
1.9486792e0 -3.7575793e0 1.1296809e-4 1.1296809e-4
2.1181592e0 -3.7575793e0 9.9288446e-5 9.9288446e-5
2.2876392e0 -3.7575793e0 8.6679031e-5 8.6679031e-5
2.4571191e0 -3.7575793e0 7.5152232e-5 7.5152232e-5
2.6265991e0 -3.7575793e0 6.4728761e-5 6.4728761e-5
2.7960791e0 -3.7575793e0 5.5377644e-5 5.5377644e-5
2.9655591e0 -3.7575793e0 4.7067023e-5 4.7067023e-5
3.135039e0 -3.7575793e0 3.9741963e-5 3.9741963e-5
3.304519e0 -3.7575793e0 3.333478e-5 3.333478e-5
3.473999e0 -3.7575793e0 2.7781056e-5 2.7781056e-5
3.643479e0 -3.7575793e0 2.2999774e-5 2.2999774e-5
3.812959e0 -3.7575793e0 1.89214838e-5 1.89214838e-5
3.982439e0 -3.7575793e0 1.54615833e-5 1.54615833e-5
4.151919e0 -3.7575793e0 1.2553624e-5 1.2553624e-5
4.321399e0 -3.7575793e0 1.01248145e-5 1.01248145e-5
4.4908789e0 -3.7575793e0 8.1155095e-6 8.1155095e-6
4.6603589e0 -3.7575793e0 6.46173842e-6 6.46173842e-6
4.8298389e0 -3.7575793e0 5.11125717e-6 5.11125717e-6
4.9993188e0 -3.7575793e0 4.017042e-6 4.017042e-6

-5.0e0 -3.6767725e0 1.37967386e-5 1.37967386e-5
-4.83052e0 -3.6767725e0 1.77522461e-5 1.77522461e-5
-4.66104e0 -3.6767725e0 2.2665382e-5 2.2665382e-5
-4.49156e0 -3.6767725e0 2.8707988e-5 2.8707988e-5
-4.3220801e0 -3.6767725e0 3.6075102e-5 3.6075102e-5
-4.1526001e0 -3.6767725e0 4.4947722e-5 4.4947722e-5
-3.9831201e0 -3.6767725e0 5.5522592e-5 5.5522592e-5
-3.8136401e0 -3.6767725e0 6.7977182e-5 6.7977182e-5
-3.6441602e0 -3.6767725e0 8.2469255e-5 8.2469255e-5
-3.4746802e0 -3.6767725e0 9.9105235e-5 9.9105235e-5
-3.3052002e0 -3.6767725e0 1.17950523e-4 1.17950523e-4
-3.1357202e0 -3.6767725e0 1.38919017e-4 1.38919017e-4
-2.9662402e0 -3.6767725e0 1.61984952e-4 1.61984952e-4
-2.7967603e0 -3.6767725e0 1.86882677e-4 1.86882677e-4
-2.6272803e0 -3.6767725e0 2.1329485e-4 2.1329485e-4
-2.4578003e0 -3.6767725e0 2.40735359e-4 2.40735359e-4
-2.2883203e0 -3.6767725e0 2.6864242e-4 2.6864242e-4
-2.1188403e0 -3.6767725e0 2.9643028e-4 2.9643028e-4
-1.9493604e0 -3.6767725e0 3.2341805e-4 3.2341805e-4
-1.7798804e0 -3.6767725e0 3.488369e-4 3.488369e-4
-1.6104004e0 -3.6767725e0 3.7191025e-4 3.7191025e-4
-1.4409204e0 -3.6767725e0 3.921522e-4 3.921522e-4
-1.2714404e0 -3.6767725e0 4.0895184e-4 4.0895184e-4
-1.1019604e0 -3.6767725e0 4.2173509e-4 4.2173509e-4
-9.324805e-1 -3.6767725e0 4.3036494e-4 4.3036494e-4
-7.630005e-1 -3.6767725e0 4.345715e-4 4.345715e-4
-5.935205e-1 -3.6767725e0 4.343433e-4 4.343433e-4
-4.240405e-1 -3.6767725e0 4.2988588e-4 4.2988588e-4
-2.545605e-1 -3.6767725e0 4.213648e-4 4.213648e-4
-8.50806e-2 -3.6767725e0 4.0920819e-4 4.0920819e-4
8.43994e-2 -3.6767725e0 3.9381375e-4 3.9381375e-4
2.538794e-1 -3.6767725e0 3.7577852e-4 3.7577852e-4
4.233594e-1 -3.6767725e0 3.5549593e-4 3.5549593e-4
5.928394e-1 -3.6767725e0 3.3356972e-4 3.3356972e-4
7.623193e-1 -3.6767725e0 3.1044243e-4 3.1044243e-4
9.317993e-1 -3.6767725e0 2.8673389e-4 2.8673389e-4
1.1012793e0 -3.6767725e0 2.6280928e-4 2.6280928e-4
1.2707593e0 -3.6767725e0 2.3913135e-4 2.3913135e-4
1.4402393e0 -3.6767725e0 2.1596779e-4 2.1596779e-4
1.6097192e0 -3.6767725e0 1.9367186e-4 1.9367186e-4
1.7791992e0 -3.6767725e0 1.7245009e-4 1.7245009e-4
1.9486792e0 -3.6767725e0 1.5250093e-4 1.5250093e-4
2.1181592e0 -3.6767725e0 1.33941444e-4 1.33941444e-4
2.2876392e0 -3.6767725e0 1.16832957e-4 1.16832957e-4
2.4571191e0 -3.6767725e0 1.01246222e-4 1.01246222e-4
2.6265991e0 -3.6767725e0 8.7144905e-5 8.7144905e-5
2.7960791e0 -3.6767725e0 7.4512248e-5 7.4512248e-5
2.9655591e0 -3.6767725e0 6.3297363e-5 6.3297363e-5
3.135039e0 -3.6767725e0 5.3423943e-5 5.3423943e-5
3.304519e0 -3.6767725e0 4.4796275e-5 4.4796275e-5
3.473999e0 -3.6767725e0 3.7314563e-5 3.7314563e-5
3.643479e0 -3.6767725e0 3.0881648e-5 3.0881648e-5
3.812959e0 -3.6767725e0 2.53964676e-5 2.53964676e-5
3.982439e0 -3.6767725e0 2.07485938e-5 2.07485938e-5
4.151919e0 -3.6767725e0 1.68412106e-5 1.68412106e-5
4.321399e0 -3.6767725e0 1.3580773e-5 1.3580773e-5
4.4908789e0 -3.6767725e0 1.08828142e-5 1.08828142e-5
4.6603589e0 -3.6767725e0 8.6640164e-6 8.6640164e-6
4.8298389e0 -3.6767725e0 6.85316452e-6 6.85316452e-6
4.9993188e0 -3.6767725e0 5.384856e-6 5.384856e-6

-5.0e0 -3.5959656e0 1.8596455e-5 1.8596455e-5
-4.83052e0 -3.5959656e0 2.395516e-5 2.395516e-5
-4.66104e0 -3.5959656e0 3.0624005e-5 3.0624005e-5
-4.49156e0 -3.5959656e0 3.8839087e-5 3.8839087e-5
-4.3220801e0 -3.5959656e0 4.885734e-5 4.885734e-5
-4.1526001e0 -3.5959656e0 6.0958463e-5 6.0958463e-5
-3.9831201e0 -3.5959656e0 7.5396825e-5 7.5396825e-5
-3.8136401e0 -3.5959656e0 9.2429291e-5 9.2429291e-5
-3.6441602e0 -3.5959656e0 1.12278981e-4 1.12278981e-4
-3.4746802e0 -3.5959656e0 1.35099734e-4 1.35099734e-4
-3.3052002e0 -3.5959656e0 1.6095146e-4 1.6095146e-4
-3.1357202e0 -3.5959656e0 1.89845006e-4 1.89845006e-4
-2.9662402e0 -3.5959656e0 2.21582733e-4 2.21582733e-4
-2.7967603e0 -3.5959656e0 2.55837021e-4 2.55837021e-4
-2.6272803e0 -3.5959656e0 2.9217387e-4 2.9217387e-4
-2.4578003e0 -3.5959656e0 3.299668e-4 3.299668e-4
-2.2883203e0 -3.5959656e0 3.6842319e-4 3.6842319e-4
-2.1188403e0 -3.5959656e0 4.066269e-4 4.066269e-4
-1.9493604e0 -3.5959656e0 4.4367033e-4 4.4367033e-4
-1.7798804e0 -3.5959656e0 4.7836942e-4 4.7836942e-4
-1.6104004e0 -3.5959656e0 5.1001654e-4 5.1001654e-4
-1.4409204e0 -3.5959656e0 5.3742152e-4 5.3742152e-4
-1.2714404e0 -3.5959656e0 5.5999643e-4 5.5999643e-4
-1.1019604e0 -3.5959656e0 5.77087e-4 5.77087e-4
-9.324805e-1 -3.5959656e0 5.8826978e-4 5.8826978e-4
-7.630005e-1 -3.5959656e0 5.933558e-4 5.933558e-4
-5.935205e-1 -3.5959656e0 5.9233585e-4 5.9233585e-4
-4.240405e-1 -3.5959656e0 5.8553677e-4 5.8553677e-4
-2.545605e-1 -3.5959656e0 5.732409e-4 5.732409e-4
-8.50806e-2 -3.5959656e0 5.5598706e-4 5.5598706e-4
8.43994e-2 -3.5959656e0 5.3443755e-4 5.3443755e-4
2.538794e-1 -3.5959656e0 5.0924919e-4 5.0924919e-4
4.233594e-1 -3.5959656e0 4.8115732e-4 4.8115732e-4
5.928394e-1 -3.5959656e0 4.5088521e-4 4.5088521e-4
7.623193e-1 -3.5959656e0 4.1916173e-4 4.1916173e-4
9.317993e-1 -3.5959656e0 3.8667236e-4 3.8667236e-4
1.1012793e0 -3.5959656e0 3.5402946e-4 3.5402946e-4
1.2707593e0 -3.5959656e0 3.2175749e-4 3.2175749e-4
1.4402393e0 -3.5959656e0 2.9030296e-4 2.9030296e-4
1.6097192e0 -3.5959656e0 2.600879e-4 2.600879e-4
1.7791992e0 -3.5959656e0 2.3138116e-4 2.3138116e-4
1.9486792e0 -3.5959656e0 2.0444728e-4 2.0444728e-4
2.1181592e0 -3.5959656e0 1.7942184e-4 1.7942184e-4
2.2876392e0 -3.5959656e0 1.5640428e-4 1.5640428e-4
2.4571191e0 -3.5959656e0 1.3543097e-4 1.3543097e-4
2.6265991e0 -3.5959656e0 1.16516714e-4 1.16516714e-4
2.7960791e0 -3.5959656e0 9.9572903e-5 9.9572903e-5
2.9655591e0 -3.5959656e0 8.4539977e-5 8.4539977e-5
3.135039e0 -3.5959656e0 7.1326848e-5 7.1326848e-5
3.304519e0 -3.5959656e0 5.9777255e-5 5.9777255e-5
3.473999e0 -3.5959656e0 4.9775157e-5 4.9775157e-5
3.643479e0 -3.5959656e0 4.1183173e-5 4.1183173e-5
3.812959e0 -3.5959656e0 3.38569774e-5 3.38569774e-5
3.982439e0 -3.5959656e0 2.7649913e-5 2.7649913e-5
4.151919e0 -3.5959656e0 2.24387556e-5 2.24387556e-5
4.321399e0 -3.5959656e0 1.80916675e-5 1.80916675e-5
4.4908789e0 -3.5959656e0 1.44937096e-5 1.44937096e-5
4.6603589e0 -3.5959656e0 1.15381929e-5 1.15381929e-5
4.8298389e0 -3.5959656e0 9.1239491e-6 9.1239491e-6
4.9993188e0 -3.5959656e0 7.16853378e-6 7.16853378e-6

-5.0e0 -3.5151587e0 2.4894064e-5 2.4894064e-5
-4.83052e0 -3.5151587e0 3.2103989e-5 3.2103989e-5
-4.66104e0 -3.5151587e0 4.1094876e-5 4.1094876e-5
-4.49156e0 -3.5151587e0 5.2178656e-5 5.2178656e-5
-4.3220801e0 -3.5151587e0 6.5735085e-5 6.5735085e-5
-4.1526001e0 -3.5151587e0 8.2115623e-5 8.2115623e-5
-3.9831201e0 -3.5151587e0 1.01712025e-4 1.01712025e-4
-3.8136401e0 -3.5151587e0 1.24871107e-4 1.24871107e-4
-3.6441602e0 -3.5151587e0 1.51891254e-4 1.51891254e-4
-3.4746802e0 -3.5151587e0 1.8298534e-4 1.8298534e-4
-3.3052002e0 -3.5151587e0 2.1828112e-4 2.1828112e-4
-3.1357202e0 -3.5151587e0 2.57747896e-4 2.57747896e-4
-2.9662402e0 -3.5151587e0 3.0115071e-4 3.0115071e-4
-2.7967603e0 -3.5151587e0 3.480549e-4 3.480549e-4
-2.6272803e0 -3.5151587e0 3.9781505e-4 3.9781505e-4
-2.4578003e0 -3.5151587e0 4.495694e-4 4.495694e-4
-2.2883203e0 -3.5151587e0 5.0221442e-4 5.0221442e-4
-2.1188403e0 -3.5151587e0 5.5439944e-4 5.5439944e-4
-1.9493604e0 -3.5151587e0 6.0491704e-4 6.0491704e-4
-1.7798804e0 -3.5151587e0 6.5213327e-4 6.5213327e-4
-1.6104004e0 -3.5151587e0 6.9492213e-4 6.9492213e-4
-1.4409204e0 -3.5151587e0 7.319032e-4 7.319032e-4
-1.2714404e0 -3.5151587e0 7.6208492e-4 7.6208492e-4
-1.1019604e0 -3.5151587e0 7.8466249e-4 7.8466249e-4
-9.324805e-1 -3.5151587e0 7.9900336e-4 7.9900336e-4
-7.630005e-1 -3.5151587e0 8.050286e-4 8.050286e-4
-5.935205e-1 -3.5151587e0 8.0280476e-4 8.0280476e-4
-4.240405e-1 -3.5151587e0 7.92533e-4 7.92533e-4
-2.545605e-1 -3.5151587e0 7.7480536e-4 7.7480536e-4
-8.50806e-2 -3.5151587e0 7.5038966e-4 7.5038966e-4
8.43994e-2 -3.5151587e0 7.2032753e-4 7.2032753e-4
2.538794e-1 -3.5151587e0 6.8555292e-4 6.8555292e-4
4.233594e-1 -3.5151587e0 6.4682549e-4 6.4682549e-4
5.928394e-1 -3.5151587e0 6.0530215e-4 6.0530215e-4
7.623193e-1 -3.5151587e0 5.6203491e-4 5.6203491e-4
9.317993e-1 -3.5151587e0 5.178998e-4 5.178998e-4
1.1012793e0 -3.5151587e0 4.735655e-4 4.735655e-4
1.2707593e0 -3.5151587e0 4.2990964e-4 4.2990964e-4
1.4402393e0 -3.5151587e0 3.8752422e-4 3.8752422e-4
1.6097192e0 -3.5151587e0 3.4686746e-4 3.4686746e-4
1.7791992e0 -3.5151587e0 3.0834442e-4 3.0834442e-4
1.9486792e0 -3.5151587e0 2.722147e-4 2.722147e-4
2.1181592e0 -3.5151587e0 2.3870656e-4 2.3870656e-4
2.2876392e0 -3.5151587e0 2.0793028e-4 2.0793028e-4
2.4571191e0 -3.5151587e0 1.7993942e-4 1.7993942e-4
2.6265991e0 -3.5151587e0 1.5470592e-4 1.5470592e-4
2.7960791e0 -3.5151587e0 1.3212828e-4 1.3212828e-4
2.9655591e0 -3.5151587e0 1.12127887e-4 1.12127887e-4
3.135039e0 -3.5151587e0 9.4552174e-5 9.4552174e-5
3.304519e0 -3.5151587e0 7.9210822e-5 7.9210822e-5
3.473999e0 -3.5151587e0 6.5939175e-5 6.5939175e-5
3.643479e0 -3.5151587e0 5.454306e-5 5.454306e-5
3.812959e0 -3.5151587e0 4.4822617e-5 4.4822617e-5
3.982439e0 -3.5151587e0 3.66006653e-5 3.66006653e-5
4.151919e0 -3.5151587e0 2.96945917e-5 2.96945917e-5
4.321399e0 -3.5151587e0 2.39387212e-5 2.39387212e-5
4.4908789e0 -3.5151587e0 1.91731885e-5 1.91731885e-5
4.6603589e0 -3.5151587e0 1.52601453e-5 1.52601453e-5
4.8298389e0 -3.5151587e0 1.20668169e-5 1.20668169e-5
4.9993188e0 -3.5151587e0 9.479927e-6 9.479927e-6

-5.0e0 -3.4343518e0 3.309791e-5 3.309791e-5
-4.83052e0 -3.4343518e0 4.2734367e-5 4.2734367e-5
-4.66104e0 -3.4343518e0 5.4763629e-5 5.4763629e-5
-4.49156e0 -3.4343518e0 6.9637067e-5 6.9637067e-5
-4.3220801e0 -3.4343518e0 8.7843082e-5 8.7843082e-5
-4.1526001e0 -3.4343518e0 1.09883495e-4 1.09883495e-4
-3.9831201e0 -3.4343518e0 1.36307935e-4 1.36307935e-4
-3.8136401e0 -3.4343518e0 1.67562918e-4 1.67562918e-4
-3.6441602e0 -3.4343518e0 2.04106996e-4 2.04106996e-4
-3.4746802e0 -3.4343518e0 2.46253603e-4 2.46253603e-4
-3.3052002e0 -3.4343518e0 2.9414156e-4 2.9414156e-4
-3.1357202e0 -3.4343518e0 3.4773717e-4 3.4773717e-4
-2.9662402e0 -3.4343518e0 4.0676793e-4 4.0676793e-4
-2.7967603e0 -3.4343518e0 4.7068399e-4 4.7068399e-4
-2.6272803e0 -3.4343518e0 5.3843674e-4 5.3843674e-4
-2.4578003e0 -3.4343518e0 6.0877095e-4 6.0877095e-4
-2.2883203e0 -3.4343518e0 6.8034262e-4 6.8034262e-4
-2.1188403e0 -3.4343518e0 7.5137155e-4 7.5137155e-4
-1.9493604e0 -3.4343518e0 8.1971626e-4 8.1971626e-4
-1.7798804e0 -3.4343518e0 8.8373764e-4 8.8373764e-4
-1.6104004e0 -3.4343518e0 9.4139392e-4 9.4139392e-4
-1.4409204e0 -3.4343518e0 9.90876e-4 9.90876e-4
-1.2714404e0 -3.4343518e0 1.0309322e-3 1.0309322e-3
-1.1019604e0 -3.4343518e0 1.06027333e-3 1.06027333e-3
-9.324805e-1 -3.4343518e0 1.07862871e-3 1.07862871e-3
-7.630005e-1 -3.4343518e0 1.0855395e-3 1.0855395e-3
-5.935205e-1 -3.4343518e0 1.08087822e-3 1.08087822e-3
-4.240405e-1 -3.4343518e0 1.06572615e-3 1.06572615e-3
-2.545605e-1 -3.4343518e0 1.0404054e-3 1.0404054e-3
-8.50806e-2 -3.4343518e0 1.00632947e-3 1.00632947e-3
8.43994e-2 -3.4343518e0 9.645639e-4 9.645639e-4
2.538794e-1 -3.4343518e0 9.164472e-4 9.164472e-4
4.233594e-1 -3.4343518e0 8.6352858e-4 8.6352858e-4
5.928394e-1 -3.4343518e0 8.0714134e-4 8.0714134e-4
7.623193e-1 -3.4343518e0 7.4851411e-4 7.4851411e-4
9.317993e-1 -3.4343518e0 6.8878122e-4 6.8878122e-4
1.1012793e0 -3.4343518e0 6.2916527e-4 6.2916527e-4
1.2707593e0 -3.4343518e0 5.7055122e-4 5.7055122e-4
1.4402393e0 -3.4343518e0 5.13723e-4 5.13723e-4
1.6097192e0 -3.4343518e0 4.5938956e-4 4.5938956e-4
1.7791992e0 -3.4343518e0 4.0796225e-4 4.0796225e-4
1.9486792e0 -3.4343518e0 3.5989143e-4 3.5989143e-4
2.1181592e0 -3.4343518e0 3.15346e-4 3.15346e-4
2.2876392e0 -3.4343518e0 2.7451022e-4 2.7451022e-4
2.4571191e0 -3.4343518e0 2.373956e-4 2.373956e-4
2.6265991e0 -3.4343518e0 2.0395479e-4 2.0395479e-4
2.7960791e0 -3.4343518e0 1.7413258e-4 1.7413258e-4
2.9655591e0 -3.4343518e0 1.4772026e-4 1.4772026e-4
3.135039e0 -3.4343518e0 1.2450116e-4 1.2450116e-4
3.304519e0 -3.4343518e0 1.04248705e-4 1.04248705e-4
3.473999e0 -3.4343518e0 8.6750906e-5 8.6750906e-5
3.643479e0 -3.4343518e0 7.1727658e-5 7.1727658e-5
3.812959e0 -3.4343518e0 5.89313715e-5 5.89313715e-5
3.982439e0 -3.4343518e0 4.81121684e-5 4.81121684e-5
4.151919e0 -3.4343518e0 3.90279617e-5 3.90279617e-5
4.321399e0 -3.4343518e0 3.14548553e-5 3.14548553e-5
4.4908789e0 -3.4343518e0 2.51906009e-5 2.51906009e-5
4.6603589e0 -3.4343518e0 2.00472083e-5 2.00472083e-5
4.8298389e0 -3.4343518e0 1.58489526e-5 1.58489526e-5
4.9993188e0 -3.4343518e0 1.24512874e-5 1.24512874e-5

-5.0e0 -3.3535449e0 4.3693532e-5 4.3693532e-5
-4.83052e0 -3.3535449e0 5.6492046e-5 5.6492046e-5
-4.66104e0 -3.3535449e0 7.2485213e-5 7.2485213e-5
-4.49156e0 -3.3535449e0 9.2300536e-5 9.2300536e-5
-4.3220801e0 -3.3535449e0 1.1659247e-4 1.1659247e-4
-4.1526001e0 -3.3535449e0 1.46078989e-4 1.46078989e-4
-3.9831201e0 -3.3535449e0 1.81450998e-4 1.81450998e-4
-3.8136401e0 -3.3535449e0 2.23381654e-4 2.23381654e-4
-3.6441602e0 -3.3535449e0 2.7252083e-4 2.7252083e-4
-3.4746802e0 -3.3535449e0 3.292681e-4 3.292681e-4
-3.3052002e0 -3.3535449e0 3.9381525e-4 3.9381525e-4
-3.1357202e0 -3.3535449e0 4.663312e-4 4.663312e-4
-2.9662402e0 -3.3535449e0 5.4619153e-4 5.4619153e-4
-2.7967603e0 -3.3535449e0 6.325359e-4 6.325359e-4
-2.6272803e0 -3.3535449e0 7.2423682e-4 7.2423682e-4
-2.4578003e0 -3.3535449e0 8.1950958e-4 8.1950958e-4
-2.2883203e0 -3.3535449e0 9.1627304e-4 9.1627304e-4
-2.1188403e0 -3.3535449e0 1.01217926e-3 1.01217926e-3
-1.9493604e0 -3.3535449e0 1.1045037e-3 1.1045037e-3
-1.7798804e0 -3.3535449e0 1.19034657e-3 1.19034657e-3
-1.6104004e0 -3.3535449e0 1.26754504e-3 1.26754504e-3
-1.4409204e0 -3.3535449e0 1.33315826e-3 1.33315826e-3
-1.2714404e0 -3.3535449e0 1.38590486e-3 1.38590486e-3
-1.1019604e0 -3.3535449e0 1.42422018e-3 1.42422018e-3
-9.324805e-1 -3.3535449e0 1.4471491e-3 1.4471491e-3
-7.630005e-1 -3.3535449e0 1.45421779e-3 1.45421779e-3
-5.935205e-1 -3.3535449e0 1.44612895e-3 1.44612895e-3
-4.240405e-1 -3.3535449e0 1.42366174e-3 1.42366174e-3
-2.545605e-1 -3.3535449e0 1.38784227e-3 1.38784227e-3
-8.50806e-2 -3.3535449e0 1.34040558e-3 1.34040558e-3
8.43994e-2 -3.3535449e0 1.28293451e-3 1.28293451e-3
2.538794e-1 -3.3535449e0 1.21720158e-3 1.21720158e-3
4.233594e-1 -3.3535449e0 1.14534563e-3 1.14534563e-3
5.928394e-1 -3.3535449e0 1.06889685e-3 1.06889685e-3
7.623193e-1 -3.3535449e0 9.8999608e-4 9.8999608e-4
9.317993e-1 -3.3535449e0 9.0979887e-4 9.0979887e-4
1.1012793e0 -3.3535449e0 8.300023e-4 8.300023e-4
1.2707593e0 -3.3535449e0 7.5193675e-4 7.5193675e-4
1.4402393e0 -3.3535449e0 6.7630276e-4 6.7630276e-4
1.6097192e0 -3.3535449e0 6.0411768e-4 6.0411768e-4
1.7791992e0 -3.3535449e0 5.3606924e-4 5.3606924e-4
1.9486792e0 -3.3535449e0 4.7245692e-4 4.7245692e-4
2.1181592e0 -3.3535449e0 4.1369489e-4 4.1369489e-4
2.2876392e0 -3.3535449e0 3.5982669e-4 3.5982669e-4
2.4571191e0 -3.3535449e0 3.1099014e-4 3.1099014e-4
2.6265991e0 -3.3535449e0 2.6706898e-4 2.6706898e-4
2.7960791e0 -3.3535449e0 2.2788724e-4 2.2788724e-4
2.9655591e0 -3.3535449e0 1.9319089e-4 1.9319089e-4
3.135039e0 -3.3535449e0 1.6277075e-4 1.6277075e-4
3.304519e0 -3.3535449e0 1.362553e-4 1.362553e-4
3.473999e0 -3.3535449e0 1.133322e-4 1.133322e-4
3.643479e0 -3.3535449e0 9.369536e-5 9.369536e-5
3.812959e0 -3.3535449e0 7.69499323e-5 7.69499323e-5
3.982439e0 -3.3535449e0 6.28117995e-5 6.28117995e-5
4.151919e0 -3.3535449e0 5.09388297e-5 5.09388297e-5
4.321399e0 -3.3535449e0 4.10480717e-5 4.10480717e-5
4.4908789e0 -3.3535449e0 3.28734291e-5 3.28734291e-5
4.6603589e0 -3.3535449e0 2.61561743e-5 2.61561743e-5
4.8298389e0 -3.3535449e0 2.06769258e-5 2.06769258e-5
4.9993188e0 -3.3535449e0 1.62414383e-5 1.62414383e-5

-5.0e0 -3.272738e0 5.7286713e-5 5.7286713e-5
-4.83052e0 -3.272738e0 7.4148149e-5 7.4148149e-5
-4.66104e0 -3.272738e0 9.5291005e-5 9.5291005e-5
-4.49156e0 -3.272738e0 1.21489883e-4 1.21489883e-4
-4.3220801e0 -3.272738e0 1.53696939e-4 1.53696939e-4
-4.1526001e0 -3.272738e0 1.92845699e-4 1.92845699e-4
-3.9831201e0 -3.272738e0 2.3994101e-4 2.3994101e-4
-3.8136401e0 -3.272738e0 2.9589374e-4 2.9589374e-4
-3.6441602e0 -3.272738e0 3.6150456e-4 3.6150456e-4
-3.4746802e0 -3.272738e0 4.3748676e-4 4.3748676e-4
-3.3052002e0 -3.272738e0 5.2407477e-4 5.2407477e-4
-3.1357202e0 -3.272738e0 6.2132497e-4 6.2132497e-4
-2.9662402e0 -3.272738e0 7.2861974e-4 7.2861974e-4
-2.7967603e0 -3.272738e0 8.44816e-4 8.44816e-4
-2.6272803e0 -3.272738e0 9.6830292e-4 9.6830292e-4
-2.4578003e0 -3.272738e0 1.09653284e-3 1.09653284e-3
-2.2883203e0 -3.272738e0 1.22682764e-3 1.22682764e-3
-2.1188403e0 -3.272738e0 1.35558951e-3 1.35558951e-3
-1.9493604e0 -3.272738e0 1.47903531e-3 1.47903531e-3
-1.7798804e0 -3.272738e0 1.59398329e-3 1.59398329e-3
-1.6104004e0 -3.272738e0 1.69620738e-3 1.69620738e-3
-1.4409204e0 -3.272738e0 1.7831118e-3 1.7831118e-3
-1.2714404e0 -3.272738e0 1.8520379e-3 1.8520379e-3
-1.1019604e0 -3.272738e0 1.90089983e-3 1.90089983e-3
-9.324805e-1 -3.272738e0 1.92919884e-3 1.92919884e-3
-7.630005e-1 -3.272738e0 1.93615721e-3 1.93615721e-3
-5.935205e-1 -3.272738e0 1.9224202e-3 1.9224202e-3
-4.240405e-1 -3.272738e0 1.88953331e-3 1.88953331e-3
-2.545605e-1 -3.272738e0 1.83937556e-3 1.83937556e-3
-8.50806e-2 -3.272738e0 1.7734617e-3 1.7734617e-3
8.43994e-2 -3.272738e0 1.69485999e-3 1.69485999e-3
2.538794e-1 -3.272738e0 1.60551942e-3 1.60551942e-3
4.233594e-1 -3.272738e0 1.50857004e-3 1.50857004e-3
5.928394e-1 -3.272738e0 1.40584534e-3 1.40584534e-3
7.623193e-1 -3.272738e0 1.30012361e-3 1.30012361e-3
9.317993e-1 -3.272738e0 1.19343451e-3 1.19343451e-3
1.1012793e0 -3.272738e0 1.08759369e-3 1.08759369e-3
1.2707593e0 -3.272738e0 9.8393504e-4 9.8393504e-4
1.4402393e0 -3.272738e0 8.8402559e-4 8.8402559e-4
1.6097192e0 -3.272738e0 7.8900908e-4 7.8900908e-4
1.7791992e0 -3.272738e0 6.9942587e-4 6.9942587e-4
1.9486792e0 -3.272738e0 6.1585988e-4 6.1585988e-4
2.1181592e0 -3.272738e0 5.3888364e-4 5.3888364e-4
2.2876392e0 -3.272738e0 4.6846503e-4 4.6846503e-4
2.4571191e0 -3.272738e0 4.0461597e-4 4.0461597e-4
2.6265991e0 -3.272738e0 3.4721625e-4 3.4721625e-4
2.7960791e0 -3.272738e0 2.960973e-4 2.960973e-4
2.9655591e0 -3.272738e0 2.5092828e-4 2.5092828e-4
3.135039e0 -3.272738e0 2.1133627e-4 2.1133627e-4
3.304519e0 -3.272738e0 1.7684332e-4 1.7684332e-4
3.473999e0 -3.272738e0 1.4705376e-4 1.4705376e-4
3.643479e0 -3.272738e0 1.2153415e-4 1.2153415e-4
3.812959e0 -3.272738e0 9.979489e-5 9.979489e-5
3.982439e0 -3.272738e0 8.14404352e-5 8.14404352e-5
4.151919e0 -3.272738e0 6.60352971e-5 6.60352971e-5
4.321399e0 -3.272738e0 5.3208519e-5 5.3208519e-5
4.4908789e0 -3.272738e0 4.2597323e-5 4.2597323e-5
4.6603589e0 -3.272738e0 3.38934297e-5 3.38934297e-5
4.8298389e0 -3.272738e0 2.679414e-5 2.679414e-5
4.9993188e0 -3.272738e0 2.10448476e-5 2.10448476e-5

-5.0e0 -3.191931e0 7.4586183e-5 7.4586183e-5
-4.83052e0 -3.191931e0 9.6670114e-5 9.6670114e-5
-4.66104e0 -3.191931e0 1.2438297e-4 1.2438297e-4
-4.49156e0 -3.191931e0 1.58813142e-4 1.58813142e-4
-4.3220801e0 -3.191931e0 2.01224878e-4 2.01224878e-4
-4.1526001e0 -3.191931e0 2.5290385e-4 2.5290385e-4
-3.9831201e0 -3.191931e0 3.151614e-4 3.151614e-4
-3.8136401e0 -3.191931e0 3.8926122e-4 3.8926122e-4
-3.6441602e0 -3.191931e0 4.7647606e-4 4.7647606e-4
-3.4746802e0 -3.191931e0 5.7748383e-4 5.7748383e-4
-3.3052002e0 -3.191931e0 6.9291562e-4 6.9291562e-4
-3.1357202e0 -3.191931e0 8.2273557e-4 8.2273557e-4
-2.9662402e0 -3.191931e0 9.6602467e-4 9.6602467e-4
-2.7967603e0 -3.191931e0 1.12151532e-3 1.12151532e-3
-2.6272803e0 -3.191931e0 1.28672617e-3 1.28672617e-3
-2.4578003e0 -3.191931e0 1.45848642e-3 1.45848642e-3
-2.2883203e0 -3.191931e0 1.6326136e-3 1.6326136e-3
-2.1188403e0 -3.191931e0 1.80449754e-3 1.80449754e-3
-1.9493604e0 -3.191931e0 1.96908676e-3 1.96908676e-3
-1.7798804e0 -3.191931e0 2.12155202e-3 2.12155202e-3
-1.6104004e0 -3.191931e0 2.25685661e-3 2.25685661e-3
-1.4409204e0 -3.191931e0 2.37047783e-3 2.37047783e-3
-1.2714404e0 -3.191931e0 2.45981453e-3 2.45981453e-3
-1.1019604e0 -3.191931e0 2.52191365e-3 2.52191365e-3
-9.324805e-1 -3.191931e0 2.55578539e-3 2.55578539e-3
-7.630005e-1 -3.191931e0 2.56154588e-3 2.56154588e-3
-5.935205e-1 -3.191931e0 2.53946085e-3 2.53946085e-3
-4.240405e-1 -3.191931e0 2.49209569e-3 2.49209569e-3
-2.545605e-1 -3.191931e0 2.42159471e-3 2.42159471e-3
-8.50806e-2 -3.191931e0 2.33115205e-3 2.33115205e-3
8.43994e-2 -3.191931e0 2.22411185e-3 2.22411185e-3
2.538794e-1 -3.191931e0 2.10349527e-3 2.10349527e-3
4.233594e-1 -3.191931e0 1.97320886e-3 1.97320886e-3
5.928394e-1 -3.191931e0 1.83622862e-3 1.83622862e-3
7.623193e-1 -3.191931e0 1.69569244e-3 1.69569244e-3
9.317993e-1 -3.191931e0 1.55446573e-3 1.55446573e-3
1.1012793e0 -3.191931e0 1.41480818e-3 1.41480818e-3
1.2707593e0 -3.191931e0 1.27864653e-3 1.27864653e-3
1.4402393e0 -3.191931e0 1.14765259e-3 1.14765259e-3
1.6097192e0 -3.191931e0 1.02317184e-3 1.02317184e-3
1.7791992e0 -3.191931e0 9.0618335e-4 9.0618335e-4
1.9486792e0 -3.191931e0 7.9732881e-4 7.9732881e-4
2.1181592e0 -3.191931e0 6.969914e-4 6.969914e-4
2.2876392e0 -3.191931e0 6.0554323e-4 6.0554323e-4
2.4571191e0 -3.191931e0 5.2265833e-4 5.2265833e-4
2.6265991e0 -3.191931e0 4.4828075e-4 4.4828075e-4
2.7960791e0 -3.191931e0 3.8213771e-4 3.8213771e-4
2.9655591e0 -3.191931e0 3.2367181e-4 3.2367181e-4
3.135039e0 -3.191931e0 2.724875e-4 2.724875e-4
3.304519e0 -3.191931e0 2.2791069e-4 2.2791069e-4
3.473999e0 -3.191931e0 1.8947647e-4 1.8947647e-4
3.643479e0 -3.191931e0 1.5653058e-4 1.5653058e-4
3.812959e0 -3.191931e0 1.28522562e-4 1.28522562e-4
3.982439e0 -3.191931e0 1.04854652e-4 1.04854652e-4
4.151919e0 -3.191931e0 8.50204901e-5 8.50204901e-5
4.321399e0 -3.191931e0 6.84981242e-5 6.84981242e-5
4.4908789e0 -3.191931e0 5.48317285e-5 5.48317285e-5
4.6603589e0 -3.191931e0 4.36204716e-5 4.36204716e-5
4.8298389e0 -3.191931e0 3.44814928e-5 3.44814928e-5
4.9993188e0 -3.191931e0 2.70839308e-5 2.70839308e-5

-5.0e0 -3.1111241e0 9.6414908e-5 9.6414908e-5
-4.83052e0 -3.1111241e0 1.25141797e-4 1.25141797e-4
-4.66104e0 -3.1111241e0 1.61230876e-4 1.61230876e-4
-4.49156e0 -3.1111241e0 2.06214099e-4 2.06214099e-4
-4.3220801e0 -3.1111241e0 2.6168672e-4 2.6168672e-4
-4.1526001e0 -3.1111241e0 3.2941641e-4 3.2941641e-4
-3.9831201e0 -3.1111241e0 4.1115912e-4 4.1115912e-4
-3.8136401e0 -3.1111241e0 5.0877621e-4 5.0877621e-4
-3.6441602e0 -3.1111241e0 6.2379445e-4 6.2379445e-4
-3.4746802e0 -3.1111241e0 7.5742479e-4 7.5742479e-4
-3.3052002e0 -3.1111241e0 9.1024274e-4 9.1024274e-4
-3.1357202e0 -3.1111241e0 1.08254008e-3 1.08254008e-3
-2.9662402e0 -3.1111241e0 1.27296953e-3 1.27296953e-3
-2.7967603e0 -3.1111241e0 1.4799726e-3 1.4799726e-3
-2.6272803e0 -3.1111241e0 1.69983742e-3 1.69983742e-3
-2.4578003e0 -3.1111241e0 1.92823608e-3 1.92823608e-3
-2.2883203e0 -3.1111241e0 2.16008807e-3 2.16008807e-3
-2.1188403e0 -3.1111241e0 2.38796774e-3 2.38796774e-3
-1.9493604e0 -3.1111241e0 2.6062061e-3 2.6062061e-3
-1.7798804e0 -3.1111241e0 2.80709183e-3 2.80709183e-3
-1.6104004e0 -3.1111241e0 2.98449109e-3 2.98449109e-3
-1.4409204e0 -3.1111241e0 3.1325055e-3 3.1325055e-3
-1.2714404e0 -3.1111241e0 3.247341e-3 3.247341e-3
-1.1019604e0 -3.1111241e0 3.3250911e-3 3.3250911e-3
-9.324805e-1 -3.1111241e0 3.3645964e-3 3.3645964e-3
-7.630005e-1 -3.1111241e0 3.3670418e-3 3.3670418e-3
-5.935205e-1 -3.1111241e0 3.3323651e-3 3.3323651e-3
-4.240405e-1 -3.1111241e0 3.2651495e-3 3.2651495e-3
-2.545605e-1 -3.1111241e0 3.1668762e-3 3.1668762e-3
-8.50806e-2 -3.1111241e0 3.0435664e-3 3.0435664e-3
8.43994e-2 -3.1111241e0 2.8985413e-3 2.8985413e-3
2.538794e-1 -3.1111241e0 2.7373048e-3 2.7373048e-3
4.233594e-1 -3.1111241e0 2.5634227e-3 2.5634227e-3
5.928394e-1 -3.1111241e0 2.3815494e-3 2.3815494e-3
7.623193e-1 -3.1111241e0 2.1965283e-3 2.1965283e-3
9.317993e-1 -3.1111241e0 2.0108061e-3 2.0108061e-3
1.1012793e0 -3.1111241e0 1.8277283e-3 1.8277283e-3
1.2707593e0 -3.1111241e0 1.64968805e-3 1.64968805e-3
1.4402393e0 -3.1111241e0 1.47913333e-3 1.47913333e-3
1.6097192e0 -3.1111241e0 1.31730113e-3 1.31730113e-3
1.7791992e0 -3.1111241e0 1.16564958e-3 1.16564958e-3
1.9486792e0 -3.1111241e0 1.02485664e-3 1.02485664e-3
2.1181592e0 -3.1111241e0 8.952964e-4 8.952964e-4
2.2876392e0 -3.1111241e0 7.771141e-4 7.771141e-4
2.4571191e0 -3.1111241e0 6.7037166e-4 6.7037166e-4
2.6265991e0 -3.1111241e0 5.7467151e-4 5.7467151e-4
2.7960791e0 -3.1111241e0 4.8965787e-4 4.8965787e-4
2.9655591e0 -3.1111241e0 4.1456812e-4 4.1456812e-4
3.135039e0 -3.1111241e0 3.4883948e-4 3.4883948e-4
3.304519e0 -3.1111241e0 2.9175337e-4 2.9175337e-4
3.473999e0 -3.1111241e0 2.424557e-4 2.424557e-4
3.643479e0 -3.1111241e0 2.0027849e-4 2.0027849e-4
3.812959e0 -3.1111241e0 1.64384198e-4 1.64384198e-4
3.982439e0 -3.1111241e0 1.34094821e-4 1.34094821e-4
4.151919e0 -3.1111241e0 1.08700694e-4 1.08700694e-4
4.321399e0 -3.1111241e0 8.75696892e-5 8.75696892e-5
4.4908789e0 -3.1111241e0 7.01008705e-5 7.01008705e-5
4.6603589e0 -3.1111241e0 5.57572096e-5 5.57572096e-5
4.8298389e0 -3.1111241e0 4.40765576e-5 4.40765576e-5
4.9993188e0 -3.1111241e0 3.46223367e-5 3.46223367e-5

-5.0e0 -3.0303172e0 1.23770781e-4 1.23770781e-4
-4.83052e0 -3.0303172e0 1.6087071e-4 1.6087071e-4
-4.66104e0 -3.0303172e0 2.0753752e-4 2.0753752e-4
-4.49156e0 -3.0303172e0 2.6584854e-4 2.6584854e-4
-4.3220801e0 -3.0303172e0 3.3792233e-4 3.3792233e-4
-4.1526001e0 -3.0303172e0 4.2609894e-4 4.2609894e-4
-3.9831201e0 -3.0303172e0 5.3288574e-4 5.3288574e-4
-3.8136401e0 -3.0303172e0 6.6052179e-4 6.6052179e-4
-3.6441602e0 -3.0303172e0 8.1123183e-4 8.1123183e-4
-3.4746802e0 -3.0303172e0 9.8684935e-4 9.8684935e-4
-3.3052002e0 -3.0303172e0 1.18819756e-3 1.18819756e-3
-3.1357202e0 -3.0303172e0 1.41533105e-3 1.41533105e-3
-2.9662402e0 -3.0303172e0 1.6672254e-3 1.6672254e-3
-2.7967603e0 -3.0303172e0 1.94072806e-3 1.94072806e-3
-2.6272803e0 -3.0303172e0 2.231865e-3 2.231865e-3
-2.4578003e0 -3.0303172e0 2.53481662e-3 2.53481662e-3
-2.2883203e0 -3.0303172e0 2.8405383e-3 2.8405383e-3
-2.1188403e0 -3.0303172e0 3.14175177e-3 3.14175177e-3
-1.9493604e0 -3.0303172e0 3.4290077e-3 3.4290077e-3
-1.7798804e0 -3.0303172e0 3.6929749e-3 3.6929749e-3
-1.6104004e0 -3.0303172e0 3.9236133e-3 3.9236133e-3
-1.4409204e0 -3.0303172e0 4.1147668e-3 4.1147668e-3
-1.2714404e0 -3.0303172e0 4.2610135e-3 4.2610135e-3
-1.1019604e0 -3.0303172e0 4.3575096e-3 4.3575096e-3
-9.324805e-1 -3.0303172e0 4.4026608e-3 4.4026608e-3
-7.630005e-1 -3.0303172e0 4.3982896e-3 4.3982896e-3
-5.935205e-1 -3.0303172e0 4.345631e-3 4.345631e-3
-4.240405e-1 -3.0303172e0 4.2497536e-3 4.2497536e-3
-2.545605e-1 -3.0303172e0 4.1142986e-3 4.1142986e-3
-8.50806e-2 -3.0303172e0 3.9469453e-3 3.9469453e-3
8.43994e-2 -3.0303172e0 3.7522069e-3 3.7522069e-3
2.538794e-1 -3.0303172e0 3.5370256e-3 3.5370256e-3
4.233594e-1 -3.0303172e0 3.3071948e-3 3.3071948e-3
5.928394e-1 -3.0303172e0 3.0677545e-3 3.0677545e-3
7.623193e-1 -3.0303172e0 2.8252286e-3 2.8252286e-3
9.317993e-1 -3.0303172e0 2.5827112e-3 2.5827112e-3
1.1012793e0 -3.0303172e0 2.3435628e-3 2.3435628e-3
1.2707593e0 -3.0303172e0 2.1136649e-3 2.1136649e-3
1.4402393e0 -3.0303172e0 1.8929494e-3 1.8929494e-3
1.6097192e0 -3.0303172e0 1.684214e-3 1.684214e-3
1.7791992e0 -3.0303172e0 1.48900194e-3 1.48900194e-3
1.9486792e0 -3.0303172e0 1.30782394e-3 1.30782394e-3
2.1181592e0 -3.0303172e0 1.14163326e-3 1.14163326e-3
2.2876392e0 -3.0303172e0 9.9032216e-4 9.9032216e-4
2.4571191e0 -3.0303172e0 8.5391017e-4 8.5391017e-4
2.6265991e0 -3.0303172e0 7.3151123e-4 7.3151123e-4
2.7960791e0 -3.0303172e0 6.2301695e-4 6.2301695e-4
2.9655591e0 -3.0303172e0 5.2731845e-4 5.2731845e-4
3.135039e0 -3.0303172e0 4.4355313e-4 4.4355313e-4
3.304519e0 -3.0303172e0 3.7083241e-4 3.7083241e-4
3.473999e0 -3.0303172e0 3.0811084e-4 3.0811084e-4
3.643479e0 -3.0303172e0 2.5441827e-4 2.5441827e-4
3.812959e0 -3.0303172e0 2.0878106e-4 2.0878106e-4
3.982439e0 -3.0303172e0 1.7030812e-4 1.7030812e-4
4.151919e0 -3.0303172e0 1.38029626e-4 1.38029626e-4
4.321399e0 -3.0303172e0 1.11194641e-4 1.11194641e-4
4.4908789e0 -3.0303172e0 8.8997852e-5 8.8997852e-5
4.6603589e0 -3.0303172e0 7.079718e-5 7.079718e-5
4.8298389e0 -3.0303172e0 5.59583505e-5 5.59583505e-5
4.9993188e0 -3.0303172e0 4.39500775e-5 4.39500775e-5

-5.0e0 -2.9495103e0 1.57761526e-4 1.57761526e-4
-4.83052e0 -2.9495103e0 2.0528941e-4 2.0528941e-4
-4.66104e0 -2.9495103e0 2.6531934e-4 2.6531934e-4
-4.49156e0 -2.9495103e0 3.4036574e-4 3.4036574e-4
-4.3220801e0 -2.9495103e0 4.333525e-4 4.333525e-4
-4.1526001e0 -2.9495103e0 5.4742863e-4 5.4742863e-4
-3.9831201e0 -2.9495103e0 6.8577759e-4 6.8577759e-4
-3.8136401e0 -2.9495103e0 8.5181664e-4 8.5181664e-4
-3.6441602e0 -2.9495103e0 1.04820744e-3 1.04820744e-3
-3.4746802e0 -2.9495103e0 1.27754909e-3 1.27754909e-3
-3.3052002e0 -2.9495103e0 1.54115819e-3 1.54115819e-3
-3.1357202e0 -2.9495103e0 1.83911307e-3 1.83911307e-3
-2.9662402e0 -2.9495103e0 2.17011339e-3 2.17011339e-3
-2.7967603e0 -2.9495103e0 2.53019516e-3 2.53019516e-3
-2.6272803e0 -2.9495103e0 2.91319962e-3 2.91319962e-3
-2.4578003e0 -2.9495103e0 3.31167047e-3 3.31167047e-3
-2.2883203e0 -2.9495103e0 3.7141266e-3 3.7141266e-3
-2.1188403e0 -2.9495103e0 4.110084e-3 4.110084e-3
-1.9493604e0 -2.9495103e0 4.4861034e-3 4.4861034e-3
-1.7798804e0 -2.9495103e0 4.8292699e-3 4.8292699e-3
-1.6104004e0 -2.9495103e0 5.1280493e-3 5.1280493e-3
-1.4409204e0 -2.9495103e0 5.3732193e-3 5.3732193e-3
-1.2714404e0 -2.9495103e0 5.5565805e-3 5.5565805e-3
-1.1019604e0 -2.9495103e0 5.6742761e-3 5.6742761e-3
-9.324805e-1 -2.9495103e0 5.7246864e-3 5.7246864e-3
-7.630005e-1 -2.9495103e0 5.7084477e-3 5.7084477e-3
-5.935205e-1 -2.9495103e0 5.6300378e-3 5.6300378e-3
-4.240405e-1 -2.9495103e0 5.4952832e-3 5.4952832e-3
-2.545605e-1 -2.9495103e0 5.309898e-3 5.309898e-3
-8.50806e-2 -2.9495103e0 5.0841862e-3 5.0841862e-3
8.43994e-2 -2.9495103e0 4.8235786e-3 4.8235786e-3
2.538794e-1 -2.9495103e0 4.5393774e-3 4.5393774e-3
4.233594e-1 -2.9495103e0 4.2367894e-3 4.2367894e-3
5.928394e-1 -2.9495103e0 3.9238025e-3 3.9238025e-3
7.623193e-1 -2.9495103e0 3.6073843e-3 3.6073843e-3
9.317993e-1 -2.9495103e0 3.2930183e-3 3.2930183e-3
1.1012793e0 -2.9495103e0 2.9859047e-3 2.9859047e-3
1.2707593e0 -2.9495103e0 2.6883607e-3 2.6883607e-3
1.4402393e0 -2.9495103e0 2.405116e-3 2.405116e-3
1.6097192e0 -2.9495103e0 2.1380243e-3 2.1380243e-3
1.7791992e0 -2.9495103e0 1.8881058e-3 1.8881058e-3
1.9486792e0 -2.9495103e0 1.657191e-3 1.657191e-3
2.1181592e0 -2.9495103e0 1.4456427e-3 1.4456427e-3
2.2876392e0 -2.9495103e0 1.25322708e-3 1.25322708e-3
2.4571191e0 -2.9495103e0 1.07981139e-3 1.07981139e-3
2.6265991e0 -2.9495103e0 9.2474895e-4 9.2474895e-4
2.7960791e0 -2.9495103e0 7.8710439e-4 7.8710439e-4
2.9655591e0 -2.9495103e0 6.6599686e-4 6.6599686e-4
3.135039e0 -2.9495103e0 5.5999817e-4 5.5999817e-4
3.304519e0 -2.9495103e0 4.6800616e-4 4.6800616e-4
3.473999e0 -2.9495103e0 3.8876938e-4 3.8876938e-4
3.643479e0 -2.9495103e0 3.2100096e-4 3.2100096e-4
3.812959e0 -2.9495103e0 2.63409114e-4 2.63409114e-4
3.982439e0 -2.9495103e0 2.14797206e-4 2.14797206e-4
4.151919e0 -2.9495103e0 1.74089355e-4 1.74089355e-4
4.321399e0 -2.9495103e0 1.40217502e-4 1.40217502e-4
4.4908789e0 -2.9495103e0 1.1224056e-4 1.1224056e-4
4.6603589e0 -2.9495103e0 8.9265926e-5 8.9265926e-5
4.8298389e0 -2.9495103e0 7.05611063e-5 7.05611063e-5
4.9993188e0 -2.9495103e0 5.54342706e-5 5.54342706e-5

-5.0e0 -2.8687035e0 1.9962587e-4 1.9962587e-4
-4.83052e0 -2.8687035e0 2.6018062e-4 2.6018062e-4
-4.66104e0 -2.8687035e0 3.3672874e-4 3.3672874e-4
-4.49156e0 -2.8687035e0 4.3271019e-4 4.3271019e-4
-4.3220801e0 -2.8687035e0 5.5186618e-4 5.5186618e-4
-4.1526001e0 -2.8687035e0 6.9848047e-4 6.9848047e-4
-3.9831201e0 -2.8687035e0 8.7673816e-4 8.7673816e-4
-3.8136401e0 -2.8687035e0 1.09113737e-3 1.09113737e-3
-3.6441602e0 -2.8687035e0 1.34523178e-3 1.34523178e-3
-3.4746802e0 -2.8687035e0 1.64287117e-3 1.64287117e-3
-3.3052002e0 -2.8687035e0 1.98575967e-3 1.98575967e-3
-3.1357202e0 -2.8687035e0 2.37445602e-3 2.37445602e-3
-2.9662402e0 -2.8687035e0 2.80657262e-3 2.80657262e-3
-2.7967603e0 -2.8687035e0 3.2778134e-3 3.2778134e-3
-2.6272803e0 -2.8687035e0 3.7794278e-3 3.7794278e-3
-2.4578003e0 -2.8687035e0 4.3000993e-3 4.3000993e-3
-2.2883203e0 -2.8687035e0 4.8286705e-3 4.8286705e-3
-2.1188403e0 -2.8687035e0 5.3450339e-3 5.3450339e-3
-1.9493604e0 -2.8687035e0 5.834531e-3 5.834531e-3
-1.7798804e0 -2.8687035e0 6.2789594e-3 6.2789594e-3
-1.6104004e0 -2.8687035e0 6.6637477e-3 6.6637477e-3
-1.4409204e0 -2.8687035e0 6.9747702e-3 6.9747702e-3
-1.2714404e0 -2.8687035e0 7.2034984e-3 7.2034984e-3
-1.1019604e0 -2.8687035e0 7.3443428e-3 7.3443428e-3
-9.324805e-1 -2.8687035e0 7.396725e-3 7.396725e-3
-7.630005e-1 -2.8687035e0 7.362046e-3 7.362046e-3
-5.935205e-1 -2.8687035e0 7.2463501e-3 7.2463501e-3
-4.240405e-1 -2.8687035e0 7.0580502e-3 7.0580502e-3
-2.545605e-1 -2.8687035e0 6.806839e-3 6.806839e-3
-8.50806e-2 -2.8687035e0 6.5034737e-3 6.5034737e-3
8.43994e-2 -2.8687035e0 6.1595332e-3 6.1595332e-3
2.538794e-1 -2.8687035e0 5.7848572e-3 5.7848572e-3
4.233594e-1 -2.8687035e0 5.389213e-3 5.389213e-3
5.928394e-1 -2.8687035e0 4.9839755e-3 4.9839755e-3
7.623193e-1 -2.8687035e0 4.5750842e-3 4.5750842e-3
9.317993e-1 -2.8687035e0 4.169985e-3 4.169985e-3
1.1012793e0 -2.8687035e0 3.7753394e-3 3.7753394e-3
1.2707593e0 -2.8687035e0 3.395551e-3 3.395551e-3
1.4402393e0 -2.8687035e0 3.0343344e-3 3.0343344e-3
1.6097192e0 -2.8687035e0 2.6939232e-3 2.6939232e-3
1.7791992e0 -2.8687035e0 2.3774257e-3 2.3774257e-3
1.9486792e0 -2.8687035e0 2.0847633e-3 2.0847633e-3
2.1181592e0 -2.8687035e0 1.8172917e-3 1.8172917e-3
2.2876392e0 -2.8687035e0 1.5744473e-3 1.5744473e-3
2.4571191e0 -2.8687035e0 1.3558795e-3 1.3558795e-3
2.6265991e0 -2.8687035e0 1.16079118e-3 1.16079118e-3
2.7960791e0 -2.8687035e0 9.874849e-4 9.874849e-4
2.9655591e0 -2.8687035e0 8.3524356e-4 8.3524356e-4
3.135039e0 -2.8687035e0 7.0213715e-4 7.0213715e-4
3.304519e0 -2.8687035e0 5.8667921e-4 5.8667921e-4
3.473999e0 -2.8687035e0 4.8720433e-4 4.8720433e-4
3.643479e0 -2.8687035e0 4.0216992e-4 4.0216992e-4
3.812959e0 -2.8687035e0 3.29951645e-4 3.29951645e-4
3.982439e0 -2.8687035e0 2.69064723e-4 2.69064723e-4
4.151919e0 -2.8687035e0 2.18045325e-4 2.18045325e-4
4.321399e0 -2.8687035e0 1.75645827e-4 1.75645827e-4
4.4908789e0 -2.8687035e0 1.40564008e-4 1.40564008e-4
4.6603589e0 -2.8687035e0 1.1181108e-4 1.1181108e-4
4.8298389e0 -2.8687035e0 8.8395543e-5 8.8395543e-5
4.9993188e0 -2.8687035e0 6.9423587e-5 6.9423587e-5

-5.0e0 -2.7878966e0 2.5079709e-4 2.5079709e-4
-4.83052e0 -2.7878966e0 3.2736482e-4 3.2736482e-4
-4.66104e0 -2.7878966e0 4.2432874e-4 4.2432874e-4
-4.49156e0 -2.7878966e0 5.4627525e-4 5.4627525e-4
-4.3220801e0 -2.7878966e0 6.9790877e-4 6.9790877e-4
-4.1526001e0 -2.7878966e0 8.849357e-4 8.849357e-4
-3.9831201e0 -2.7878966e0 1.11306303e-3 1.11306303e-3
-3.8136401e0 -2.7878966e0 1.38790114e-3 1.38790114e-3
-3.6441602e0 -2.7878966e0 1.71503725e-3 1.71503725e-3
-3.4746802e0 -2.7878966e0 2.09910623e-3 2.09910623e-3
-3.3052002e0 -2.7878966e0 2.54262863e-3 2.54262863e-3
-3.1357202e0 -2.7878966e0 3.04655663e-3 3.04655663e-3
-2.9662402e0 -2.7878966e0 3.608092e-3 3.608092e-3
-2.7967603e0 -2.7878966e0 4.220837e-3 4.220837e-3
-2.6272803e0 -2.7878966e0 4.874833e-3 4.874833e-3
-2.4578003e0 -2.7878966e0 5.55426e-3 5.55426e-3
-2.2883203e0 -2.7878966e0 6.2406241e-3 6.2406241e-3
-2.1188403e0 -2.7878966e0 6.9116344e-3 6.9116344e-3
-1.9493604e0 -2.7878966e0 7.5450792e-3 7.5450792e-3
-1.7798804e0 -2.7878966e0 8.1173962e-3 8.1173962e-3
-1.6104004e0 -2.7878966e0 8.6084155e-3 8.6084155e-3
-1.4409204e0 -2.7878966e0 9.0009953e-3 9.0009953e-3
-1.2714404e0 -2.7878966e0 9.2828595e-3 9.2828595e-3
-1.1019604e0 -2.7878966e0 9.448885e-3 9.448885e-3
-9.324805e-1 -2.7878966e0 9.4974942e-3 9.4974942e-3
-7.630005e-1 -2.7878966e0 9.4341304e-3 9.4341304e-3
-5.935205e-1 -2.7878966e0 9.2664629e-3 9.2664629e-3
-4.240405e-1 -2.7878966e0 9.0061957e-3 9.0061957e-3
-2.545605e-1 -2.7878966e0 8.6670595e-3 8.6670595e-3
-8.50806e-2 -2.7878966e0 8.2635081e-3 8.2635081e-3
8.43994e-2 -2.7878966e0 7.8099643e-3 7.8099643e-3
2.538794e-1 -2.7878966e0 7.3202753e-3 7.3202753e-3
4.233594e-1 -2.7878966e0 6.8081552e-3 6.8081552e-3
5.928394e-1 -2.7878966e0 6.2842944e-3 6.2842944e-3
7.623193e-1 -2.7878966e0 5.7591158e-3 5.7591158e-3
9.317993e-1 -2.7878966e0 5.2421124e-3 5.2421124e-3
1.1012793e0 -2.7878966e0 4.7391782e-3 4.7391782e-3
1.2707593e0 -2.7878966e0 4.2575865e-3 4.2575865e-3
1.4402393e0 -2.7878966e0 3.8002647e-3 3.8002647e-3
1.6097192e0 -2.7878966e0 3.3711389e-3 3.3711389e-3
1.7791992e0 -2.7878966e0 2.9721689e-3 2.9721689e-3
1.9486792e0 -2.7878966e0 2.6042262e-3 2.6042262e-3
2.1181592e0 -2.7878966e0 2.2684102e-3 2.2684102e-3
2.2876392e0 -2.7878966e0 1.964421e-3 1.964421e-3
2.4571191e0 -2.7878966e0 1.6905168e-3 1.6905168e-3
2.6265991e0 -2.7878966e0 1.4464609e-3 1.4464609e-3
2.7960791e0 -2.7878966e0 1.2301213e-3 1.2301213e-3
2.9655591e0 -2.7878966e0 1.04000764e-3 1.04000764e-3
3.135039e0 -2.7878966e0 8.7407878e-4 8.7407878e-4
3.304519e0 -2.7878966e0 7.3019371e-4 7.3019371e-4
3.473999e0 -2.7878966e0 6.0629933e-4 6.0629933e-4
3.643479e0 -2.7878966e0 5.0040967e-4 5.0040967e-4
3.812959e0 -2.7878966e0 4.10552658e-4 4.10552658e-4
3.982439e0 -2.7878966e0 3.3471415e-4 3.3471415e-4
4.151919e0 -2.7878966e0 2.7129346e-4 2.7129346e-4
4.321399e0 -2.7878966e0 2.18481348e-4 2.18481348e-4
4.4908789e0 -2.7878966e0 1.7487567e-4 1.7487567e-4
4.6603589e0 -2.7878966e0 1.39108441e-4 1.39108441e-4
4.8298389e0 -2.7878966e0 1.09952026e-4 1.09952026e-4
4.9993188e0 -2.7878966e0 8.6369878e-5 8.6369878e-5

-5.0e0 -2.7070895e0 3.128438e-4 3.128438e-4
-4.83052e0 -2.7070895e0 4.089021e-4 4.089021e-4
-4.66104e0 -2.7070895e0 5.3081996e-4 5.3081996e-4
-4.49156e0 -2.7070895e0 6.8450583e-4 6.8450583e-4
-4.3220801e0 -2.7070895e0 8.7617406e-4 8.7617406e-4
-4.1526001e0 -2.7070895e0 1.1132929e-3 1.1132929e-3
-3.9831201e0 -2.7070895e0 1.40308131e-3 1.40308131e-3
-3.8136401e0 -2.7070895e0 1.75371582e-3 1.75371582e-3
-3.6441602e0 -2.7070895e0 2.17199217e-3 2.17199217e-3
-3.4746802e0 -2.7070895e0 2.66437674e-3 2.66437674e-3
-3.3052002e0 -2.7070895e0 3.2343275e-3 3.2343275e-3
-3.1357202e0 -2.7070895e0 3.8837964e-3 3.8837964e-3
-2.9662402e0 -2.7070895e0 4.610163e-3 4.610163e-3
-2.7967603e0 -2.7070895e0 5.4030794e-3 5.4030794e-3
-2.6272803e0 -2.7070895e0 6.2501414e-3 6.2501414e-3
-2.4578003e0 -2.7070895e0 7.1306032e-3 7.1306032e-3
-2.2883203e0 -2.7070895e0 8.0191669e-3 8.0191669e-3
-2.1188403e0 -2.7070895e0 8.8864642e-3 8.8864642e-3
-1.9493604e0 -2.7070895e0 9.7018307e-3 9.7018307e-3
-1.7798804e0 -2.7070895e0 1.04337172e-2 1.04337172e-2
-1.6104004e0 -2.7070895e0 1.10563818e-2 1.10563818e-2
-1.4409204e0 -2.7070895e0 1.15467169e-2 1.15467169e-2
-1.2714404e0 -2.7070895e0 1.18907341e-2 1.18907341e-2
-1.1019604e0 -2.7070895e0 1.20816708e-2 1.20816708e-2
-9.324805e-1 -2.7070895e0 1.21194867e-2 1.21194867e-2
-7.630005e-1 -2.7070895e0 1.20119206e-2 1.20119206e-2
-5.935205e-1 -2.7070895e0 1.17722157e-2 1.17722157e-2
-4.240405e-1 -2.7070895e0 1.1415155e-2 1.1415155e-2
-2.545605e-1 -2.7070895e0 1.09604883e-2 1.09604883e-2
-8.50806e-2 -2.7070895e0 1.04269563e-2 1.04269563e-2
8.43994e-2 -2.7070895e0 9.8335846e-3 9.8335846e-3
2.538794e-1 -2.7070895e0 9.1984885e-3 9.1984885e-3
4.233594e-1 -2.7070895e0 8.5384038e-3 8.5384038e-3
5.928394e-1 -2.7070895e0 7.8675081e-3 7.8675081e-3
7.623193e-1 -2.7070895e0 7.1985938e-3 7.1985938e-3
9.317993e-1 -2.7070895e0 6.5419792e-3 6.5419792e-3
1.1012793e0 -2.7070895e0 5.906811e-3 5.906811e-3
1.2707593e0 -2.7070895e0 5.2990144e-3 5.2990144e-3
1.4402393e0 -2.7070895e0 4.7253581e-3 4.7253581e-3
1.6097192e0 -2.7070895e0 4.186975e-3 4.186975e-3
1.7791992e0 -2.7070895e0 3.6886139e-3 3.6886139e-3
1.9486792e0 -2.7070895e0 3.2298337e-3 3.2298337e-3
2.1181592e0 -2.7070895e0 2.8114055e-3 2.8114055e-3
2.2876392e0 -2.7070895e0 2.4325447e-3 2.4325447e-3
2.4571191e0 -2.7070895e0 2.0927829e-3 2.0927829e-3
2.6265991e0 -2.7070895e0 1.789869e-3 1.789869e-3
2.7960791e0 -2.7070895e0 1.5215897e-3 1.5215897e-3
2.9655591e0 -2.7070895e0 1.2860959e-3 1.2860959e-3
3.135039e0 -2.7070895e0 1.08057475e-3 1.08057475e-3
3.304519e0 -2.7070895e0 9.0254147e-4 9.0254147e-4
3.473999e0 -2.7070895e0 7.4930263e-4 7.4930263e-4
3.643479e0 -2.7070895e0 6.18386102e-4 6.18386102e-4
3.812959e0 -2.7070895e0 5.07275471e-4 5.07275471e-4
3.982439e0 -2.7070895e0 4.13625928e-4 4.13625928e-4
4.151919e0 -2.7070895e0 3.35167148e-4 3.35167148e-4
4.321399e0 -2.7070895e0 2.69942084e-4 2.69942084e-4
4.4908789e0 -2.7070895e0 2.16073677e-4 2.16073677e-4
4.6603589e0 -2.7070895e0 1.71880661e-4 1.71880661e-4
4.8298389e0 -2.7070895e0 1.35868834e-4 1.35868834e-4
4.9993188e0 -2.7070895e0 1.06748672e-4 1.06748672e-4

-5.0e0 -2.6262827e0 3.87354e-4 3.87354e-4
-4.83052e0 -2.6262827e0 5.0700847e-4 5.0700847e-4
-4.66104e0 -2.6262827e0 6.5939986e-4 6.5939986e-4
-4.49156e0 -2.6262827e0 8.5166609e-4 8.5166609e-4
-4.3220801e0 -2.6262827e0 1.09242096e-3 1.09242096e-3
-4.1526001e0 -2.6262827e0 1.39062529e-3 1.39062529e-3
-3.9831201e0 -2.6262827e0 1.7565894e-3 1.7565894e-3
-3.8136401e0 -2.6262827e0 2.20010768e-3 2.20010768e-3
-3.6441602e0 -2.6262827e0 2.73162474e-3 2.73162474e-3
-3.4746802e0 -2.6262827e0 3.3591074e-3 3.3591074e-3
-3.3052002e0 -2.6262827e0 4.0880736e-3 4.0880736e-3
-3.1357202e0 -2.6262827e0 4.9206866e-3 4.9206866e-3
-2.9662402e0 -2.6262827e0 5.8528723e-3 5.8528723e-3
-2.7967603e0 -2.6262827e0 6.8744604e-3 6.8744604e-3
-2.6272803e0 -2.6262827e0 7.9658026e-3 7.9658026e-3
-2.4578003e0 -2.6262827e0 9.1015392e-3 9.1015392e-3
-2.2883203e0 -2.6262827e0 1.0246278e-2 1.0246278e-2
-2.1188403e0 -2.6262827e0 1.13614595e-2 1.13614595e-2
-1.9493604e0 -2.6262827e0 1.24046559e-2 1.24046559e-2
-1.7798804e0 -2.6262827e0 1.33357893e-2 1.33357893e-2
-1.6104004e0 -2.6262827e0 1.41188062e-2 1.41188062e-2
-1.4409204e0 -2.6262827e0 1.47268188e-2 1.47268188e-2
-1.2714404e0 -2.6262827e0 1.51397197e-2 1.51397197e-2
-1.1019604e0 -2.6262827e0 1.53524176e-2 1.53524176e-2
-9.324805e-1 -2.6262827e0 1.53675293e-2 1.53675293e-2
-7.630005e-1 -2.6262827e0 1.51954865e-2 1.51954865e-2
-5.935205e-1 -2.6262827e0 1.48563908e-2 1.48563908e-2
-4.240405e-1 -2.6262827e0 1.43713608e-2 1.43713608e-2
-2.545605e-1 -2.6262827e0 1.37655232e-2 1.37655232e-2
-8.50806e-2 -2.6262827e0 1.30653447e-2 1.30653447e-2
8.43994e-2 -2.6262827e0 1.22943054e-2 1.22943054e-2
2.538794e-1 -2.6262827e0 1.14762692e-2 1.14762692e-2
4.233594e-1 -2.6262827e0 1.06316391e-2 1.06316391e-2
5.928394e-1 -2.6262827e0 9.7784642e-3 9.7784642e-3
7.623193e-1 -2.6262827e0 8.9320186e-3 8.9320186e-3
9.317993e-1 -2.6262827e0 8.1053192e-3 8.1053192e-3
1.1012793e0 -2.6262827e0 7.3082289e-3 7.3082289e-3
1.2707593e0 -2.6262827e0 6.548247e-3 6.548247e-3
1.4402393e0 -2.6262827e0 5.8327432e-3 5.8327432e-3
1.6097192e0 -2.6262827e0 5.1638268e-3 5.1638268e-3
1.7791992e0 -2.6262827e0 4.5446033e-3 4.5446033e-3
1.9486792e0 -2.6262827e0 3.9758273e-3 3.9758273e-3
2.1181592e0 -2.6262827e0 3.4590561e-3 3.4590561e-3
2.2876392e0 -2.6262827e0 2.9914284e-3 2.9914284e-3
2.4571191e0 -2.6262827e0 2.5721367e-3 2.5721367e-3
2.6265991e0 -2.6262827e0 2.1989243e-3 2.1989243e-3
2.7960791e0 -2.6262827e0 1.8688115e-3 1.8688115e-3
2.9655591e0 -2.6262827e0 1.5792459e-3 1.5792459e-3
3.135039e0 -2.6262827e0 1.3266042e-3 1.3266042e-3
3.304519e0 -2.6262827e0 1.107656e-3 1.107656e-3
3.473999e0 -2.6262827e0 9.1958264e-4 9.1958264e-4
3.643479e0 -2.6262827e0 7.58821608e-4 7.58821608e-4
3.812959e0 -2.6262827e0 6.2249446e-4 6.2249446e-4
3.982439e0 -2.6262827e0 5.07506038e-4 5.07506038e-4
4.151919e0 -2.6262827e0 4.11301506e-4 4.11301506e-4
4.321399e0 -2.6262827e0 3.31240651e-4 3.31240651e-4
4.4908789e0 -2.6262827e0 2.65166956e-4 2.65166956e-4
4.6603589e0 -2.6262827e0 2.10954234e-4 2.10954234e-4
4.8298389e0 -2.6262827e0 1.66791379e-4 1.66791379e-4
4.9993188e0 -2.6262827e0 1.31031448e-4 1.31031448e-4

-5.0e0 -2.5454758e0 4.7618083e-4 4.7618083e-4
-4.83052e0 -2.5454758e0 6.2415698e-4 6.2415698e-4
-4.66104e0 -2.5454758e0 8.12958e-4 8.12958e-4
-4.49156e0 -2.5454758e0 1.05200078e-3 1.05200078e-3
-4.3220801e0 -2.5454758e0 1.35172975e-3 1.35172975e-3
-4.1526001e0 -2.5454758e0 1.72486595e-3 1.72486595e-3
-3.9831201e0 -2.5454758e0 2.18338564e-3 2.18338564e-3
-3.8136401e0 -2.5454758e0 2.74170413e-3 2.74170413e-3
-3.6441602e0 -2.5454758e0 3.4122787e-3 3.4122787e-3
-3.4746802e0 -2.5454758e0 4.2064209e-3 4.2064209e-3
-3.3052002e0 -2.5454758e0 5.1329219e-3 5.1329219e-3
-3.1357202e0 -2.5454758e0 6.1941183e-3 6.1941183e-3
-2.9662402e0 -2.5454758e0 7.3857253e-3 7.3857253e-3
-2.7967603e0 -2.5454758e0 8.693721e-3 8.693721e-3
-2.6272803e0 -2.5454758e0 1.00939085e-2 1.00939085e-2
-2.4578003e0 -2.5454758e0 1.15509216e-2 1.15509216e-2
-2.2883203e0 -2.5454758e0 1.30182796e-2 1.30182796e-2
-2.1188403e0 -2.5454758e0 1.4444588e-2 1.4444588e-2
-1.9493604e0 -2.5454758e0 1.57729442e-2 1.57729442e-2
-1.7798804e0 -2.5454758e0 1.69494987e-2 1.69494987e-2
-1.6104004e0 -2.5454758e0 1.79279697e-2 1.79279697e-2
-1.4409204e0 -2.5454758e0 1.86731635e-2 1.86731635e-2
-1.2714404e0 -2.5454758e0 1.91629005e-2 1.91629005e-2
-1.1019604e0 -2.5454758e0 1.93905692e-2 1.93905692e-2
-9.324805e-1 -2.5454758e0 1.936401e-2 1.936401e-2
-7.630005e-1 -2.5454758e0 1.91001239e-2 1.91001239e-2
-5.935205e-1 -2.5454758e0 1.86255136e-2 1.86255136e-2
-4.240405e-1 -2.5454758e0 1.79709323e-2 1.79709323e-2
-2.545605e-1 -2.5454758e0 1.71694923e-2 1.71694923e-2
-8.50806e-2 -2.5454758e0 1.62562178e-2 1.62562178e-2
8.43994e-2 -2.5454758e0 1.5261641e-2 1.5261641e-2
2.538794e-1 -2.5454758e0 1.42148213e-2 1.42148213e-2
4.233594e-1 -2.5454758e0 1.31421716e-2 1.31421716e-2
5.928394e-1 -2.5454758e0 1.2064953e-2 1.2064953e-2
7.623193e-1 -2.5454758e0 1.10021686e-2 1.10021686e-2
9.317993e-1 -2.5454758e0 9.9684348e-3 9.9684348e-3
1.1012793e0 -2.5454758e0 8.9755682e-3 8.9755682e-3
1.2707593e0 -2.5454758e0 8.0329305e-3 8.0329305e-3
1.4402393e0 -2.5454758e0 7.146527e-3 7.146527e-3
1.6097192e0 -2.5454758e0 6.3208768e-3 6.3208768e-3
1.7791992e0 -2.5454758e0 5.5583217e-3 5.5583217e-3
1.9486792e0 -2.5454758e0 4.8595515e-3 4.8595515e-3
2.1181592e0 -2.5454758e0 4.2247375e-3 4.2247375e-3
2.2876392e0 -2.5454758e0 3.6520993e-3 3.6520993e-3
2.4571191e0 -2.5454758e0 3.138816e-3 3.138816e-3
2.6265991e0 -2.5454758e0 2.6823268e-3 2.6823268e-3
2.7960791e0 -2.5454758e0 2.2793605e-3 2.2793605e-3
2.9655591e0 -2.5454758e0 1.9253827e-3 1.9253827e-3
3.135039e0 -2.5454758e0 1.6171126e-3 1.6171126e-3
3.304519e0 -2.5454758e0 1.3501541e-3 1.3501541e-3
3.473999e0 -2.5454758e0 1.1207495e-3 1.1207495e-3
3.643479e0 -2.5454758e0 9.24772618e-4 9.24772618e-4
3.812959e0 -2.5454758e0 7.58508598e-4 7.58508598e-4
3.982439e0 -2.5454758e0 6.1848318e-4 6.1848318e-4
4.151919e0 -2.5454758e0 5.01224673e-4 5.01224673e-4
4.321399e0 -2.5454758e0 4.03745721e-4 4.03745721e-4
4.4908789e0 -2.5454758e0 3.23233025e-4 3.23233025e-4
4.6603589e0 -2.5454758e0 2.57182121e-4 2.57182121e-4
4.8298389e0 -2.5454758e0 2.03343944e-4 2.03343944e-4
4.9993188e0 -2.5454758e0 1.59750995e-4 1.59750995e-4

-5.0e0 -2.4646689e0 5.8094733e-4 5.8094733e-4
-4.83052e0 -2.4646689e0 7.6265019e-4 7.6265019e-4
-4.66104e0 -2.4646689e0 9.9499059e-4 9.9499059e-4
-4.49156e0 -2.4646689e0 1.28988184e-3 1.28988184e-3
-4.3220801e0 -2.4646689e0 1.66118117e-3 1.66118117e-3
-4.1526001e0 -2.4646689e0 2.12384053e-3 2.12384053e-3
-3.9831201e0 -2.4646689e0 2.6948521e-3 2.6948521e-3
-3.8136401e0 -2.4646689e0 3.3923145e-3 3.3923145e-3
-3.6441602e0 -2.4646689e0 4.2331544e-3 4.2331544e-3
-3.4746802e0 -2.4646689e0 5.2328922e-3 5.2328922e-3
-3.3052002e0 -2.4646689e0 6.40277e-3 6.40277e-3
-3.1357202e0 -2.4646689e0 7.7473979e-3 7.7473979e-3
-2.9662402e0 -2.4646689e0 9.2618503e-3 9.2618503e-3
-2.7967603e0 -2.4646689e0 1.09284294e-2 1.09284294e-2
-2.6272803e0 -2.4646689e0 1.27158052e-2 1.27158052e-2
-2.4578003e0 -2.4646689e0 1.45757478e-2 1.45757478e-2
-2.2883203e0 -2.4646689e0 1.64485463e-2 1.64485463e-2
-2.1188403e0 -2.4646689e0 1.8262558e-2 1.8262558e-2
-1.9493604e0 -2.4646689e0 1.9944267e-2 1.9944267e-2
-1.7798804e0 -2.4646689e0 2.14222267e-2 2.14222267e-2
-1.6104004e0 -2.4646689e0 2.26361307e-2 2.26361307e-2
-1.4409204e0 -2.4646689e0 2.35399895e-2 2.35399895e-2
-1.2714404e0 -2.4646689e0 2.41104398e-2 2.41104398e-2
-1.1019604e0 -2.4646689e0 2.4341502e-2 2.4341502e-2
-9.324805e-1 -2.4646689e0 2.42456268e-2 2.42456268e-2
-7.630005e-1 -2.4646689e0 2.38517775e-2 2.38517775e-2
-5.935205e-1 -2.4646689e0 2.31945593e-2 2.31945593e-2
-4.240405e-1 -2.4646689e0 2.23177489e-2 2.23177489e-2
-2.545605e-1 -2.4646689e0 2.12665111e-2 2.12665111e-2
-8.50806e-2 -2.4646689e0 2.00831694e-2 2.00831694e-2
8.43994e-2 -2.4646689e0 1.88089551e-2 1.88089551e-2
2.538794e-1 -2.4646689e0 1.74797063e-2 1.74797063e-2
4.233594e-1 -2.4646689e0 1.61266988e-2 1.61266988e-2
5.928394e-1 -2.4646689e0 1.47769534e-2 1.47769534e-2
7.623193e-1 -2.4646689e0 1.34519785e-2 1.34519785e-2
9.317993e-1 -2.4646689e0 1.21692067e-2 1.21692067e-2
1.1012793e0 -2.4646689e0 1.09423524e-2 1.09423524e-2
1.2707593e0 -2.4646689e0 9.7810768e-3 9.7810768e-3
1.4402393e0 -2.4646689e0 8.6924696e-3 8.6924696e-3
1.6097192e0 -2.4646689e0 7.6812582e-3 7.6812582e-3
1.7791992e0 -2.4646689e0 6.749255e-3 6.749255e-3
1.9486792e0 -2.4646689e0 5.8970921e-3 5.8970921e-3
2.1181592e0 -2.4646689e0 5.1234563e-3 5.1234563e-3
2.2876392e0 -2.4646689e0 4.4269014e-3 4.4269014e-3
2.4571191e0 -2.4646689e0 3.8034691e-3 3.8034691e-3
2.6265991e0 -2.4646689e0 3.2488586e-3 3.2488586e-3
2.7960791e0 -2.4646689e0 2.7601872e-3 2.7601872e-3
2.9655591e0 -2.4646689e0 2.3311038e-3 2.3311038e-3
3.135039e0 -2.4646689e0 1.957575e-3 1.957575e-3
3.304519e0 -2.4646689e0 1.6344232e-3 1.6344232e-3
3.473999e0 -2.4646689e0 1.356444e-3 1.356444e-3
3.643479e0 -2.4646689e0 1.11927963e-3 1.11927963e-3
3.812959e0 -2.4646689e0 9.18113737e-4 9.18113737e-4
3.982439e0 -2.4646689e0 7.48523888e-4 7.48523888e-4
4.151919e0 -2.4646689e0 6.06723097e-4 6.06723097e-4
4.321399e0 -2.4646689e0 4.88777798e-4 4.88777798e-4
4.4908789e0 -2.4646689e0 3.91315535e-4 3.91315535e-4
4.6603589e0 -2.4646689e0 3.11352885e-4 3.11352885e-4
4.8298389e0 -2.4646689e0 2.46228516e-4 2.46228516e-4
4.9993188e0 -2.4646689e0 1.93523909e-4 1.93523909e-4

-5.0e0 -2.383862e0 7.0350761e-4 7.0350761e-4
-4.83052e0 -2.383862e0 9.2485388e-4 9.2485388e-4
-4.66104e0 -2.383862e0 1.20875795e-3 1.20875795e-3
-4.49156e0 -2.383862e0 1.56987614e-3 1.56987614e-3
-4.3220801e0 -2.383862e0 2.02564253e-3 2.02564253e-3
-4.1526001e0 -2.383862e0 2.5959161e-3 2.5959161e-3
-3.9831201e0 -2.383862e0 3.3020671e-3 3.3020671e-3
-3.8136401e0 -2.383862e0 4.1674255e-3 4.1674255e-3
-3.6441602e0 -2.383862e0 5.214826e-3 5.214826e-3
-3.4746802e0 -2.383862e0 6.4651591e-3 6.4651591e-3
-3.3052002e0 -2.383862e0 7.9336713e-3 7.9336713e-3
-3.1357202e0 -2.383862e0 9.6279033e-3 9.6279033e-3
-2.9662402e0 -2.383862e0 1.15426997e-2 1.15426997e-2
-2.7967603e0 -2.383862e0 1.3655741e-2 1.3655741e-2
-2.6272803e0 -2.383862e0 1.59247052e-2 1.59247052e-2
-2.4578003e0 -2.383862e0 1.82889177e-2 1.82889177e-2
-2.2883203e0 -2.383862e0 2.06661887e-2 2.06661887e-2
-2.1188403e0 -2.383862e0 2.29633401e-2 2.29633401e-2
-1.9493604e0 -2.383862e0 2.50814316e-2 2.50814316e-2
-1.7798804e0 -2.383862e0 2.69264363e-2 2.69264363e-2
-1.6104004e0 -2.383862e0 2.84194691e-2 2.84194691e-2
-1.4409204e0 -2.383862e0 2.95046776e-2 2.95046776e-2
-1.2714404e0 -2.383862e0 3.0155509e-2 3.0155509e-2
-1.1019604e0 -2.383862e0 3.0368432e-2 3.0368432e-2
-9.324805e-1 -2.383862e0 3.0166134e-2 3.0166134e-2
-7.630005e-1 -2.383862e0 2.95896217e-2 2.95896217e-2
-5.935205e-1 -2.383862e0 2.86905186e-2 2.86905186e-2
-4.240405e-1 -2.383862e0 2.75253346e-2 2.75253346e-2
-2.545605e-1 -2.383862e0 2.61545676e-2 2.61545676e-2
-8.50806e-2 -2.383862e0 2.46350534e-2 2.46350534e-2
8.43994e-2 -2.383862e0 2.30125868e-2 2.30125868e-2
2.538794e-1 -2.383862e0 2.13362767e-2 2.13362767e-2
4.233594e-1 -2.383862e0 1.96432515e-2 1.96432515e-2
5.928394e-1 -2.383862e0 1.79639761e-2 1.79639761e-2
7.623193e-1 -2.383862e0 1.63251398e-2 1.63251398e-2
9.317993e-1 -2.383862e0 1.47455063e-2 1.47455063e-2
1.1012793e0 -2.383862e0 1.3240888e-2 1.3240888e-2
1.2707593e0 -2.383862e0 1.18214131e-2 1.18214131e-2
1.4402393e0 -2.383862e0 1.04949216e-2 1.04949216e-2
1.6097192e0 -2.383862e0 9.2653642e-3 9.2653642e-3
1.7791992e0 -2.383862e0 8.1351564e-3 8.1351564e-3
1.9486792e0 -2.383862e0 7.1033167e-3 7.1033167e-3
2.1181592e0 -2.383862e0 6.168367e-3 6.168367e-3
2.2876392e0 -2.383862e0 5.327241e-3 5.327241e-3
2.4571191e0 -2.383862e0 4.5748326e-3 4.5748326e-3
2.6265991e0 -2.383862e0 3.9067694e-3 3.9067694e-3
2.7960791e0 -2.383862e0 3.3184952e-3 3.3184952e-3
2.9655591e0 -2.383862e0 2.8022195e-3 2.8022195e-3
3.135039e0 -2.383862e0 2.3529166e-3 2.3529166e-3
3.304519e0 -2.383862e0 1.9642838e-3 1.9642838e-3
3.473999e0 -2.383862e0 1.63028e-3 1.63028e-3
3.643479e0 -2.383862e0 1.34553635e-3 1.34553635e-3
3.812959e0 -2.383862e0 1.10357579e-3 1.10357579e-3
3.982439e0 -2.383862e0 8.99921661e-4 8.99921661e-4
4.151919e0 -2.383862e0 7.29499945e-4 7.29499945e-4
4.321399e0 -2.383862e0 5.87683994e-4 5.87683994e-4
4.4908789e0 -2.383862e0 4.70578357e-4 4.70578357e-4
4.6603589e0 -2.383862e0 3.74533575e-4 3.74533575e-4
4.8298389e0 -2.383862e0 2.96173872e-4 2.96173872e-4
4.9993188e0 -2.383862e0 2.32835916e-4 2.32835916e-4

-5.0e0 -2.3030551e0 8.4553537e-4 8.4553537e-4
-4.83052e0 -2.3030551e0 1.11334033e-3 1.11334033e-3
-4.66104e0 -2.3030551e0 1.45739026e-3 1.45739026e-3
-4.49156e0 -2.3030551e0 1.89609789e-3 1.89609789e-3
-4.3220801e0 -2.3030551e0 2.4519246e-3 2.4519246e-3
-4.1526001e0 -2.3030551e0 3.1493816e-3 3.1493816e-3
-3.9831201e0 -2.3030551e0 4.0163306e-3 4.0163306e-3
-3.8136401e0 -2.3030551e0 5.0828e-3 5.0828e-3
-3.6441602e0 -2.3030551e0 6.3791498e-3 6.3791498e-3
-3.4746802e0 -2.3030551e0 7.9323631e-3 7.9323631e-3
-3.3052002e0 -2.3030551e0 9.7651051e-3 9.7651051e-3
-3.1357202e0 -2.3030551e0 1.1888059e-2 1.1888059e-2
-2.9662402e0 -2.3030551e0 1.42950505e-2 1.42950505e-2
-2.7967603e0 -2.3030551e0 1.69601549e-2 1.69601549e-2
-2.6272803e0 -2.3030551e0 1.98287715e-2 1.98287715e-2
-2.4578003e0 -2.3030551e0 2.28193877e-2 2.28193877e-2
-2.2883203e0 -2.3030551e0 2.58254716e-2 2.58254716e-2
-2.1188403e0 -2.3030551e0 2.8720948e-2 2.8720948e-2
-1.9493604e0 -2.3030551e0 3.13737215e-2 3.13737215e-2
-1.7798804e0 -2.3030551e0 3.36616531e-2 3.36616531e-2
-1.6104004e0 -2.3030551e0 3.54833748e-2 3.54833748e-2
-1.4409204e0 -2.3030551e0 3.67705879e-2 3.67705879e-2
-1.2714404e0 -2.3030551e0 3.7493314e-2 3.7493314e-2
-1.1019604e0 -2.3030551e0 3.7654787e-2 3.7654787e-2
-9.324805e-1 -2.3030551e0 3.7282358e-2 3.7282358e-2
-7.630005e-1 -2.3030551e0 3.6469101e-2 3.6469101e-2
-5.935205e-1 -2.3030551e0 3.5252715e-2 3.5252715e-2
-4.240405e-1 -2.3030551e0 3.3700208e-2 3.3700208e-2
-2.545605e-1 -2.3030551e0 3.1916264e-2 3.1916264e-2
-8.50806e-2 -2.3030551e0 2.9976111e-2 2.9976111e-2
8.43994e-2 -2.3030551e0 2.7931804e-2 2.7931804e-2
2.538794e-1 -2.3030551e0 2.5856616e-2 2.5856616e-2
4.233594e-1 -2.3030551e0 2.3727898e-2 2.3727898e-2
5.928394e-1 -2.3030551e0 2.16751617e-2 2.16751617e-2
7.623193e-1 -2.3030551e0 1.96628914e-2 1.96628914e-2
9.317993e-1 -2.3030551e0 1.77332881e-2 1.77332881e-2
1.1012793e0 -2.3030551e0 1.59021078e-2 1.59021078e-2
1.2707593e0 -2.3030551e0 1.41809163e-2 1.41809163e-2
1.4402393e0 -2.3030551e0 1.2576845e-2 1.2576845e-2
1.6097192e0 -2.3030551e0 1.1094075e-2 1.1094075e-2
1.7791992e0 -2.3030551e0 9.7336224e-3 9.7336224e-3
1.9486792e0 -2.3030551e0 8.4940135e-3 8.4940135e-3
2.1181592e0 -2.3030551e0 7.3723232e-3 7.3723232e-3
2.2876392e0 -2.3030551e0 6.3642216e-3 6.3642216e-3
2.4571191e0 -2.3030551e0 5.4641502e-3 5.4641502e-3
2.6265991e0 -2.3030551e0 4.6657043e-3 4.6657043e-3
2.7960791e0 -2.3030551e0 3.9616176e-3 3.9616176e-3
2.9655591e0 -2.3030551e0 3.3448383e-3 3.3448383e-3
3.135039e0 -2.3030551e0 2.8085344e-3 2.8085344e-3
3.304519e0 -2.3030551e0 2.3449762e-3 2.3449762e-3
3.473999e0 -2.3030551e0 1.9461453e-3 1.9461453e-3
3.643479e0 -2.3030551e0 1.60605916e-3 1.60605916e-3
3.812959e0 -2.3030551e0 1.31745767e-3 1.31745767e-3
3.982439e0 -2.3030551e0 1.0745375e-3 1.0745375e-3
4.151919e0 -2.3030551e0 8.71095741e-4 8.71095741e-4
4.321399e0 -2.3030551e0 7.01823135e-4 7.01823135e-4
4.4908789e0 -2.3030551e0 5.62097461e-4 5.62097461e-4
4.6603589e0 -2.3030551e0 4.47443718e-4 4.47443718e-4
4.8298389e0 -2.3030551e0 3.53918694e-4 3.53918694e-4
4.9993188e0 -2.3030551e0 2.78225204e-4 2.78225204e-4

-5.0e0 -2.2222482e0 1.00862656e-3 1.00862656e-3
-4.83052e0 -2.2222482e0 1.32995229e-3 1.32995229e-3
-4.66104e0 -2.2222482e0 1.74399434e-3 1.74399434e-3
-4.49156e0 -2.2222482e0 2.27336157e-3 2.27336157e-3
-4.3220801e0 -2.2222482e0 2.9456691e-3 2.9456691e-3
-4.1526001e0 -2.2222482e0 3.7924896e-3 3.7924896e-3
-3.9831201e0 -2.2222482e0 4.8492648e-3 4.8492648e-3
-3.8136401e0 -2.2222482e0 6.15467e-3 6.15467e-3
-3.6441602e0 -2.2222482e0 7.747331e-3 7.747331e-3
-3.4746802e0 -2.2222482e0 9.6654437e-3 9.6654437e-3
-3.3052002e0 -2.2222482e0 1.19382112e-2 1.19382112e-2
-3.1357202e0 -2.2222482e0 1.45825883e-2 1.45825883e-2
-2.9662402e0 -2.2222482e0 1.75937773e-2 1.75937773e-2
-2.7967603e0 -2.2222482e0 2.0938474e-2 2.0938474e-2
-2.6272803e0 -2.2222482e0 2.45474312e-2 2.45474312e-2
-2.4578003e0 -2.2222482e0 2.83148213e-2 2.83148213e-2
-2.2883203e0 -2.2222482e0 3.20970616e-2 3.20970616e-2
-2.1188403e0 -2.2222482e0 3.57296042e-2 3.57296042e-2
-1.9493604e0 -2.2222482e0 3.90355562e-2 3.90355562e-2
-1.7798804e0 -2.2222482e0 4.18572258e-2 4.18572258e-2
-1.6104004e0 -2.2222482e0 4.4048482e-2 4.4048482e-2
-1.4409204e0 -2.2222482e0 4.5558743e-2 4.5558743e-2
-1.2714404e0 -2.2222482e0 4.6328975e-2 4.6328975e-2
-1.1019604e0 -2.2222482e0 4.6378093e-2 4.6378093e-2
-9.324805e-1 -2.2222482e0 4.5810516e-2 4.5810516e-2
-7.630005e-1 -2.2222482e0 4.4619014e-2 4.4619014e-2
-5.935205e-1 -2.2222482e0 4.3006647e-2 4.3006647e-2
-4.240405e-1 -2.2222482e0 4.0988957e-2 4.0988957e-2
-2.545605e-1 -2.2222482e0 3.8726459e-2 3.8726459e-2
-8.50806e-2 -2.2222482e0 3.6251013e-2 3.6251013e-2
8.43994e-2 -2.2222482e0 3.3692485e-2 3.3692485e-2
2.538794e-1 -2.2222482e0 3.1068237e-2 3.1068237e-2
4.233594e-1 -2.2222482e0 2.8496951e-2 2.8496951e-2
5.928394e-1 -2.2222482e0 2.594735e-2 2.594735e-2
7.623193e-1 -2.2222482e0 2.3506572e-2 2.3506572e-2
9.317993e-1 -2.2222482e0 2.1169167e-2 2.1169167e-2
1.1012793e0 -2.2222482e0 1.8954416e-2 1.8954416e-2
1.2707593e0 -2.2222482e0 1.68833363e-2 1.68833363e-2
1.4402393e0 -2.2222482e0 1.49592801e-2 1.49592801e-2
1.6097192e0 -2.2222482e0 1.31850375e-2 1.31850375e-2
1.7791992e0 -2.2222482e0 1.15604375e-2 1.15604375e-2
1.9486792e0 -2.2222482e0 1.00827216e-2 1.00827216e-2
2.1181592e0 -2.2222482e0 8.7474161e-3 8.7474161e-3
2.2876392e0 -2.2222482e0 7.5486975e-3 7.5486975e-3
2.4571191e0 -2.2222482e0 6.4793338e-3 6.4793338e-3
2.6265991e0 -2.2222482e0 5.5315018e-3 5.5315018e-3
2.7960791e0 -2.2222482e0 4.6961412e-3 4.6961412e-3
2.9655591e0 -2.2222482e0 3.9653477e-3 3.9653477e-3
3.135039e0 -2.2222482e0 3.3293547e-3 3.3293547e-3
3.304519e0 -2.2222482e0 2.7793759e-3 2.7793759e-3
3.473999e0 -2.2222482e0 2.3073079e-3 2.3073079e-3
3.643479e0 -2.2222482e0 1.90445e-3 1.90445e-3
3.812959e0 -2.2222482e0 1.56239543e-3 1.56239543e-3
3.982439e0 -2.2222482e0 1.27433063e-3 1.27433063e-3
4.151919e0 -2.2222482e0 1.03316997e-3 1.03316997e-3
4.321399e0 -2.2222482e0 8.3273608e-4 8.3273608e-4
4.4908789e0 -2.2222482e0 6.66975362e-4 6.66975362e-4
4.6603589e0 -2.2222482e0 5.31003108e-4 5.31003108e-4
4.8298389e0 -2.2222482e0 4.20122897e-4 4.20122897e-4
4.9993188e0 -2.2222482e0 3.30350754e-4 3.30350754e-4

-5.0e0 -2.1414413e0 1.19407164e-3 1.19407164e-3
-4.83052e0 -2.1414413e0 1.57678291e-3 1.57678291e-3
-4.66104e0 -2.1414413e0 2.07059987e-3 2.07059987e-3
-4.49156e0 -2.1414413e0 2.7044218e-3 2.7044218e-3
-4.3220801e0 -2.1414413e0 3.5118376e-3 3.5118376e-3
-4.1526001e0 -2.1414413e0 4.5324498e-3 4.5324498e-3
-3.9831201e0 -2.1414413e0 5.8109856e-3 5.8109856e-3
-3.8136401e0 -2.1414413e0 7.3967879e-3 7.3967879e-3
-3.6441602e0 -2.1414413e0 9.3410068e-3 9.3410068e-3
-3.4746802e0 -2.1414413e0 1.16935324e-2 1.16935324e-2
-3.3052002e0 -2.1414413e0 1.44952217e-2 1.44952217e-2
-3.1357202e0 -2.1414413e0 1.77696873e-2 1.77696873e-2
-2.9662402e0 -2.1414413e0 2.15171367e-2 2.15171367e-2
-2.7967603e0 -2.1414413e0 2.56937389e-2 2.56937389e-2
-2.6272803e0 -2.1414413e0 3.021447e-2 3.021447e-2
-2.4578003e0 -2.1414413e0 3.49382573e-2 3.49382573e-2
-2.2883203e0 -2.1414413e0 3.96803268e-2 3.96803268e-2
-2.1188403e0 -2.1414413e0 4.42157867e-2 4.42157867e-2
-1.9493604e0 -2.1414413e0 4.8316943e-2 4.8316943e-2
-1.7798804e0 -2.1414413e0 5.1784267e-2 5.1784267e-2
-1.6104004e0 -2.1414413e0 5.438724e-2 5.438724e-2
-1.4409204e0 -2.1414413e0 5.613155e-2 5.613155e-2
-1.2714404e0 -2.1414413e0 5.6940659e-2 5.6940659e-2
-1.1019604e0 -2.1414413e0 5.6818602e-2 5.6818602e-2
-9.324805e-1 -2.1414413e0 5.590085e-2 5.590085e-2
-7.630005e-1 -2.1414413e0 5.4276068e-2 5.4276068e-2
-5.935205e-1 -2.1414413e0 5.2101057e-2 5.2101057e-2
-4.240405e-1 -2.1414413e0 4.949354e-2 4.949354e-2
-2.545605e-1 -2.1414413e0 4.6577124e-2 4.6577124e-2
-8.50806e-2 -2.1414413e0 4.3497223e-2 4.3497223e-2
8.43994e-2 -2.1414413e0 4.0300679e-2 4.0300679e-2
2.538794e-1 -2.1414413e0 3.708436e-2 3.708436e-2
4.233594e-1 -2.1414413e0 3.3931274e-2 3.3931274e-2
5.928394e-1 -2.1414413e0 3.0842087e-2 3.0842087e-2
7.623193e-1 -2.1414413e0 2.7871663e-2 2.7871663e-2
9.317993e-1 -2.1414413e0 2.5066367e-2 2.5066367e-2
1.1012793e0 -2.1414413e0 2.241499e-2 2.241499e-2
1.2707593e0 -2.1414413e0 1.9940736e-2 1.9940736e-2
1.4402393e0 -2.1414413e0 1.7648122e-2 1.7648122e-2
1.6097192e0 -2.1414413e0 1.55535594e-2 1.55535594e-2
1.7791992e0 -2.1414413e0 1.36285655e-2 1.36285655e-2
1.9486792e0 -2.1414413e0 1.18809152e-2 1.18809152e-2
2.1181592e0 -2.1414413e0 1.03035841e-2 1.03035841e-2
2.2876392e0 -2.1414413e0 8.8891064e-3 8.8891064e-3
2.4571191e0 -2.1414413e0 7.6283115e-3 7.6283115e-3
2.6265991e0 -2.1414413e0 6.5114351e-3 6.5114351e-3
2.7960791e0 -2.1414413e0 5.5287502e-3 5.5287502e-3
2.9655591e0 -2.1414413e0 4.6670879e-3 4.6670879e-3
3.135039e0 -2.1414413e0 3.9191418e-3 3.9191418e-3
3.304519e0 -2.1414413e0 3.2723146e-3 3.2723146e-3
3.473999e0 -2.1414413e0 2.7165155e-3 2.7165155e-3
3.643479e0 -2.1414413e0 2.24224478e-3 2.24224478e-3
3.812959e0 -2.1414413e0 1.83994702e-3 1.83994702e-3
3.982439e0 -2.1414413e0 1.50088297e-3 1.50088297e-3
4.151919e0 -2.1414413e0 1.21716534e-3 1.21716534e-3
4.321399e0 -2.1414413e0 9.8116074e-4 9.8116074e-4
4.4908789e0 -2.1414413e0 7.8612903e-4 7.8612903e-4
4.6603589e0 -2.1414413e0 6.25980298e-4 6.25980298e-4
4.8298389e0 -2.1414413e0 4.95395737e-4 4.95395737e-4
4.9993188e0 -2.1414413e0 3.89614197e-4 3.89614197e-4

-5.0e0 -2.0606345e0 1.40258205e-3 1.40258205e-3
-4.83052e0 -2.0606345e0 1.85456235e-3 1.85456235e-3
-4.66104e0 -2.0606345e0 2.4396156e-3 2.4396156e-3
-4.49156e0 -2.0606345e0 3.1923767e-3 3.1923767e-3
-4.3220801e0 -2.0606345e0 4.1544286e-3 4.1544286e-3
-4.1526001e0 -2.0606345e0 5.3749838e-3 5.3749838e-3
-3.9831201e0 -2.0606345e0 6.9104198e-3 6.9104198e-3
-3.8136401e0 -2.0606345e0 8.8230489e-3 8.8230489e-3
-3.6441602e0 -2.0606345e0 1.11804375e-2 1.11804375e-2
-3.4746802e0 -2.0606345e0 1.40466675e-2 1.40466675e-2
-3.3052002e0 -2.0606345e0 1.74775021e-2 1.74775021e-2
-3.1357202e0 -2.0606345e0 2.15114778e-2 2.15114778e-2
-2.9662402e0 -2.0606345e0 2.61464848e-2 2.61464848e-2
-2.7967603e0 -2.0606345e0 3.1338802e-2 3.1338802e-2
-2.6272803e0 -2.0606345e0 3.69755751e-2 3.69755751e-2
-2.4578003e0 -2.0606345e0 4.28782146e-2 4.28782146e-2
-2.2883203e0 -2.0606345e0 4.8772226e-2 4.8772226e-2
-2.1188403e0 -2.0606345e0 5.444504e-2 5.444504e-2
-1.9493604e0 -2.0606345e0 5.9473119e-2 5.9473119e-2
-1.7798804e0 -2.0606345e0 6.3673209e-2 6.3673209e-2
-1.6104004e0 -2.0606345e0 6.6843597e-2 6.6843597e-2
-1.4409204e0 -2.0606345e0 6.8801079e-2 6.8801079e-2
-1.2714404e0 -2.0606345e0 6.9536014e-2 6.9536014e-2
-1.1019604e0 -2.0606345e0 6.9174033e-2 6.9174033e-2
-9.324805e-1 -2.0606345e0 6.7752591e-2 6.7752591e-2
-7.630005e-1 -2.0606345e0 6.5566103e-2 6.5566103e-2
-5.935205e-1 -2.0606345e0 6.2663168e-2 6.2663168e-2
-4.240405e-1 -2.0606345e0 5.931211e-2 5.931211e-2
-2.545605e-1 -2.0606345e0 5.5644182e-2 5.5644182e-2
-8.50806e-2 -2.0606345e0 5.1782825e-2 5.1782825e-2
8.43994e-2 -2.0606345e0 4.7853604e-2 4.7853604e-2
2.538794e-1 -2.0606345e0 4.3929222e-2 4.3929222e-2
4.233594e-1 -2.0606345e0 4.0072363e-2 4.0072363e-2
5.928394e-1 -2.0606345e0 3.636042e-2 3.636042e-2
7.623193e-1 -2.0606345e0 3.2821375e-2 3.2821375e-2
9.317993e-1 -2.0606345e0 2.9465273e-2 2.9465273e-2
1.1012793e0 -2.0606345e0 2.6325862e-2 2.6325862e-2
1.2707593e0 -2.0606345e0 2.3398322e-2 2.3398322e-2
1.4402393e0 -2.0606345e0 2.0683609e-2 2.0683609e-2
1.6097192e0 -2.0606345e0 1.8205153e-2 1.8205153e-2
1.7791992e0 -2.0606345e0 1.5937306e-2 1.5937306e-2
1.9486792e0 -2.0606345e0 1.389688e-2 1.389688e-2
2.1181592e0 -2.0606345e0 1.20481572e-2 1.20481572e-2
2.2876392e0 -2.0606345e0 1.03921437e-2 1.03921437e-2
2.4571191e0 -2.0606345e0 8.9168645e-3 8.9168645e-3
2.6265991e0 -2.0606345e0 7.6109337e-3 7.6109337e-3
2.7960791e0 -2.0606345e0 6.4614195e-3 6.4614195e-3
2.9655591e0 -2.0606345e0 5.4558214e-3 5.4558214e-3
3.135039e0 -2.0606345e0 4.5812747e-3 4.5812747e-3
3.304519e0 -2.0606345e0 3.8255911e-3 3.8255911e-3
3.473999e0 -2.0606345e0 3.1758047e-3 3.1758047e-3
3.643479e0 -2.0606345e0 2.62224475e-3 2.62224475e-3
3.812959e0 -2.0606345e0 2.1523104e-3 2.1523104e-3
3.982439e0 -2.0606345e0 1.75609682e-3 1.75609682e-3
4.151919e0 -2.0606345e0 1.42435953e-3 1.42435953e-3
4.321399e0 -2.0606345e0 1.14847389e-3 1.14847389e-3
4.4908789e0 -2.0606345e0 9.2044571e-4 9.2044571e-4
4.6603589e0 -2.0606345e0 7.33060799e-4 7.33060799e-4
4.8298389e0 -2.0606345e0 5.80360161e-4 5.80360161e-4
4.9993188e0 -2.0606345e0 4.56507591e-4 4.56507591e-4

-5.0e0 -1.9798276e0 1.63489923e-3 1.63489923e-3
-4.83052e0 -1.9798276e0 2.1645842e-3 2.1645842e-3
-4.66104e0 -1.9798276e0 2.8519246e-3 2.8519246e-3
-4.49156e0 -1.9798276e0 3.7388722e-3 3.7388722e-3
-4.3220801e0 -1.9798276e0 4.8762418e-3 4.8762418e-3
-4.1526001e0 -1.9798276e0 6.3245418e-3 6.3245418e-3
-3.9831201e0 -1.9798276e0 8.154129e-3 8.154129e-3
-3.8136401e0 -1.9798276e0 1.04443297e-2 1.04443297e-2
-3.6441602e0 -1.9798276e0 1.32810161e-2 1.32810161e-2
-3.4746802e0 -1.9798276e0 1.67493709e-2 1.67493709e-2
-3.3052002e0 -1.9798276e0 2.09252487e-2 2.09252487e-2
-3.1357202e0 -1.9798276e0 2.58633012e-2 2.58633012e-2
-2.9662402e0 -1.9798276e0 3.15697093e-2 3.15697093e-2
-2.7967603e0 -1.9798276e0 3.7992044e-2 3.7992044e-2
-2.6272803e0 -1.9798276e0 4.49936685e-2 4.49936685e-2
-2.4578003e0 -1.9798276e0 5.2323027e-2 5.2323027e-2
-2.2883203e0 -1.9798276e0 5.9667883e-2 5.9667883e-2
-2.1188403e0 -1.9798276e0 6.6678493e-2 6.6678493e-2
-1.9493604e0 -1.9798276e0 7.2901784e-2 7.2901784e-2
-1.7798804e0 -1.9798276e0 7.797009e-2 7.797009e-2
-1.6104004e0 -1.9798276e0 8.1659706e-2 8.1659706e-2
-1.4409204e0 -1.9798276e0 8.382323e-2 8.382323e-2
-1.2714404e0 -1.9798276e0 8.4416446e-2 8.4416446e-2
-1.1019604e0 -1.9798276e0 8.3642413e-2 8.3642413e-2
-9.324805e-1 -1.9798276e0 8.1645702e-2 8.1645702e-2
-7.630005e-1 -1.9798276e0 7.8605016e-2 7.8605016e-2
-5.935205e-1 -1.9798276e0 7.48582e-2 7.48582e-2
-4.240405e-1 -1.9798276e0 7.0591722e-2 7.0591722e-2
-2.545605e-1 -1.9798276e0 6.5982703e-2 6.5982703e-2
-8.50806e-2 -1.9798276e0 6.1174174e-2 6.1174174e-2
8.43994e-2 -1.9798276e0 5.6374759e-2 5.6374759e-2
2.538794e-1 -1.9798276e0 5.1598033e-2 5.1598033e-2
4.233594e-1 -1.9798276e0 4.6988844e-2 4.6988844e-2
5.928394e-1 -1.9798276e0 4.2548558e-2 4.2548558e-2
7.623193e-1 -1.9798276e0 3.8315411e-2 3.8315411e-2
9.317993e-1 -1.9798276e0 3.4353435e-2 3.4353435e-2
1.1012793e0 -1.9798276e0 3.0657832e-2 3.0657832e-2
1.2707593e0 -1.9798276e0 2.7214497e-2 2.7214497e-2
1.4402393e0 -1.9798276e0 2.4059036e-2 2.4059036e-2
1.6097192e0 -1.9798276e0 2.1168187e-2 2.1168187e-2
1.7791992e0 -1.9798276e0 1.8525359e-2 1.8525359e-2
1.9486792e0 -1.9798276e0 1.6139314e-2 1.6139314e-2
2.1181592e0 -1.9798276e0 1.3984717e-2 1.3984717e-2
2.2876392e0 -1.9798276e0 1.20618915e-2 1.20618915e-2
2.4571191e0 -1.9798276e0 1.0348956e-2 1.0348956e-2
2.6265991e0 -1.9798276e0 8.8332043e-3 8.8332043e-3
2.7960791e0 -1.9798276e0 7.4995486e-3 7.4995486e-3
2.9655591e0 -1.9798276e0 6.3330016e-3 6.3330016e-3
3.135039e0 -1.9798276e0 5.3185487e-3 5.3185487e-3
3.304519e0 -1.9798276e0 4.4421564e-3 4.4421564e-3
3.473999e0 -1.9798276e0 3.68861469e-3 3.68861469e-3
3.643479e0 -1.9798276e0 3.0461012e-3 3.0461012e-3
3.812959e0 -1.9798276e0 2.50054167e-3 2.50054167e-3
3.982439e0 -1.9798276e0 2.04106787e-3 2.04106787e-3
4.151919e0 -1.9798276e0 1.65592374e-3 1.65592374e-3
4.321399e0 -1.9798276e0 1.3354159e-3 1.3354159e-3
4.4908789e0 -1.9798276e0 1.07057512e-3 1.07057512e-3
4.6603589e0 -1.9798276e0 8.5303008e-4 8.5303008e-4
4.8298389e0 -1.9798276e0 6.75421132e-4 6.75421132e-4
4.9993188e0 -1.9798276e0 5.31442105e-4 5.31442105e-4

-5.0e0 -1.8990205e0 1.89085796e-3 1.89085796e-3
-4.83052e0 -1.8990205e0 2.506571e-3 2.506571e-3
-4.66104e0 -1.8990205e0 3.3075836e-3 3.3075836e-3
-4.49156e0 -1.8990205e0 4.344094e-3 4.344094e-3
-4.3220801e0 -1.8990205e0 5.6778644e-3 5.6778644e-3
-4.1526001e0 -1.8990205e0 7.3826878e-3 7.3826878e-3
-3.9831201e0 -1.8990205e0 9.545497e-3 9.545497e-3
-3.8136401e0 -1.8990205e0 1.22670125e-2 1.22670125e-2
-3.6441602e0 -1.8990205e0 1.56557988e-2 1.56557988e-2
-3.4746802e0 -1.8990205e0 1.98241895e-2 1.98241895e-2
-3.3052002e0 -1.8990205e0 2.48735718e-2 2.48735718e-2
-3.1357202e0 -1.8990205e0 3.08819403e-2 3.08819403e-2
-2.9662402e0 -1.8990205e0 3.78688605e-2 3.78688605e-2
-2.7967603e0 -1.8990205e0 4.5759145e-2 4.5759145e-2
-2.6272803e0 -1.8990205e0 5.4428548e-2 5.4428548e-2
-2.4578003e0 -1.8990205e0 6.3520918e-2 6.3520918e-2
-2.2883203e0 -1.8990205e0 7.2643413e-2 7.2643413e-2
-2.1188403e0 -1.8990205e0 8.1298935e-2 8.1298935e-2
-1.9493604e0 -1.8990205e0 8.889944e-2 8.889944e-2
-1.7798804e0 -1.8990205e0 9.5008415e-2 9.5008415e-2
-1.6104004e0 -1.8990205e0 9.9272566e-2 9.9272566e-2
-1.4409204e0 -1.8990205e0 1.01553035e-1 1.01553035e-1
-1.2714404e0 -1.8990205e0 1.01914351e-1 1.01914351e-1
-1.1019604e0 -1.8990205e0 1.00531976e-1 1.00531976e-1
-9.324805e-1 -1.8990205e0 9.7652255e-2 9.7652255e-2
-7.630005e-1 -1.8990205e0 9.3608412e-2 9.3608412e-2
-5.935205e-1 -1.8990205e0 8.8748822e-2 8.8748822e-2
-4.240405e-1 -1.8990205e0 8.3339937e-2 8.3339937e-2
-2.545605e-1 -1.8990205e0 7.7574413e-2 7.7574413e-2
-8.50806e-2 -1.8990205e0 7.1711095e-2 7.1711095e-2
8.43994e-2 -1.8990205e0 6.5862039e-2 6.5862039e-2
2.538794e-1 -1.8990205e0 6.015879e-2 6.015879e-2
4.233594e-1 -1.8990205e0 5.4619179e-2 5.4619179e-2
5.928394e-1 -1.8990205e0 4.9360216e-2 4.9360216e-2
7.623193e-1 -1.8990205e0 4.4414485e-2 4.4414485e-2
9.317993e-1 -1.8990205e0 3.9761592e-2 3.9761592e-2
1.1012793e0 -1.8990205e0 3.5433604e-2 3.5433604e-2
1.2707593e0 -1.8990205e0 3.1437895e-2 3.1437895e-2
1.4402393e0 -1.8990205e0 2.7764561e-2 2.7764561e-2
1.6097192e0 -1.8990205e0 2.4413354e-2 2.4413354e-2
1.7791992e0 -1.8990205e0 2.1358192e-2 2.1358192e-2
1.9486792e0 -1.8990205e0 1.8596272e-2 1.8596272e-2
2.1181592e0 -1.8990205e0 1.6115178e-2 1.6115178e-2
2.2876392e0 -1.8990205e0 1.3898672e-2 1.3898672e-2
2.4571191e0 -1.8990205e0 1.19257744e-2 1.19257744e-2
2.6265991e0 -1.8990205e0 1.01798651e-2 1.01798651e-2
2.7960791e0 -1.8990205e0 8.6437411e-3 8.6437411e-3
2.9655591e0 -1.8990205e0 7.3003548e-3 7.3003548e-3
3.135039e0 -1.8990205e0 6.1323589e-3 6.1323589e-3
3.304519e0 -1.8990205e0 5.122609e-3 5.122609e-3
3.473999e0 -1.8990205e0 4.25509099e-3 4.25509099e-3
3.643479e0 -1.8990205e0 3.51482217e-3 3.51482217e-3
3.812959e0 -1.8990205e0 2.88616031e-3 2.88616031e-3
3.982439e0 -1.8990205e0 2.35621158e-3 2.35621158e-3
4.151919e0 -1.8990205e0 1.91217743e-3 1.91217743e-3
4.321399e0 -1.8990205e0 1.54268794e-3 1.54268794e-3
4.4908789e0 -1.8990205e0 1.23695213e-3 1.23695213e-3
4.6603589e0 -1.8990205e0 9.8582007e-4 9.8582007e-4
4.8298389e0 -1.8990205e0 7.8075995e-4 7.8075995e-4
4.9993188e0 -1.8990205e0 6.14632146e-4 6.14632146e-4

-5.0e0 -1.8182137e0 2.1697601e-3 2.1697601e-3
-4.83052e0 -1.8182137e0 2.879706e-3 2.879706e-3
-4.66104e0 -1.8182137e0 3.8054466e-3 3.8054466e-3
-4.49156e0 -1.8182137e0 5.0066782e-3 5.0066782e-3
-4.3220801e0 -1.8182137e0 6.5578807e-3 6.5578807e-3
-4.1526001e0 -1.8182137e0 8.547823e-3 8.547823e-3
-3.9831201e0 -1.8182137e0 1.10849258e-2 1.10849258e-2
-3.8136401e0 -1.8182137e0 1.4293133e-2 1.4293133e-2
-3.6441602e0 -1.8182137e0 1.83107625e-2 1.83107625e-2
-3.4746802e0 -1.8182137e0 2.32832057e-2 2.32832057e-2
-3.3052002e0 -1.8182137e0 2.93491591e-2 2.93491591e-2
-3.1357202e0 -1.8182137e0 3.66167502e-2 3.66167502e-2
-2.9662402e0 -1.8182137e0 4.5137212e-2 4.5137212e-2
-2.7967603e0 -1.8182137e0 5.4793826e-2 5.4793826e-2
-2.6272803e0 -1.8182137e0 6.5495868e-2 6.5495868e-2
-2.4578003e0 -1.8182137e0 7.6746617e-2 7.6746617e-2
-2.2883203e0 -1.8182137e0 8.8008546e-2 8.8008546e-2
-2.1188403e0 -1.8182137e0 9.8649303e-2 9.8649303e-2
-1.9493604e0 -1.8182137e0 1.0790688e-1 1.0790688e-1
-1.7798804e0 -1.8182137e0 1.15144038e-1 1.15144038e-1
-1.6104004e0 -1.8182137e0 1.20075389e-1 1.20075389e-1
-1.4409204e0 -1.8182137e0 1.22394887e-1 1.22394887e-1
-1.2714404e0 -1.8182137e0 1.22299034e-1 1.22299034e-1
-1.1019604e0 -1.8182137e0 1.20023286e-1 1.20023286e-1
-9.324805e-1 -1.8182137e0 1.16008214e-1 1.16008214e-1
-7.630005e-1 -1.8182137e0 1.1070398e-1 1.1070398e-1
-5.935205e-1 -1.8182137e0 1.04433055e-1 1.04433055e-1
-4.240405e-1 -1.8182137e0 9.7635957e-2 9.7635957e-2
-2.545605e-1 -1.8182137e0 9.0529749e-2 9.0529749e-2
-8.50806e-2 -1.8182137e0 8.338833e-2 8.338833e-2
8.43994e-2 -1.8182137e0 7.636076e-2 7.636076e-2
2.538794e-1 -1.8182137e0 6.9550116e-2 6.9550116e-2
4.233594e-1 -1.8182137e0 6.3026093e-2 6.3026093e-2
5.928394e-1 -1.8182137e0 5.683498e-2 5.683498e-2
7.623193e-1 -1.8182137e0 5.1056682e-2 5.1056682e-2
9.317993e-1 -1.8182137e0 4.5654543e-2 4.5654543e-2
1.1012793e0 -1.8182137e0 4.0629265e-2 4.0629265e-2
1.2707593e0 -1.8182137e0 3.6032335e-2 3.6032335e-2
1.4402393e0 -1.8182137e0 3.1794376e-2 3.1794376e-2
1.6097192e0 -1.8182137e0 2.7934717e-2 2.7934717e-2
1.7791992e0 -1.8182137e0 2.4440651e-2 2.4440651e-2
1.9486792e0 -1.8182137e0 2.1279446e-2 2.1279446e-2
2.1181592e0 -1.8182137e0 1.8438582e-2 1.8438582e-2
2.2876392e0 -1.8182137e0 1.5905809e-2 1.5905809e-2
2.4571191e0 -1.8182137e0 1.3643379e-2 1.3643379e-2
2.6265991e0 -1.8182137e0 1.16493852e-2 1.16493852e-2
2.7960791e0 -1.8182137e0 9.8936185e-3 9.8936185e-3
2.9655591e0 -1.8182137e0 8.357754e-3 8.357754e-3
3.135039e0 -1.8182137e0 7.0221956e-3 7.0221956e-3
3.304519e0 -1.8182137e0 5.8677339e-3 5.8677339e-3
3.473999e0 -1.8182137e0 4.87580075e-3 4.87580075e-3
3.643479e0 -1.8182137e0 4.02829782e-3 4.02829782e-3
3.812959e0 -1.8182137e0 3.30912732e-3 3.30912732e-3
3.982439e0 -1.8182137e0 2.70228584e-3 2.70228584e-3
4.151919e0 -1.8182137e0 2.19373184e-3 2.19373184e-3
4.321399e0 -1.8182137e0 1.77034023e-3 1.77034023e-3
4.4908789e0 -1.8182137e0 1.41977654e-3 1.41977654e-3
4.6603589e0 -1.8182137e0 1.13186627e-3 1.13186627e-3
4.8298389e0 -1.8182137e0 8.9680408e-4 8.9680408e-4
4.9993188e0 -1.8182137e0 7.06127493e-4 7.06127493e-4

-5.0e0 -1.7374068e0 2.4701385e-3 2.4701385e-3
-4.83052e0 -1.7374068e0 3.281934e-3 3.281934e-3
-4.66104e0 -1.7374068e0 4.3429825e-3 4.3429825e-3
-4.49156e0 -1.7374068e0 5.7234343e-3 5.7234343e-3
-4.3220801e0 -1.7374068e0 7.5118394e-3 7.5118394e-3
-4.1526001e0 -1.7374068e0 9.8159679e-3 9.8159679e-3
-3.9831201e0 -1.7374068e0 1.27666992e-2 1.27666992e-2
-3.8136401e0 -1.7374068e0 1.65174907e-2 1.65174907e-2
-3.6441602e0 -1.7374068e0 2.12434995e-2 2.12434995e-2
-3.4746802e0 -1.7374068e0 2.71331734e-2 2.71331734e-2
-3.3052002e0 -1.7374068e0 3.4370343e-2 3.4370343e-2
-3.1357202e0 -1.7374068e0 4.3111275e-2 4.3111275e-2
-2.9662402e0 -1.7374068e0 5.3392694e-2 5.3392694e-2
-2.7967603e0 -1.7374068e0 6.5246863e-2 6.5246863e-2
-2.6272803e0 -1.7374068e0 7.8307863e-2 7.8307863e-2
-2.4578003e0 -1.7374068e0 9.219223e-2 9.219223e-2
-2.2883203e0 -1.7374068e0 1.06083151e-1 1.06083151e-1
-2.1188403e0 -1.7374068e0 1.19135944e-1 1.19135944e-1
-1.9493604e0 -1.7374068e0 1.30353177e-1 1.30353177e-1
-1.7798804e0 -1.7374068e0 1.38984944e-1 1.38984944e-1
-1.6104004e0 -1.7374068e0 1.4445521e-1 1.4445521e-1
-1.4409204e0 -1.7374068e0 1.46676717e-1 1.46676717e-1
-1.2714404e0 -1.7374068e0 1.45870856e-1 1.45870856e-1
-1.1019604e0 -1.7374068e0 1.42413751e-1 1.42413751e-1
-9.324805e-1 -1.7374068e0 1.3688348e-1 1.3688348e-1
-7.630005e-1 -1.7374068e0 1.29887616e-1 1.29887616e-1
-5.935205e-1 -1.7374068e0 1.21933752e-1 1.21933752e-1
-4.240405e-1 -1.7374068e0 1.13467816e-1 1.13467816e-1
-2.545605e-1 -1.7374068e0 1.04813522e-1 1.04813522e-1
-8.50806e-2 -1.7374068e0 9.6187735e-2 9.6187735e-2
8.43994e-2 -1.7374068e0 8.7794873e-2 8.7794873e-2
2.538794e-1 -1.7374068e0 7.9745172e-2 7.9745172e-2
4.233594e-1 -1.7374068e0 7.2108112e-2 7.2108112e-2
5.928394e-1 -1.7374068e0 6.4925359e-2 6.4925359e-2
7.623193e-1 -1.7374068e0 5.8205443e-2 5.8205443e-2
9.317993e-1 -1.7374068e0 5.1996034e-2 5.1996034e-2
1.1012793e0 -1.7374068e0 4.6245818e-2 4.6245818e-2
1.2707593e0 -1.7374068e0 4.0973668e-2 4.0973668e-2
1.4402393e0 -1.7374068e0 3.6134079e-2 3.6134079e-2
1.6097192e0 -1.7374068e0 3.1740753e-2 3.1740753e-2
1.7791992e0 -1.7374068e0 2.7763913e-2 2.7763913e-2
1.9486792e0 -1.7374068e0 2.4170001e-2 2.4170001e-2
2.1181592e0 -1.7374068e0 2.0946873e-2 2.0946873e-2
2.2876392e0 -1.7374068e0 1.806552e-2 1.806552e-2
2.4571191e0 -1.7374068e0 1.5498837e-2 1.5498837e-2
2.6265991e0 -1.7374068e0 1.323323e-2 1.323323e-2
2.7960791e0 -1.7374068e0 1.12457909e-2 1.12457909e-2
2.9655591e0 -1.7374068e0 9.5027594e-3 9.5027594e-3
3.135039e0 -1.7374068e0 7.9867291e-3 7.9867291e-3
3.304519e0 -1.7374068e0 6.6758052e-3 6.6758052e-3
3.473999e0 -1.7374068e0 5.54893887e-3 5.54893887e-3
3.643479e0 -1.7374068e0 4.58614299e-3 4.58614299e-3
3.812959e0 -1.7374068e0 3.76851855e-3 3.76851855e-3
3.982439e0 -1.7374068e0 3.07878545e-3 3.07878545e-3
4.151919e0 -1.7374068e0 2.50030293e-3 2.50030293e-3
4.321399e0 -1.7374068e0 2.01822418e-3 2.01822418e-3
4.4908789e0 -1.7374068e0 1.61939471e-3 1.61939471e-3
4.6603589e0 -1.7374068e0 1.29154521e-3 1.29154521e-3
4.8298389e0 -1.7374068e0 1.02351088e-3 1.02351088e-3
4.9993188e0 -1.7374068e0 8.0614136e-4 8.0614136e-4

-5.0e0 -1.6565999e0 2.7900554e-3 2.7900554e-3
-4.83052e0 -1.6565999e0 3.710424e-3 3.710424e-3
-4.66104e0 -1.6565999e0 4.9161469e-3 4.9161469e-3
-4.49156e0 -1.6565999e0 6.4894283e-3 6.4894283e-3
-4.3220801e0 -1.6565999e0 8.5337444e-3 8.5337444e-3
-4.1526001e0 -1.6565999e0 1.11783594e-2 1.11783594e-2
-3.9831201e0 -1.6565999e0 1.45807243e-2 1.45807243e-2
-3.8136401e0 -1.6565999e0 1.89301831e-2 1.89301831e-2
-3.6441602e0 -1.6565999e0 2.44455681e-2 2.44455681e-2
-3.4746802e0 -1.6565999e0 3.13663802e-2 3.13663802e-2
-3.3052002e0 -1.6565999e0 3.9938243e-2 3.9938243e-2
-3.1357202e0 -1.6565999e0 5.0359935e-2 5.0359935e-2
-2.9662402e0 -1.6565999e0 6.2785684e-2 6.2785684e-2
-2.7967603e0 -1.6565999e0 7.7159232e-2 7.7159232e-2
-2.6272803e0 -1.6565999e0 9.3139037e-2 9.3139037e-2
-2.4578003e0 -1.6565999e0 1.1019158e-1 1.1019158e-1
-2.2883203e0 -1.6565999e0 1.27294264e-1 1.27294264e-1
-2.1188403e0 -1.6565999e0 1.43228023e-1 1.43228023e-1
-1.9493604e0 -1.6565999e0 1.56788818e-1 1.56788818e-1
-1.7798804e0 -1.6565999e0 1.66903438e-1 1.66903438e-1
-1.6104004e0 -1.6565999e0 1.72931732e-1 1.72931732e-1
-1.4409204e0 -1.6565999e0 1.74804924e-1 1.74804924e-1
-1.2714404e0 -1.6565999e0 1.72859454e-1 1.72859454e-1
-1.1019604e0 -1.6565999e0 1.67816426e-1 1.67816426e-1
-9.324805e-1 -1.6565999e0 1.60323846e-1 1.60323846e-1
-7.630005e-1 -1.6565999e0 1.5127446e-1 1.5127446e-1
-5.935205e-1 -1.6565999e0 1.4126239e-1 1.4126239e-1
-4.240405e-1 -1.6565999e0 1.30808324e-1 1.30808324e-1
-2.545605e-1 -1.6565999e0 1.2030783e-1 1.2030783e-1
-8.50806e-2 -1.6565999e0 1.09995343e-1 1.09995343e-1
8.43994e-2 -1.6565999e0 1.00070706e-1 1.00070706e-1
2.538794e-1 -1.6565999e0 9.0669258e-2 9.0669258e-2
4.233594e-1 -1.6565999e0 8.1806653e-2 8.1806653e-2
5.928394e-1 -1.6565999e0 7.351933e-2 7.351933e-2
7.623193e-1 -1.6565999e0 6.5852985e-2 6.5852985e-2
9.317993e-1 -1.6565999e0 5.8746689e-2 5.8746689e-2
1.1012793e0 -1.6565999e0 5.2210234e-2 5.2210234e-2
1.2707593e0 -1.6565999e0 4.6227461e-2 4.6227461e-2
1.4402393e0 -1.6565999e0 4.0761763e-2 4.0761763e-2
1.6097192e0 -1.6565999e0 3.5804857e-2 3.5804857e-2
1.7791992e0 -1.6565999e0 3.1308913e-2 3.1308913e-2
1.9486792e0 -1.6565999e0 2.725884e-2 2.725884e-2
2.1181592e0 -1.6565999e0 2.3623079e-2 2.3623079e-2
2.2876392e0 -1.6565999e0 2.0380724e-2 2.0380724e-2
2.4571191e0 -1.6565999e0 1.7491832e-2 1.7491832e-2
2.6265991e0 -1.6565999e0 1.4941434e-2 1.4941434e-2
2.7960791e0 -1.6565999e0 1.269222e-2 1.269222e-2
2.9655591e0 -1.6565999e0 1.07314136e-2 1.07314136e-2
3.135039e0 -1.6565999e0 9.0226064e-3 9.0226064e-3
3.304519e0 -1.6565999e0 7.5445192e-3 7.5445192e-3
3.473999e0 -1.6565999e0 6.2733302e-3 6.2733302e-3
3.643479e0 -1.6565999e0 5.18687202e-3 5.18687202e-3
3.812959e0 -1.6565999e0 4.26379955e-3 4.26379955e-3
3.982439e0 -1.6565999e0 3.48443942e-3 3.48443942e-3
4.151919e0 -1.6565999e0 2.83102643e-3 2.83102643e-3
4.321399e0 -1.6565999e0 2.28637434e-3 2.28637434e-3
4.4908789e0 -1.6565999e0 1.83499088e-3 1.83499088e-3
4.6603589e0 -1.6565999e0 1.46376288e-3 1.46376288e-3
4.8298389e0 -1.6565999e0 1.16063058e-3 1.16063058e-3
4.9993188e0 -1.6565999e0 9.1440411e-4 9.1440411e-4

-5.0e0 -1.575793e0 3.1263998e-3 3.1263998e-3
-4.83052e0 -1.575793e0 4.160952e-3 4.160952e-3
-4.66104e0 -1.575793e0 5.519239e-3 5.519239e-3
-4.49156e0 -1.575793e0 7.2956523e-3 7.2956523e-3
-4.3220801e0 -1.575793e0 9.6126892e-3 9.6126892e-3
-4.1526001e0 -1.575793e0 1.26204489e-2 1.26204489e-2
-3.9831201e0 -1.575793e0 1.65094278e-2 1.65094278e-2
-3.8136401e0 -1.575793e0 2.15090935e-2 2.15090935e-2
-3.6441602e0 -1.575793e0 2.78896417e-2 2.78896417e-2
-3.4746802e0 -1.575793e0 3.59594684e-2 3.59594684e-2
-3.3052002e0 -1.575793e0 4.6042102e-2 4.6042102e-2
-3.1357202e0 -1.575793e0 5.843139e-2 5.843139e-2
-2.9662402e0 -1.575793e0 7.328797e-2 7.328797e-2
-2.7967603e0 -1.575793e0 9.0667993e-2 9.0667993e-2
-2.6272803e0 -1.575793e0 1.10164444e-1 1.10164444e-1
-2.4578003e0 -1.575793e0 1.3100551e-1 1.3100551e-1
-2.2883203e0 -1.575793e0 1.52022731e-1 1.52022731e-1
-2.1188403e0 -1.575793e0 1.7153336e-1 1.7153336e-1
-1.9493604e0 -1.575793e0 1.87834789e-1 1.87834789e-1
-1.7798804e0 -1.575793e0 1.99586069e-1 1.99586069e-1
-1.6104004e0 -1.575793e0 2.0607028e-1 2.0607028e-1
-1.4409204e0 -1.575793e0 2.07208186e-1 2.07208186e-1
-1.2714404e0 -1.575793e0 2.0364196e-1 2.0364196e-1
-1.1019604e0 -1.575793e0 1.96387961e-1 1.96387961e-1
-9.324805e-1 -1.575793e0 1.86396303e-1 1.86396303e-1
-7.630005e-1 -1.575793e0 1.74798073e-1 1.74798073e-1
-5.935205e-1 -1.575793e0 1.62288992e-1 1.62288992e-1
-4.240405e-1 -1.575793e0 1.49514458e-1 1.49514458e-1
-2.545605e-1 -1.575793e0 1.36905309e-1 1.36905309e-1
-8.50806e-2 -1.575793e0 1.247168e-1 1.247168e-1
8.43994e-2 -1.575793e0 1.1311091e-1 1.1311091e-1
2.538794e-1 -1.575793e0 1.02229495e-1 1.02229495e-1
4.233594e-1 -1.575793e0 9.203336e-2 9.203336e-2
5.928394e-1 -1.575793e0 8.2584554e-2 8.2584554e-2
7.623193e-1 -1.575793e0 7.3878058e-2 7.3878058e-2
9.317993e-1 -1.575793e0 6.5849335e-2 6.5849335e-2
1.1012793e0 -1.575793e0 5.8493684e-2 5.8493684e-2
1.2707593e0 -1.575793e0 5.176687e-2 5.176687e-2
1.4402393e0 -1.575793e0 4.562739e-2 4.562739e-2
1.6097192e0 -1.575793e0 4.0071515e-2 4.0071515e-2
1.7791992e0 -1.575793e0 3.5051929e-2 3.5051929e-2
1.9486792e0 -1.575793e0 3.051346e-2 3.051346e-2
2.1181592e0 -1.575793e0 2.6449094e-2 2.6449094e-2
2.2876392e0 -1.575793e0 2.2827034e-2 2.2827034e-2
2.4571191e0 -1.575793e0 1.9592355e-2 1.9592355e-2
2.6265991e0 -1.575793e0 1.6746815e-2 1.6746815e-2
2.7960791e0 -1.575793e0 1.4233629e-2 1.4233629e-2
2.9655591e0 -1.575793e0 1.203853e-2 1.203853e-2
3.135039e0 -1.575793e0 1.01249142e-2 1.01249142e-2
3.304519e0 -1.575793e0 8.4698009e-3 8.4698009e-3
3.473999e0 -1.575793e0 7.04565639e-3 7.04565639e-3
3.643479e0 -1.575793e0 5.82799345e-3 5.82799345e-3
3.812959e0 -1.575793e0 4.7923419e-3 4.7923419e-3
3.982439e0 -1.575793e0 3.91858061e-3 3.91858061e-3
4.151919e0 -1.575793e0 3.18480206e-3 3.18480206e-3
4.321399e0 -1.575793e0 2.57289008e-3 2.57289008e-3
4.4908789e0 -1.575793e0 2.06605424e-3 2.06605424e-3
4.6603589e0 -1.575793e0 1.64881052e-3 1.64881052e-3
4.8298389e0 -1.575793e0 1.30761319e-3 1.30761319e-3
4.9993188e0 -1.575793e0 1.03058531e-3 1.03058531e-3

-5.0e0 -1.4949861e0 3.4754115e-3 3.4754115e-3
-4.83052e0 -1.4949861e0 4.6285774e-3 4.6285774e-3
-4.66104e0 -1.4949861e0 6.1446596e-3 6.1446596e-3
-4.49156e0 -1.4949861e0 8.1332663e-3 8.1332663e-3
-4.3220801e0 -1.4949861e0 1.07341785e-2 1.07341785e-2
-4.1526001e0 -1.4949861e0 1.41254031e-2 1.41254031e-2
-3.9831201e0 -1.4949861e0 1.85296336e-2 1.85296336e-2
-3.8136401e0 -1.4949861e0 2.42259589e-2 2.42259589e-2
-3.6441602e0 -1.4949861e0 3.15424171e-2 3.15424171e-2
-3.4746802e0 -1.4949861e0 4.086935e-2 4.086935e-2
-3.3052002e0 -1.4949861e0 5.2609477e-2 5.2609477e-2
-3.1357202e0 -1.4949861e0 6.720512e-2 6.720512e-2
-2.9662402e0 -1.4949861e0 8.4899265e-2 8.4899265e-2
-2.7967603e0 -1.4949861e0 1.05794899e-1 1.05794899e-1
-2.6272803e0 -1.4949861e0 1.29503458e-1 1.29503458e-1
-2.4578003e0 -1.4949861e0 1.55007733e-1 1.55007733e-1
-2.2883203e0 -1.4949861e0 1.80735373e-1 1.80735373e-1
-2.1188403e0 -1.4949861e0 2.04528564e-1 2.04528564e-1
-1.9493604e0 -1.4949861e0 2.24104305e-1 2.24104305e-1
-1.7798804e0 -1.4949861e0 2.37625363e-1 2.37625363e-1
-1.6104004e0 -1.4949861e0 2.44309521e-1 2.44309521e-1
-1.4409204e0 -1.4949861e0 2.4421852e-1 2.4421852e-1
-1.2714404e0 -1.4949861e0 2.38391734e-1 2.38391734e-1
-1.1019604e0 -1.4949861e0 2.28173196e-1 2.28173196e-1
-9.324805e-1 -1.4949861e0 2.15066855e-1 2.15066855e-1
-7.630005e-1 -1.4949861e0 2.0032143e-1 2.0032143e-1
-5.935205e-1 -1.4949861e0 1.84854814e-1 1.84854814e-1
-4.240405e-1 -1.4949861e0 1.69439609e-1 1.69439609e-1
-2.545605e-1 -1.4949861e0 1.544405e-1 1.544405e-1
-8.50806e-2 -1.4949861e0 1.40172826e-1 1.40172826e-1
8.43994e-2 -1.4949861e0 1.26748813e-1 1.26748813e-1
2.538794e-1 -1.4949861e0 1.14251587e-1 1.14251587e-1
4.233594e-1 -1.4949861e0 1.02677599e-1 1.02677599e-1
5.928394e-1 -1.4949861e0 9.2002629e-2 9.2002629e-2
7.623193e-1 -1.4949861e0 8.2191837e-2 8.2191837e-2
9.317993e-1 -1.4949861e0 7.3206412e-2 7.3206412e-2
1.1012793e0 -1.4949861e0 6.4996898e-2 6.4996898e-2
1.2707593e0 -1.4949861e0 5.7509006e-2 5.7509006e-2
1.4402393e0 -1.4949861e0 5.069081e-2 5.069081e-2
1.6097192e0 -1.4949861e0 4.4515517e-2 4.4515517e-2
1.7791992e0 -1.4949861e0 3.894055e-2 3.894055e-2
1.9486792e0 -1.4949861e0 3.391725e-2 3.391725e-2
2.1181592e0 -1.4949861e0 2.9409541e-2 2.9409541e-2
2.2876392e0 -1.4949861e0 2.538162e-2 2.538162e-2
2.4571191e0 -1.4949861e0 2.1811891e-2 2.1811891e-2
2.6265991e0 -1.4949861e0 1.8644615e-2 1.8644615e-2
2.7960791e0 -1.4949861e0 1.5847122e-2 1.5847122e-2
2.9655591e0 -1.4949861e0 1.3408488e-2 1.3408488e-2
3.135039e0 -1.4949861e0 1.128109e-2 1.128109e-2
3.304519e0 -1.4949861e0 9.4460736e-3 9.4460736e-3
3.473999e0 -1.4949861e0 7.86144011e-3 7.86144011e-3
3.643479e0 -1.4949861e0 6.50581827e-3 6.50581827e-3
3.812959e0 -1.4949861e0 5.35269543e-3 5.35269543e-3
3.982439e0 -1.4949861e0 4.37838228e-3 4.37838228e-3
4.151919e0 -1.4949861e0 3.56001683e-3 3.56001683e-3
4.321399e0 -1.4949861e0 2.87727931e-3 2.87727931e-3
4.4908789e0 -1.4949861e0 2.31108075e-3 2.31108075e-3
4.6603589e0 -1.4949861e0 1.84510245e-3 1.84510245e-3
4.8298389e0 -1.4949861e0 1.46395192e-3 1.46395192e-3
4.9993188e0 -1.4949861e0 1.15434697e-3 1.15434697e-3

-5.0e0 -1.4141792e0 3.8327849e-3 3.8327849e-3
-4.83052e0 -1.4141792e0 5.1068443e-3 5.1068443e-3
-4.66104e0 -1.4141792e0 6.7850667e-3 6.7850667e-3
-4.49156e0 -1.4141792e0 8.9903891e-3 8.9903891e-3
-4.3220801e0 -1.4141792e0 1.18838866e-2 1.18838866e-2
-4.1526001e0 -1.4141792e0 1.5669722e-2 1.5669722e-2
-3.9831201e0 -1.4141792e0 2.06105458e-2 2.06105458e-2
-3.8136401e0 -1.4141792e0 2.70339937e-2 2.70339937e-2
-3.6441602e0 -1.4141792e0 3.5343443e-2 3.5343443e-2
-3.4746802e0 -1.4141792e0 4.6038419e-2 4.6038419e-2
-3.3052002e0 -1.4141792e0 5.964659e-2 5.964659e-2
-3.1357202e0 -1.4141792e0 7.6678429e-2 7.6678429e-2
-2.9662402e0 -1.4141792e0 9.7627159e-2 9.7627159e-2
-2.7967603e0 -1.4141792e0 1.22645161e-1 1.22645161e-1
-2.6272803e0 -1.4141792e0 1.51338782e-1 1.51338782e-1
-2.4578003e0 -1.4141792e0 1.82493001e-1 1.82493001e-1
-2.2883203e0 -1.4141792e0 2.14048454e-1 2.14048454e-1
-2.1188403e0 -1.4141792e0 2.43003806e-1 2.43003806e-1
-1.9493604e0 -1.4141792e0 2.66406009e-1 2.66406009e-1
-1.7798804e0 -1.4141792e0 2.81897585e-1 2.81897585e-1
-1.6104004e0 -1.4141792e0 2.88331042e-1 2.88331042e-1
-1.4409204e0 -1.4141792e0 2.8631382e-1 2.8631382e-1
-1.2714404e0 -1.4141792e0 2.77273434e-1 2.77273434e-1
-1.1019604e0 -1.4141792e0 2.63244994e-1 2.63244994e-1
-9.324805e-1 -1.4141792e0 2.46180125e-1 2.46180125e-1
-7.630005e-1 -1.4141792e0 2.27592168e-1 2.27592168e-1
-5.935205e-1 -1.4141792e0 2.08725294e-1 2.08725294e-1
-4.240405e-1 -1.4141792e0 1.9025498e-1 1.9025498e-1
-2.545605e-1 -1.4141792e0 1.72625597e-1 1.72625597e-1
-8.50806e-2 -1.4141792e0 1.56077367e-1 1.56077367e-1
8.43994e-2 -1.4141792e0 1.40748703e-1 1.40748703e-1
2.538794e-1 -1.4141792e0 1.265762e-1 1.265762e-1
4.233594e-1 -1.4141792e0 1.13562874e-1 1.13562874e-1
5.928394e-1 -1.4141792e0 1.01634303e-1 1.01634303e-1
7.623193e-1 -1.4141792e0 9.0724918e-2 9.0724918e-2
9.317993e-1 -1.4141792e0 8.0756435e-2 8.0756435e-2
1.1012793e0 -1.4141792e0 7.167534e-2 7.167534e-2
1.2707593e0 -1.4141792e0 6.3403308e-2 6.3403308e-2
1.4402393e0 -1.4141792e0 5.5910136e-2 5.5910136e-2
1.6097192e0 -1.4141792e0 4.9101573e-2 4.9101573e-2
1.7791992e0 -1.4141792e0 4.2957957e-2 4.2957957e-2
1.9486792e0 -1.4141792e0 3.7432538e-2 3.7432538e-2
2.1181592e0 -1.4141792e0 3.2468962e-2 3.2468962e-2
2.2876392e0 -1.4141792e0 2.8039519e-2 2.8039519e-2
2.4571191e0 -1.4141792e0 2.4098953e-2 2.4098953e-2
2.6265991e0 -1.4141792e0 2.0611409e-2 2.0611409e-2
2.7960791e0 -1.4141792e0 1.7540338e-2 1.7540338e-2
2.9655591e0 -1.4141792e0 1.484728e-2 1.484728e-2
3.135039e0 -1.4141792e0 1.2495099e-2 1.2495099e-2
3.304519e0 -1.4141792e0 1.04637811e-2 1.04637811e-2
3.473999e0 -1.4141792e0 8.71528441e-3 8.71528441e-3
3.643479e0 -1.4141792e0 7.2156738e-3 7.2156738e-3
3.812959e0 -1.4141792e0 5.9396269e-3 5.9396269e-3
3.982439e0 -1.4141792e0 4.86049913e-3 4.86049913e-3
4.151919e0 -1.4141792e0 3.95386378e-3 3.95386378e-3
4.321399e0 -1.4141792e0 3.19676498e-3 3.19676498e-3
4.4908789e0 -1.4141792e0 2.5690483e-3 2.5690483e-3
4.6603589e0 -1.4141792e0 2.05174261e-3 2.05174261e-3
4.8298389e0 -1.4141792e0 1.62876202e-3 1.62876202e-3
4.9993188e0 -1.4141792e0 1.28449222e-3 1.28449222e-3

-5.0e0 -1.3333723e0 4.1937608e-3 4.1937608e-3
-4.83052e0 -1.3333723e0 5.5889755e-3 5.5889755e-3
-4.66104e0 -1.3333723e0 7.4290901e-3 7.4290901e-3
-4.49156e0 -1.3333723e0 9.8529494e-3 9.8529494e-3
-4.3220801e0 -1.3333723e0 1.3040565e-2 1.3040565e-2
-4.1526001e0 -1.3333723e0 1.72273517e-2 1.72273517e-2
-3.9831201e0 -1.3333723e0 2.27142363e-2 2.27142363e-2
-3.8136401e0 -1.3333723e0 2.9892831e-2 2.9892831e-2
-3.6441602e0 -1.3333723e0 3.9261438e-2 3.9261438e-2
-3.4746802e0 -1.3333723e0 5.1353674e-2 5.1353674e-2
-3.3052002e0 -1.3333723e0 6.6956046e-2 6.6956046e-2
-3.1357202e0 -1.3333723e0 8.6753358e-2 8.6753358e-2
-2.9662402e0 -1.3333723e0 1.11374028e-1 1.11374028e-1
-2.7967603e0 -1.3333723e0 1.41166924e-1 1.41166924e-1
-2.6272803e0 -1.3333723e0 1.75781479e-1 1.75781479e-1
-2.4578003e0 -1.3333723e0 2.13787456e-1 2.13787456e-1
-2.2883203e0 -1.3333723e0 2.52425761e-1 2.52425761e-1
-2.1188403e0 -1.3333723e0 2.8777581e-1 2.8777581e-1
-1.9493604e0 -1.3333723e0 3.15711853e-1 3.15711853e-1
-1.7798804e0 -1.3333723e0 3.33085936e-1 3.33085936e-1
-1.6104004e0 -1.3333723e0 3.387453e-1 3.387453e-1
-1.4409204e0 -1.3333723e0 3.33678319e-1 3.33678319e-1
-1.2714404e0 -1.3333723e0 3.20267929e-1 3.20267929e-1
-1.1019604e0 -1.3333723e0 3.01341728e-1 3.01341728e-1
-9.324805e-1 -1.3333723e0 2.79388562e-1 2.79388562e-1
-7.630005e-1 -1.3333723e0 2.56341547e-1 2.56341547e-1
-5.935205e-1 -1.3333723e0 2.33511662e-1 2.33511662e-1
-4.240405e-1 -1.3333723e0 2.11639815e-1 2.11639815e-1
-2.545605e-1 -1.3333723e0 1.91187526e-1 1.91187526e-1
-8.50806e-2 -1.3333723e0 1.72244525e-1 1.72244525e-1
8.43994e-2 -1.3333723e0 1.54880864e-1 1.54880864e-1
2.538794e-1 -1.3333723e0 1.38994829e-1 1.38994829e-1
4.233594e-1 -1.3333723e0 1.24508237e-1 1.24508237e-1
5.928394e-1 -1.3333723e0 1.11314554e-1 1.11314554e-1
7.623193e-1 -1.3333723e0 9.9285904e-2 9.9285904e-2
9.317993e-1 -1.3333723e0 8.8367206e-2 8.8367206e-2
1.1012793e0 -1.3333723e0 7.8422276e-2 7.8422276e-2
1.2707593e0 -1.3333723e0 6.9374593e-2 6.9374593e-2
1.4402393e0 -1.3333723e0 6.1181052e-2 6.1181052e-2
1.6097192e0 -1.3333723e0 5.3761215e-2 5.3761215e-2
1.7791992e0 -1.3333723e0 4.7068954e-2 4.7068954e-2
1.9486792e0 -1.3333723e0 4.103097e-2 4.103097e-2
2.1181592e0 -1.3333723e0 3.560474e-2 3.560474e-2
2.2876392e0 -1.3333723e0 3.0773592e-2 3.0773592e-2
2.4571191e0 -1.3333723e0 2.6462457e-2 2.6462457e-2
2.6265991e0 -1.3333723e0 2.2634355e-2 2.2634355e-2
2.7960791e0 -1.3333723e0 1.9280368e-2 1.9280368e-2
2.9655591e0 -1.3333723e0 1.6323668e-2 1.6323668e-2
3.135039e0 -1.3333723e0 1.3754819e-2 1.3754819e-2
3.304519e0 -1.3333723e0 1.15225865e-2 1.15225865e-2
3.473999e0 -1.3333723e0 9.601552e-3 9.601552e-3
3.643479e0 -1.3333723e0 7.95258727e-3 7.95258727e-3
3.812959e0 -1.3333723e0 6.5493504e-3 6.5493504e-3
3.982439e0 -1.3333723e0 5.36205414e-3 5.36205414e-3
4.151919e0 -1.3333723e0 4.36404214e-3 4.36404214e-3
4.321399e0 -1.3333723e0 3.5299989e-3 3.5299989e-3
4.4908789e0 -1.3333723e0 2.83805804e-3 2.83805804e-3
4.6603589e0 -1.3333723e0 2.26764923e-3 2.26764923e-3
4.8298389e0 -1.3333723e0 1.80058252e-3 1.80058252e-3
4.9993188e0 -1.3333723e0 1.42073059e-3 1.42073059e-3

-5.0e0 -1.2525655e0 4.5527284e-3 4.5527284e-3
-4.83052e0 -1.2525655e0 6.0676463e-3 6.0676463e-3
-4.66104e0 -1.2525655e0 8.0669374e-3 8.0669374e-3
-4.49156e0 -1.2525655e0 1.07062683e-2 1.07062683e-2
-4.3220801e0 -1.2525655e0 1.41831158e-2 1.41831158e-2
-4.1526001e0 -1.2525655e0 1.87672327e-2 1.87672327e-2
-3.9831201e0 -1.2525655e0 2.48012486e-2 2.48012486e-2
-3.8136401e0 -1.2525655e0 3.2724443e-2 3.2724443e-2
-3.6441602e0 -1.2525655e0 4.3143129e-2 4.3143129e-2
-3.4746802e0 -1.2525655e0 5.677136e-2 5.677136e-2
-3.3052002e0 -1.2525655e0 7.4511462e-2 7.4511462e-2
-3.1357202e0 -1.2525655e0 9.7246266e-2 9.7246266e-2
-2.9662402e0 -1.2525655e0 1.25985295e-1 1.25985295e-1
-2.7967603e0 -1.2525655e0 1.61253484e-1 1.61253484e-1
-2.6272803e0 -1.2525655e0 2.02832375e-1 2.02832375e-1
-2.4578003e0 -1.2525655e0 2.49129358e-1 2.49129358e-1
-2.2883203e0 -1.2525655e0 2.9648391e-1 2.9648391e-1
-2.1188403e0 -1.2525655e0 3.39735966e-1 3.39735966e-1
-1.9493604e0 -1.2525655e0 3.7301786e-1 3.7301786e-1
-1.7798804e0 -1.2525655e0 3.92213843e-1 3.92213843e-1
-1.6104004e0 -1.2525655e0 3.96197884e-1 3.96197884e-1
-1.4409204e0 -1.2525655e0 3.86702943e-1 3.86702943e-1
-1.2714404e0 -1.2525655e0 3.6736999e-1 3.6736999e-1
-1.1019604e0 -1.2525655e0 3.4216202e-1 3.4216202e-1
-9.324805e-1 -1.2525655e0 3.14256631e-1 3.14256631e-1
-7.630005e-1 -1.2525655e0 2.8598474e-1 2.8598474e-1
-5.935205e-1 -1.2525655e0 2.58715024e-1 2.58715024e-1
-4.240405e-1 -1.2525655e0 2.33160179e-1 2.33160179e-1
-2.545605e-1 -1.2525655e0 2.09675626e-1 2.09675626e-1
-8.50806e-2 -1.2525655e0 1.88272272e-1 1.88272272e-1
8.43994e-2 -1.2525655e0 1.68855757e-1 1.68855757e-1
2.538794e-1 -1.2525655e0 1.51264574e-1 1.51264574e-1
4.233594e-1 -1.2525655e0 1.35339641e-1 1.35339641e-1
5.928394e-1 -1.2525655e0 1.20900517e-1 1.20900517e-1
7.623193e-1 -1.2525655e0 1.07809576e-1 1.07809576e-1
9.317993e-1 -1.2525655e0 9.5932092e-2 9.5932092e-2
1.1012793e0 -1.2525655e0 8.5138568e-2 8.5138568e-2
1.2707593e0 -1.2525655e0 7.5347508e-2 7.5347508e-2
1.4402393e0 -1.2525655e0 6.6479906e-2 6.6479906e-2
1.6097192e0 -1.2525655e0 5.8443019e-2 5.8443019e-2
1.7791992e0 -1.2525655e0 5.119902e-2 5.119902e-2
1.9486792e0 -1.2525655e0 4.4657352e-2 4.4657352e-2
2.1181592e0 -1.2525655e0 3.8783768e-2 3.8783768e-2
2.2876392e0 -1.2525655e0 3.3529832e-2 3.3529832e-2
2.4571191e0 -1.2525655e0 2.8854489e-2 2.8854489e-2
2.6265991e0 -1.2525655e0 2.4702228e-2 2.4702228e-2
2.7960791e0 -1.2525655e0 2.1044197e-2 2.1044197e-2
2.9655591e0 -1.2525655e0 1.7837932e-2 1.7837932e-2
3.135039e0 -1.2525655e0 1.5034412e-2 1.5034412e-2
3.304519e0 -1.2525655e0 1.26005542e-2 1.26005542e-2
3.473999e0 -1.2525655e0 1.05015184e-2 1.05015184e-2
3.643479e0 -1.2525655e0 8.70912627e-3 8.70912627e-3
3.812959e0 -1.2525655e0 7.17648653e-3 7.17648653e-3
3.982439e0 -1.2525655e0 5.87841206e-3 5.87841206e-3
4.151919e0 -1.2525655e0 4.78606862e-3 4.78606862e-3
4.321399e0 -1.2525655e0 3.87387335e-3 3.87387335e-3
4.4908789e0 -1.2525655e0 3.11533257e-3 3.11533257e-3
4.6603589e0 -1.2525655e0 2.49054335e-3 2.49054335e-3
4.8298389e0 -1.2525655e0 1.97840416e-3 1.97840416e-3
4.9993188e0 -1.2525655e0 1.56156995e-3 1.56156995e-3

-5.0e0 -1.1717586e0 4.904362e-3 4.904362e-3
-4.83052e0 -1.1717586e0 6.5346597e-3 6.5346597e-3
-4.66104e0 -1.1717586e0 8.6874443e-3 8.6874443e-3
-4.49156e0 -1.1717586e0 1.1532074e-2 1.1532074e-2
-4.3220801e0 -1.1717586e0 1.52897325e-2 1.52897325e-2
-4.1526001e0 -1.1717586e0 2.02559447e-2 2.02559447e-2
-3.9831201e0 -1.1717586e0 2.68223798e-2 2.68223798e-2
-3.8136401e0 -1.1717586e0 3.5504605e-2 3.5504605e-2
-3.6441602e0 -1.1717586e0 4.6989565e-2 4.6989565e-2
-3.4746802e0 -1.1717586e0 6.213633e-2 6.213633e-2
-3.3052002e0 -1.1717586e0 8.201772e-2 8.201772e-2
-3.1357202e0 -1.1717586e0 1.07940118e-1 1.07940118e-1
-2.9662402e0 -1.1717586e0 1.41191821e-1 1.41191821e-1
-2.7967603e0 -1.1717586e0 1.82731992e-1 1.82731992e-1
-2.6272803e0 -1.1717586e0 2.32547762e-1 2.32547762e-1
-2.4578003e0 -1.1717586e0 2.88912497e-1 2.88912497e-1
-2.2883203e0 -1.1717586e0 3.47082042e-1 3.47082042e-1
-2.1188403e0 -1.1717586e0 3.9997877e-1 3.9997877e-1
-1.9493604e0 -1.1717586e0 4.39649066e-1 4.39649066e-1
-1.7798804e0 -1.1717586e0 4.60428423e-1 4.60428423e-1
-1.6104004e0 -1.1717586e0 4.6126334e-1 4.6126334e-1
-1.4409204e0 -1.1717586e0 4.45411844e-1 4.45411844e-1
-1.2714404e0 -1.1717586e0 4.18267647e-1 4.18267647e-1
-1.1019604e0 -1.1717586e0 3.850837e-1 3.850837e-1
-9.324805e-1 -1.1717586e0 3.50129797e-1 3.50129797e-1
-7.630005e-1 -1.1717586e0 3.15842317e-1 3.15842317e-1
-5.935205e-1 -1.1717586e0 2.83724034e-1 2.83724034e-1
-4.240405e-1 -1.1717586e0 2.54299275e-1 2.54299275e-1
-2.545605e-1 -1.1717586e0 2.27693573e-1 2.27693573e-1
-8.50806e-2 -1.1717586e0 2.03814108e-1 2.03814108e-1
8.43994e-2 -1.1717586e0 1.82369139e-1 1.82369139e-1
2.538794e-1 -1.1717586e0 1.6314376e-1 1.6314376e-1
4.233594e-1 -1.1717586e0 1.458178e-1 1.458178e-1
5.928394e-1 -1.1717586e0 1.30209406e-1 1.30209406e-1
7.623193e-1 -1.1717586e0 1.16101262e-1 1.16101262e-1
9.317993e-1 -1.1717586e0 1.0332275e-1 1.0332275e-1
1.1012793e0 -1.1717586e0 9.1742741e-2 9.1742741e-2
1.2707593e0 -1.1717586e0 8.123368e-2 8.123368e-2
1.4402393e0 -1.1717586e0 7.1711702e-2 7.1711702e-2
1.6097192e0 -1.1717586e0 6.3090141e-2 6.3090141e-2
1.7791992e0 -1.1717586e0 5.530156e-2 5.530156e-2
1.9486792e0 -1.1717586e0 4.8267088e-2 4.8267088e-2
2.1181592e0 -1.1717586e0 4.195871e-2 4.195871e-2
2.2876392e0 -1.1717586e0 3.6301355e-2 3.6301355e-2
2.4571191e0 -1.1717586e0 3.1267699e-2 3.1267699e-2
2.6265991e0 -1.1717586e0 2.6792253e-2 2.6792253e-2
2.7960791e0 -1.1717586e0 2.2833887e-2 2.2833887e-2
2.9655591e0 -1.1717586e0 1.9368335e-2 1.9368335e-2
3.135039e0 -1.1717586e0 1.6341219e-2 1.6341219e-2
3.304519e0 -1.1717586e0 1.36984354e-2 1.36984354e-2
3.473999e0 -1.1717586e0 1.14308788e-2 1.14308788e-2
3.643479e0 -1.1717586e0 9.4734132e-3 9.4734132e-3
3.812959e0 -1.1717586e0 7.8146457e-3 7.8146457e-3
3.982439e0 -1.1717586e0 6.40467032e-3 6.40467032e-3
4.151919e0 -1.1717586e0 5.21730376e-3 5.21730376e-3
4.321399e0 -1.1717586e0 4.22419011e-3 4.22419011e-3
4.4908789e0 -1.1717586e0 3.3990203e-3 3.3990203e-3
4.6603589e0 -1.1717586e0 2.71820844e-3 2.71820844e-3
4.8298389e0 -1.1717586e0 2.1600222e-3 2.1600222e-3
4.9993188e0 -1.1717586e0 1.70583975e-3 1.70583975e-3

-5.0e0 -1.0909515e0 5.2432646e-3 5.2432646e-3
-4.83052e0 -1.0909515e0 6.9817152e-3 6.9817152e-3
-4.66104e0 -1.0909515e0 9.280411e-3 9.280411e-3
-4.49156e0 -1.0909515e0 1.23179872e-2 1.23179872e-2
-4.3220801e0 -1.0909515e0 1.63369345e-2 1.63369345e-2
-4.1526001e0 -1.0909515e0 2.16577118e-2 2.16577118e-2
-3.9831201e0 -1.0909515e0 2.8724182e-2 2.8724182e-2
-3.8136401e0 -1.0909515e0 3.8102928e-2 3.8102928e-2
-3.6441602e0 -1.0909515e0 5.0603119e-2 5.0603119e-2
-3.4746802e0 -1.0909515e0 6.7238786e-2 6.7238786e-2
-3.3052002e0 -1.0909515e0 8.9375575e-2 8.9375575e-2
-3.1357202e0 -1.0909515e0 1.1859685e-1 1.1859685e-1
-2.9662402e0 -1.0909515e0 1.56714108e-1 1.56714108e-1
-2.7967603e0 -1.0909515e0 2.05277121e-1 2.05277121e-1
-2.6272803e0 -1.0909515e0 2.64760535e-1 2.64760535e-1
-2.4578003e0 -1.0909515e0 3.33268695e-1 3.33268695e-1
-2.2883203e0 -1.0909515e0 4.04986774e-1 4.04986774e-1
-2.1188403e0 -1.0909515e0 4.70034578e-1 4.70034578e-1
-1.9493604e0 -1.0909515e0 5.17306236e-1 5.17306236e-1
-1.7798804e0 -1.0909515e0 5.3913447e-1 5.3913447e-1
-1.6104004e0 -1.0909515e0 5.3474032e-1 5.3474032e-1
-1.4409204e0 -1.0909515e0 5.0977932e-1 5.0977932e-1
-1.2714404e0 -1.0909515e0 4.72334416e-1 4.72334416e-1
-1.1019604e0 -1.0909515e0 4.29417975e-1 4.29417975e-1
-9.324805e-1 -1.0909515e0 3.86116484e-1 3.86116484e-1
-7.630005e-1 -1.0909515e0 3.45187653e-1 3.45187653e-1
-5.935205e-1 -1.0909515e0 3.07843733e-1 3.07843733e-1
-4.240405e-1 -1.0909515e0 2.74424667e-1 2.74424667e-1
-2.545605e-1 -1.0909515e0 2.44759389e-1 2.44759389e-1
-8.50806e-2 -1.0909515e0 2.18443094e-1 2.18443094e-1
8.43994e-2 -1.0909515e0 1.9510184e-1 1.9510184e-1
2.538794e-1 -1.0909515e0 1.74344537e-1 1.74344537e-1
4.233594e-1 -1.0909515e0 1.55768385e-1 1.55768385e-1
5.928394e-1 -1.0909515e0 1.39088109e-1 1.39088109e-1
7.623193e-1 -1.0909515e0 1.24042015e-1 1.24042015e-1
9.317993e-1 -1.0909515e0 1.10443623e-1 1.10443623e-1
1.1012793e0 -1.0909515e0 9.8116e-2 9.8116e-2
1.2707593e0 -1.0909515e0 8.6950134e-2 8.6950134e-2
1.4402393e0 -1.0909515e0 7.6830154e-2 7.6830154e-2
1.6097192e0 -1.0909515e0 6.7640543e-2 6.7640543e-2
1.7791992e0 -1.0909515e0 5.9338535e-2 5.9338535e-2
1.9486792e0 -1.0909515e0 5.1838864e-2 5.1838864e-2
2.1181592e0 -1.0909515e0 4.5099194e-2 4.5099194e-2
2.2876392e0 -1.0909515e0 3.9048561e-2 3.9048561e-2
2.4571191e0 -1.0909515e0 3.366159e-2 3.366159e-2
2.6265991e0 -1.0909515e0 2.8869115e-2 2.8869115e-2
2.7960791e0 -1.0909515e0 2.4626842e-2 2.4626842e-2
2.9655591e0 -1.0909515e0 2.0893779e-2 2.0893779e-2
3.135039e0 -1.0909515e0 1.7637434e-2 1.7637434e-2
3.304519e0 -1.0909515e0 1.48074358e-2 1.48074358e-2
3.473999e0 -1.0909515e0 1.23538129e-2 1.23538129e-2
3.643479e0 -1.0909515e0 1.02479562e-2 1.02479562e-2
3.812959e0 -1.0909515e0 8.45787436e-3 8.45787436e-3
3.982439e0 -1.0909515e0 6.93537651e-3 6.93537651e-3
4.151919e0 -1.0909515e0 5.6522702e-3 5.6522702e-3
4.321399e0 -1.0909515e0 4.57891467e-3 4.57891467e-3
4.4908789e0 -1.0909515e0 3.68598395e-3 3.68598395e-3
4.6603589e0 -1.0909515e0 2.94852736e-3 2.94852736e-3
4.8298389e0 -1.0909515e0 2.3442055e-3 2.3442055e-3
4.9993188e0 -1.0909515e0 1.85173392e-3 1.85173392e-3

-5.0e0 -1.0101447e0 5.5641676e-3 5.5641676e-3
-4.83052e0 -1.0101447e0 7.4028668e-3 7.4028668e-3
-4.66104e0 -1.0101447e0 9.8332188e-3 9.8332188e-3
-4.49156e0 -1.0101447e0 1.30463165e-2 1.30463165e-2
-4.3220801e0 -1.0101447e0 1.72993497e-2 1.72993497e-2
-4.1526001e0 -1.0101447e0 2.29476886e-2 2.29476886e-2
-3.9831201e0 -1.0101447e0 3.0440195e-2 3.0440195e-2
-3.8136401e0 -1.0101447e0 4.0479951e-2 4.0479951e-2
-3.6441602e0 -1.0101447e0 5.3946965e-2 5.3946965e-2
-3.4746802e0 -1.0101447e0 7.1993898e-2 7.1993898e-2
-3.3052002e0 -1.0101447e0 9.626467e-2 9.626467e-2
-3.1357202e0 -1.0101447e0 1.2883337e-1 1.2883337e-1
-2.9662402e0 -1.0101447e0 1.72057974e-1 1.72057974e-1
-2.7967603e0 -1.0101447e0 2.28406056e-1 2.28406056e-1
-2.6272803e0 -1.0101447e0 2.99082346e-1 2.99082346e-1
-2.4578003e0 -1.0101447e0 3.82317287e-1 3.82317287e-1
-2.2883203e0 -1.0101447e0 4.71025883e-1 4.71025883e-1
-2.1188403e0 -1.0101447e0 5.51482065e-1 5.51482065e-1
-1.9493604e0 -1.0101447e0 6.08005804e-1 6.08005804e-1
-1.7798804e0 -1.0101447e0 6.29767635e-1 6.29767635e-1
-1.6104004e0 -1.0101447e0 6.17195029e-1 6.17195029e-1
-1.4409204e0 -1.0101447e0 5.79558557e-1 5.79558557e-1
-1.2714404e0 -1.0101447e0 5.28650633e-1 5.28650633e-1
-1.1019604e0 -1.0101447e0 4.73954933e-1 4.73954933e-1
-9.324805e-1 -1.0101447e0 4.21168434e-1 4.21168434e-1
-7.630005e-1 -1.0101447e0 3.72993367e-1 3.72993367e-1
-5.935205e-1 -1.0101447e0 3.30293076e-1 3.30293076e-1
-4.240405e-1 -1.0101447e0 2.92934697e-1 2.92934697e-1
-2.545605e-1 -1.0101447e0 2.60315933e-1 2.60315933e-1
-8.50806e-2 -1.0101447e0 2.31802486e-1 2.31802486e-1
8.43994e-2 -1.0101447e0 2.06777377e-1 2.06777377e-1
2.538794e-1 -1.0101447e0 1.84640956e-1 1.84640956e-1
4.233594e-1 -1.0101447e0 1.64945895e-1 1.64945895e-1
5.928394e-1 -1.0101447e0 1.4733764e-1 1.4733764e-1
7.623193e-1 -1.0101447e0 1.31487553e-1 1.31487553e-1
9.317993e-1 -1.0101447e0 1.17157664e-1 1.17157664e-1
1.1012793e0 -1.0101447e0 1.04189197e-1 1.04189197e-1
1.2707593e0 -1.0101447e0 9.2419426e-2 9.2419426e-2
1.4402393e0 -1.0101447e0 8.1727994e-2 8.1727994e-2
1.6097192e0 -1.0101447e0 7.2025925e-2 7.2025925e-2
1.7791992e0 -1.0101447e0 6.3259227e-2 6.3259227e-2
1.9486792e0 -1.0101447e0 5.532072e-2 5.532072e-2
2.1181592e0 -1.0101447e0 4.816374e-2 4.816374e-2
2.2876392e0 -1.0101447e0 4.175257e-2 4.175257e-2
2.4571191e0 -1.0101447e0 3.6007164e-2 3.6007164e-2
2.6265991e0 -1.0101447e0 3.090225e-2 3.090225e-2
2.7960791e0 -1.0101447e0 2.6391208e-2 2.6391208e-2
2.9655591e0 -1.0101447e0 2.2416074e-2 2.2416074e-2
3.135039e0 -1.0101447e0 1.8932144e-2 1.8932144e-2
3.304519e0 -1.0101447e0 1.58973903e-2 1.58973903e-2
3.473999e0 -1.0101447e0 1.32776027e-2 1.32776027e-2
3.643479e0 -1.0101447e0 1.10266422e-2 1.10266422e-2
3.812959e0 -1.0101447e0 9.0972089e-3 9.0972089e-3
3.982439e0 -1.0101447e0 7.4643436e-3 7.4643436e-3
4.151919e0 -1.0101447e0 6.08667973e-3 6.08667973e-3
4.321399e0 -1.0101447e0 4.93265155e-3 4.93265155e-3
4.4908789e0 -1.0101447e0 3.97286803e-3 3.97286803e-3
4.6603589e0 -1.0101447e0 3.17933476e-3 3.17933476e-3
4.8298389e0 -1.0101447e0 2.52834264e-3 2.52834264e-3
4.9993188e0 -1.0101447e0 1.99822711e-3 1.99822711e-3

-5.0e0 -9.293378e-1 5.8631622e-3 5.8631622e-3
-4.83052e0 -9.293378e-1 7.7915712e-3 7.7915712e-3
-4.66104e0 -9.293378e-1 1.03378595e-2 1.03378595e-2
-4.49156e0 -9.293378e-1 1.37062209e-2 1.37062209e-2
-4.3220801e0 -9.293378e-1 1.81653416e-2 1.81653416e-2
-4.1526001e0 -9.293378e-1 2.4088399e-2 2.4088399e-2
-3.9831201e0 -9.293378e-1 3.1994772e-2 3.1994772e-2
-3.8136401e0 -9.293378e-1 4.2557915e-2 4.2557915e-2
-3.6441602e0 -9.293378e-1 5.6850943e-2 5.6850943e-2
-3.4746802e0 -9.293378e-1 7.6190503e-2 7.6190503e-2
-3.3052002e0 -9.293378e-1 1.02463628e-1 1.02463628e-1
-3.1357202e0 -9.293378e-1 1.3828369e-1 1.3828369e-1
-2.9662402e0 -9.293378e-1 1.86757083e-1 1.86757083e-1
-2.7967603e0 -9.293378e-1 2.51462135e-1 2.51462135e-1
-2.6272803e0 -9.293378e-1 3.34934178e-1 3.34934178e-1
-2.4578003e0 -9.293378e-1 4.3609327e-1 4.3609327e-1
-2.2883203e0 -9.293378e-1 5.4624544e-1 5.4624544e-1
-2.1188403e0 -9.293378e-1 6.4674394e-1 6.4674394e-1
-1.9493604e0 -9.293378e-1 7.1440266e-1 7.1440266e-1
-1.7798804e0 -9.293378e-1 7.3427704e-1 7.3427704e-1
-1.6104004e0 -9.293378e-1 7.08957352e-1 7.08957352e-1
-1.4409204e0 -9.293378e-1 6.537701e-1 6.537701e-1
-1.2714404e0 -9.293378e-1 5.85895471e-1 5.85895471e-1
-1.1019604e0 -9.293378e-1 5.1718751e-1 5.1718751e-1
-9.324805e-1 -9.293378e-1 4.53868477e-1 4.53868477e-1
-7.630005e-1 -9.293378e-1 3.98237283e-1 3.98237283e-1
-5.935205e-1 -9.293378e-1 3.50249304e-1 3.50249304e-1
-4.240405e-1 -9.293378e-1 3.09181557e-1 3.09181557e-1
-2.545605e-1 -9.293378e-1 2.73962978e-1 2.73962978e-1
-8.50806e-2 -9.293378e-1 2.43559793e-1 2.43559793e-1
8.43994e-2 -9.293378e-1 2.17080553e-1 2.17080553e-1
2.538794e-1 -9.293378e-1 1.93853056e-1 1.93853056e-1
4.233594e-1 -9.293378e-1 1.7324697e-1 1.7324697e-1
5.928394e-1 -9.293378e-1 1.54842778e-1 1.54842778e-1
7.623193e-1 -9.293378e-1 1.38314903e-1 1.38314903e-1
9.317993e-1 -9.293378e-1 1.23387834e-1 1.23387834e-1
1.1012793e0 -9.293378e-1 1.09856004e-1 1.09856004e-1
1.2707593e0 -9.293378e-1 9.7554231e-2 9.7554231e-2
1.4402393e0 -9.293378e-1 8.6374876e-2 8.6374876e-2
1.6097192e0 -9.293378e-1 7.6213861e-2 7.6213861e-2
1.7791992e0 -9.293378e-1 6.6998044e-2 6.6998044e-2
1.9486792e0 -9.293378e-1 5.8663573e-2 5.8663573e-2
2.1181592e0 -9.293378e-1 5.1130957e-2 5.1130957e-2
2.2876392e0 -9.293378e-1 4.435617e-2 4.435617e-2
2.4571191e0 -9.293378e-1 3.8293806e-2 3.8293806e-2
2.6265991e0 -9.293378e-1 3.289755e-2 3.289755e-2
2.7960791e0 -9.293378e-1 2.8108926e-2 2.8108926e-2
2.9655591e0 -9.293378e-1 2.389564e-2 2.389564e-2
3.135039e0 -9.293378e-1 2.0198581e-2 2.0198581e-2
3.304519e0 -9.293378e-1 1.69714223e-2 1.69714223e-2
3.473999e0 -9.293378e-1 1.4179175e-2 1.4179175e-2
3.643479e0 -9.293378e-1 1.17815654e-2 1.17815654e-2
3.812959e0 -9.293378e-1 9.7218217e-3 9.7218217e-3
3.982439e0 -9.293378e-1 7.9858179e-3 7.9858179e-3
4.151919e0 -9.293378e-1 6.51507112e-3 6.51507112e-3
4.321399e0 -9.293378e-1 5.2822049e-3 5.2822049e-3
4.4908789e0 -9.293378e-1 4.25624406e-3 4.25624406e-3
4.6603589e0 -9.293378e-1 3.40728065e-3 3.40728065e-3
4.8298389e0 -9.293378e-1 2.71105269e-3 2.71105269e-3
4.9993188e0 -9.293378e-1 2.14308829e-3 2.14308829e-3

-5.0e0 -8.485309e-1 6.1346692e-3 6.1346692e-3
-4.83052e0 -8.485309e-1 8.142583e-3 8.142583e-3
-4.66104e0 -8.485309e-1 1.07905542e-2 1.07905542e-2
-4.49156e0 -8.485309e-1 1.42867555e-2 1.42867555e-2
-4.3220801e0 -8.485309e-1 1.89129706e-2 1.89129706e-2
-4.1526001e0 -8.485309e-1 2.50595137e-2 2.50595137e-2
-3.9831201e0 -8.485309e-1 3.3271716e-2 3.3271716e-2
-3.8136401e0 -8.485309e-1 4.430046e-2 4.430046e-2
-3.6441602e0 -8.485309e-1 5.9232915e-2 5.9232915e-2
-3.4746802e0 -8.485309e-1 7.9664096e-2 7.9664096e-2
-3.3052002e0 -8.485309e-1 1.0770364e-1 1.0770364e-1
-3.1357202e0 -8.485309e-1 1.4648688e-1 1.4648688e-1
-2.9662402e0 -8.485309e-1 2.00094226e-1 2.00094226e-1
-2.7967603e0 -8.485309e-1 2.73566379e-1 2.73566379e-1
-2.6272803e0 -8.485309e-1 3.71366393e-1 3.71366393e-1
-2.4578003e0 -8.485309e-1 4.94091183e-1 4.94091183e-1
-2.2883203e0 -8.485309e-1 6.3179259e-1 6.3179259e-1
-2.1188403e0 -8.485309e-1 7.5863228e-1 7.5863228e-1
-1.9493604e0 -8.485309e-1 8.4020613e-1 8.4020613e-1
-1.7798804e0 -8.485309e-1 8.549964e-1 8.549964e-1
-1.6104004e0 -8.485309e-1 8.10286572e-1 8.10286572e-1
-1.4409204e0 -8.485309e-1 7.31184634e-1 7.31184634e-1
-1.2714404e0 -8.485309e-1 6.41991776e-1 6.41991776e-1
-1.1019604e0 -8.485309e-1 5.57209894e-1 5.57209894e-1
-9.324805e-1 -8.485309e-1 4.82778584e-1 4.82778584e-1
-7.630005e-1 -8.485309e-1 4.19640274e-1 4.19640274e-1
-5.935205e-1 -8.485309e-1 3.6683711e-1 3.6683711e-1
-4.240405e-1 -8.485309e-1 3.22561623e-1 3.22561623e-1
-2.545605e-1 -8.485309e-1 2.8523309e-1 2.8523309e-1
-8.50806e-2 -8.485309e-1 2.53338918e-1 2.53338918e-1
8.43994e-2 -8.485309e-1 2.25812897e-1 2.25812897e-1
2.538794e-1 -8.485309e-1 2.0174268e-1 2.0174268e-1
4.233594e-1 -8.485309e-1 1.8048682e-1 1.8048682e-1
5.928394e-1 -8.485309e-1 1.6152264e-1 1.6152264e-1
7.623193e-1 -8.485309e-1 1.44458313e-1 1.44458313e-1
9.317993e-1 -8.485309e-1 1.29048607e-1 1.29048607e-1
1.1012793e0 -8.485309e-1 1.15043947e-1 1.15043947e-1
1.2707593e0 -8.485309e-1 1.02309637e-1 1.02309637e-1
1.4402393e0 -8.485309e-1 9.0699379e-2 9.0699379e-2
1.6097192e0 -8.485309e-1 8.0137486e-2 8.0137486e-2
1.7791992e0 -8.485309e-1 7.0540291e-2 7.0540291e-2
1.9486792e0 -8.485309e-1 6.1824622e-2 6.1824622e-2
2.1181592e0 -8.485309e-1 5.3937788e-2 5.3937788e-2
2.2876392e0 -8.485309e-1 4.6848666e-2 4.6848666e-2
2.4571191e0 -8.485309e-1 4.0481224e-2 4.0481224e-2
2.6265991e0 -8.485309e-1 3.4807635e-2 3.4807635e-2
2.7960791e0 -8.485309e-1 2.9761928e-2 2.9761928e-2
2.9655591e0 -8.485309e-1 2.5316078e-2 2.5316078e-2
3.135039e0 -8.485309e-1 2.14160207e-2 2.14160207e-2
3.304519e0 -8.485309e-1 1.80088554e-2 1.80088554e-2
3.473999e0 -8.485309e-1 1.50553633e-2 1.50553633e-2
3.643479e0 -8.485309e-1 1.25139484e-2 1.25139484e-2
3.812959e0 -8.485309e-1 1.03360655e-2 1.03360655e-2
3.982439e0 -8.485309e-1 8.49335e-3 8.49335e-3
4.151919e0 -8.485309e-1 6.9323279e-3 6.9323279e-3
4.321399e0 -8.485309e-1 5.6230783e-3 5.6230783e-3
4.4908789e0 -8.485309e-1 4.53258571e-3 4.53258571e-3
4.6603589e0 -8.485309e-1 3.63047107e-3 3.63047107e-3
4.8298389e0 -8.485309e-1 2.88957803e-3 2.88957803e-3
4.9993188e0 -8.485309e-1 2.2849189e-3 2.2849189e-3

-5.0e0 -7.67724e-1 6.3786441e-3 6.3786441e-3
-4.83052e0 -7.67724e-1 8.4523479e-3 8.4523479e-3
-4.66104e0 -7.67724e-1 1.11806236e-2 1.11806236e-2
-4.49156e0 -7.67724e-1 1.47769029e-2 1.47769029e-2
-4.3220801e0 -7.67724e-1 1.95342357e-2 1.95342357e-2
-4.1526001e0 -7.67724e-1 2.5845062e-2 2.5845062e-2
-3.9831201e0 -7.67724e-1 3.4282611e-2 3.4282611e-2
-3.8136401e0 -7.67724e-1 4.5620259e-2 4.5620259e-2
-3.6441602e0 -7.67724e-1 6.1059338e-2 6.1059338e-2
-3.4746802e0 -7.67724e-1 8.2238077e-2 8.2238077e-2
-3.3052002e0 -7.67724e-1 1.11678566e-1 1.11678566e-1
-3.1357202e0 -7.67724e-1 1.52982957e-1 1.52982957e-1
-2.9662402e0 -7.67724e-1 2.11300931e-1 2.11300931e-1
-2.7967603e0 -7.67724e-1 2.93555754e-1 2.93555754e-1
-2.6272803e0 -7.67724e-1 4.07034688e-1 4.07034688e-1
-2.4578003e0 -7.67724e-1 5.5559969e-1 5.5559969e-1
-2.2883203e0 -7.67724e-1 7.2877194e-1 7.2877194e-1
-2.1188403e0 -7.67724e-1 8.9127907e-1 8.9127907e-1
-1.9493604e0 -7.67724e-1 9.9056169e-1 9.9056169e-1
-1.7798804e0 -7.67724e-1 9.9497945e-1 9.9497945e-1
-1.6104004e0 -7.67724e-1 9.2072328e-1 9.2072328e-1
-1.4409204e0 -7.67724e-1 8.09377075e-1 8.09377075e-1
-1.2714404e0 -7.67724e-1 6.94340527e-1 6.94340527e-1
-1.1019604e0 -7.67724e-1 5.91867853e-1 5.91867853e-1
-9.324805e-1 -7.67724e-1 5.06196803e-1 5.06196803e-1
-7.630005e-1 -7.67724e-1 4.36257521e-1 4.36257521e-1
-5.935205e-1 -7.67724e-1 3.79343974e-1 3.79343974e-1
-4.240405e-1 -7.67724e-1 3.32624997e-1 3.32624997e-1
-2.545605e-1 -7.67724e-1 2.93783055e-1 2.93783055e-1
-8.50806e-2 -7.67724e-1 2.609674e-1 2.609674e-1
8.43994e-2 -7.67724e-1 2.32800471e-1 2.32800471e-1
2.538794e-1 -7.67724e-1 2.08233517e-1 2.08233517e-1
4.233594e-1 -7.67724e-1 1.86585826e-1 1.86585826e-1
5.928394e-1 -7.67724e-1 1.67240651e-1 1.67240651e-1
7.623193e-1 -7.67724e-1 1.49855074e-1 1.49855074e-1
9.317993e-1 -7.67724e-1 1.34069728e-1 1.34069728e-1
1.1012793e0 -7.67724e-1 1.19735114e-1 1.19735114e-1
1.2707593e0 -7.67724e-1 1.06637599e-1 1.06637599e-1
1.4402393e0 -7.67724e-1 9.4682756e-2 9.4682756e-2
1.6097192e0 -7.67724e-1 8.3774069e-2 8.3774069e-2
1.7791992e0 -7.67724e-1 7.3828725e-2 7.3828725e-2
1.9486792e0 -7.67724e-1 6.4775597e-2 6.4775597e-2
2.1181592e0 -7.67724e-1 5.6588727e-2 5.6588727e-2
2.2876392e0 -7.67724e-1 4.9194572e-2 4.9194572e-2
2.4571191e0 -7.67724e-1 4.2551375e-2 4.2551375e-2
2.6265991e0 -7.67724e-1 3.6620062e-2 3.6620062e-2
2.7960791e0 -7.67724e-1 3.1341757e-2 3.1341757e-2
2.9655591e0 -7.67724e-1 2.6676364e-2 2.6676364e-2
3.135039e0 -7.67724e-1 2.25790846e-2 2.25790846e-2
3.304519e0 -7.67724e-1 1.9005584e-2 1.9005584e-2
3.473999e0 -7.67724e-1 1.58939276e-2 1.58939276e-2
3.643479e0 -7.67724e-1 1.3217649e-2 1.3217649e-2
3.812959e0 -7.67724e-1 1.09325027e-2 1.09325027e-2
3.982439e0 -7.67724e-1 8.9735097e-3 8.9735097e-3
4.151919e0 -7.67724e-1 7.33306943e-3 7.33306943e-3
4.321399e0 -7.67724e-1 5.9506229e-3 5.9506229e-3
4.4908789e0 -7.67724e-1 4.7984974e-3 4.7984974e-3
4.6603589e0 -7.67724e-1 3.8450812e-3 3.8450812e-3
4.8298389e0 -7.67724e-1 3.0613763e-3 3.0613763e-3
4.9993188e0 -7.67724e-1 2.42175835e-3 2.42175835e-3

-5.0e0 -6.869171e-1 6.5920306e-3 6.5920306e-3
-4.83052e0 -6.869171e-1 8.7162656e-3 8.7162656e-3
-4.66104e0 -6.869171e-1 1.15080443e-2 1.15080443e-2
-4.49156e0 -6.869171e-1 1.51813991e-2 1.51813991e-2
-4.3220801e0 -6.869171e-1 2.00235544e-2 2.00235544e-2
-4.1526001e0 -6.869171e-1 2.643595e-2 2.643595e-2
-3.9831201e0 -6.869171e-1 3.5003493e-2 3.5003493e-2
-3.8136401e0 -6.869171e-1 4.6524411e-2 4.6524411e-2
-3.6441602e0 -6.869171e-1 6.2224811e-2 6.2224811e-2
-3.4746802e0 -6.869171e-1 8.3902673e-2 8.3902673e-2
-3.3052002e0 -6.869171e-1 1.14220914e-1 1.14220914e-1
-3.1357202e0 -6.869171e-1 1.57368422e-1 1.57368422e-1
-2.9662402e0 -6.869171e-1 2.19576315e-1 2.19576315e-1
-2.7967603e0 -6.869171e-1 3.09966704e-1 3.09966704e-1
-2.6272803e0 -6.869171e-1 4.39998898e-1 4.39998898e-1
-2.4578003e0 -6.869171e-1 6.186372e-1 6.186372e-1
-2.2883203e0 -6.869171e-1 8.3818005e-1 8.3818005e-1
-2.1188403e0 -6.869171e-1 1.05040787e0 1.05040787e0
-1.9493604e0 -6.869171e-1 1.17272496e0 1.17272496e0
-1.7798804e0 -6.869171e-1 1.15748416e0 1.15748416e0
-1.6104004e0 -6.869171e-1 1.03889413e0 1.03889413e0
-1.4409204e0 -6.869171e-1 8.84752303e-1 8.84752303e-1
-1.2714404e0 -6.869171e-1 7.39427184e-1 7.39427184e-1
-1.1019604e0 -6.869171e-1 6.18559305e-1 6.18559305e-1
-9.324805e-1 -6.869171e-1 5.2246563e-1 5.2246563e-1
-7.630005e-1 -6.869171e-1 4.4698097e-1 4.4698097e-1
-5.935205e-1 -6.869171e-1 3.87208592e-1 3.87208592e-1
-4.240405e-1 -6.869171e-1 3.39032002e-1 3.39032002e-1
-2.545605e-1 -6.869171e-1 2.99504478e-1 2.99504478e-1
-8.50806e-2 -6.869171e-1 2.66323384e-1 2.66323384e-1
8.43994e-2 -6.869171e-1 2.37973459e-1 2.37973459e-1
2.538794e-1 -6.869171e-1 2.13308568e-1 2.13308568e-1
4.233594e-1 -6.869171e-1 1.91518008e-1 1.91518008e-1
5.928394e-1 -6.869171e-1 1.72026898e-1 1.72026898e-1
7.623193e-1 -6.869171e-1 1.54434312e-1 1.54434312e-1
9.317993e-1 -6.869171e-1 1.38454236e-1 1.38454236e-1
1.1012793e0 -6.869171e-1 1.2385917e-1 1.2385917e-1
1.2707593e0 -6.869171e-1 1.10502599e-1 1.10502599e-1
1.4402393e0 -6.869171e-1 9.8264409e-2 9.8264409e-2
1.6097192e0 -6.869171e-1 8.7062993e-2 8.7062993e-2
1.7791992e0 -6.869171e-1 7.6833101e-2 7.6833101e-2
1.9486792e0 -6.869171e-1 6.7501027e-2 6.7501027e-2
2.1181592e0 -6.869171e-1 5.9024838e-2 5.9024838e-2
2.2876392e0 -6.869171e-1 5.1372641e-2 5.1372641e-2
2.4571191e0 -6.869171e-1 4.4477388e-2 4.4477388e-2
2.6265991e0 -6.869171e-1 3.8304253e-2 3.8304253e-2
2.7960791e0 -6.869171e-1 3.281009e-2 3.281009e-2
2.9655591e0 -6.869171e-1 2.7950943e-2 2.7950943e-2
3.135039e0 -6.869171e-1 2.36697487e-2 2.36697487e-2
3.304519e0 -6.869171e-1 1.99330708e-2 1.99330708e-2
3.473999e0 -6.869171e-1 1.66816676e-2 1.66816676e-2
3.643479e0 -6.869171e-1 1.38849861e-2 1.38849861e-2
3.812959e0 -6.869171e-1 1.14823808e-2 1.14823808e-2
3.982439e0 -6.869171e-1 9.4377612e-3 9.4377612e-3
4.151919e0 -6.869171e-1 7.71201085e-3 7.71201085e-3
4.321399e0 -6.869171e-1 6.26059482e-3 6.26059482e-3
4.4908789e0 -6.869171e-1 5.05043259e-3 5.05043259e-3
4.6603589e0 -6.869171e-1 4.04776749e-3 4.04776749e-3
4.8298389e0 -6.869171e-1 3.22437743e-3 3.22437743e-3
4.9993188e0 -6.869171e-1 2.55120503e-3 2.55120503e-3

-5.0e0 -6.061102e-1 6.7735962e-3 6.7735962e-3
-4.83052e0 -6.061102e-1 8.9400058e-3 8.9400058e-3
-4.66104e0 -6.061102e-1 1.1777168e-2 1.1777168e-2
-4.49156e0 -6.061102e-1 1.54980327e-2 1.54980327e-2
-4.3220801e0 -6.061102e-1 2.03888284e-2 2.03888284e-2
-4.1526001e0 -6.061102e-1 2.6853821e-2 2.6853821e-2
-3.9831201e0 -6.061102e-1 3.5464902e-2 3.5464902e-2
-3.8136401e0 -6.061102e-1 4.7014877e-2 4.7014877e-2
-3.6441602e0 -6.061102e-1 6.277679e-2 6.277679e-2
-3.4746802e0 -6.061102e-1 8.453471e-2 8.453471e-2
-3.3052002e0 -6.061102e-1 1.15155557e-1 1.15155557e-1
-3.1357202e0 -6.061102e-1 1.59252428e-1 1.59252428e-1
-2.9662402e0 -6.061102e-1 2.24123868e-1 2.24123868e-1
-2.7967603e0 -6.061102e-1 3.2125975e-1 3.2125975e-1
-2.6272803e0 -6.061102e-1 4.67325105e-1 4.67325105e-1
-2.4578003e0 -6.061102e-1 6.8044624e-1 6.8044624e-1
-2.2883203e0 -6.061102e-1 9.6027882e-1 9.6027882e-1
-2.1188403e0 -6.061102e-1 1.24404283e0 1.24404283e0
-1.9493604e0 -6.061102e-1 1.39830914e0 1.39830914e0
-1.7798804e0 -6.061102e-1 1.34666248e0 1.34666248e0
-1.6104004e0 -6.061102e-1 1.16133061e0 1.16133061e0
-1.4409204e0 -6.061102e-1 9.51945226e-1 9.51945226e-1
-1.2714404e0 -6.061102e-1 7.73112648e-1 7.73112648e-1
-1.1019604e0 -6.061102e-1 6.34650986e-1 6.34650986e-1
-9.324805e-1 -6.061102e-1 5.30266112e-1 5.30266112e-1
-7.630005e-1 -6.061102e-1 4.5122831e-1 4.5122831e-1
-5.935205e-1 -6.061102e-1 3.9016172e-1 3.9016172e-1
-4.240405e-1 -6.061102e-1 3.4176246e-1 3.4176246e-1
-2.545605e-1 -6.061102e-1 3.02369292e-1 3.02369292e-1
-8.50806e-2 -6.061102e-1 2.69509941e-1 2.69509941e-1
8.43994e-2 -6.061102e-1 2.41434598e-1 2.41434598e-1
2.538794e-1 -6.061102e-1 2.16981863e-1 2.16981863e-1
4.233594e-1 -6.061102e-1 1.9532337e-1 1.9532337e-1
5.928394e-1 -6.061102e-1 1.7586325e-1 1.7586325e-1
7.623193e-1 -6.061102e-1 1.58237498e-1 1.58237498e-1
9.317993e-1 -6.061102e-1 1.42156516e-1 1.42156516e-1
1.1012793e0 -6.061102e-1 1.27428426e-1 1.27428426e-1
1.2707593e0 -6.061102e-1 1.13885553e-1 1.13885553e-1
1.4402393e0 -6.061102e-1 1.01443434e-1 1.01443434e-1
1.6097192e0 -6.061102e-1 9.0002179e-2 9.0002179e-2
1.7791992e0 -6.061102e-1 7.95297e-2 7.95297e-2
1.9486792e0 -6.061102e-1 6.9948381e-2 6.9948381e-2
2.1181592e0 -6.061102e-1 6.1247772e-2 6.1247772e-2
2.2876392e0 -6.061102e-1 5.3345667e-2 5.3345667e-2
2.4571191e0 -6.061102e-1 4.6224423e-2 4.6224423e-2
2.6265991e0 -6.061102e-1 3.9844464e-2 3.9844464e-2
2.7960791e0 -6.061102e-1 3.4161327e-2 3.4161327e-2
2.9655591e0 -6.061102e-1 2.9122563e-2 2.9122563e-2
3.135039e0 -6.061102e-1 2.46822993e-2 2.46822993e-2
3.304519e0 -6.061102e-1 2.07920435e-2 2.07920435e-2
3.473999e0 -6.061102e-1 1.74147023e-2 1.74147023e-2
3.643479e0 -6.061102e-1 1.44973773e-2 1.44973773e-2
3.812959e0 -6.061102e-1 1.1997425e-2 1.1997425e-2
3.982439e0 -6.061102e-1 9.8682509e-3 9.8682509e-3
4.151919e0 -6.061102e-1 8.06384183e-3 8.06384183e-3
4.321399e0 -6.061102e-1 6.5487589e-3 6.5487589e-3
4.4908789e0 -6.061102e-1 5.284686e-3 5.284686e-3
4.6603589e0 -6.061102e-1 4.23734628e-3 4.23734628e-3
4.8298389e0 -6.061102e-1 3.37551491e-3 3.37551491e-3
4.9993188e0 -6.061102e-1 2.67181824e-3 2.67181824e-3

-5.0e0 -5.253033e-1 6.926238e-3 6.926238e-3
-4.83052e0 -5.253033e-1 9.1206898e-3 9.1206898e-3
-4.66104e0 -5.253033e-1 1.1986067e-2 1.1986067e-2
-4.49156e0 -5.253033e-1 1.57330954e-2 1.57330954e-2
-4.3220801e0 -5.253033e-1 2.06409383e-2 2.06409383e-2
-4.1526001e0 -5.253033e-1 2.7103049e-2 2.7103049e-2
-3.9831201e0 -5.253033e-1 3.5655098e-2 3.5655098e-2
-3.8136401e0 -5.253033e-1 4.7126064e-2 4.7126064e-2
-3.6441602e0 -5.253033e-1 6.268952e-2 6.268952e-2
-3.4746802e0 -5.253033e-1 8.4210188e-2 8.4210188e-2
-3.3052002e0 -5.253033e-1 1.14546529e-1 1.14546529e-1
-3.1357202e0 -5.253033e-1 1.58570425e-1 1.58570425e-1
-2.9662402e0 -5.253033e-1 2.24378893e-1 2.24378893e-1
-2.7967603e0 -5.253033e-1 3.2588181e-1 3.2588181e-1
-2.6272803e0 -5.253033e-1 4.85777307e-1 4.85777307e-1
-2.4578003e0 -5.253033e-1 7.3565361e-1 7.3565361e-1
-2.2883203e0 -5.253033e-1 1.09358174e0 1.09358174e0
-2.1188403e0 -5.253033e-1 1.48424979e0 1.48424979e0
-1.9493604e0 -5.253033e-1 1.68494731e0 1.68494731e0
-1.7798804e0 -5.253033e-1 1.56632922e0 1.56632922e0
-1.6104004e0 -5.253033e-1 1.28080128e0 1.28080128e0
-1.4409204e0 -5.253033e-1 1.00336475e0 1.00336475e0
-1.2714404e0 -5.253033e-1 7.90599199e-1 7.90599199e-1
-1.1019604e0 -5.253033e-1 6.38010194e-1 6.38010194e-1
-9.324805e-1 -5.253033e-1 5.28807664e-1 5.28807664e-1
-7.630005e-1 -5.253033e-1 4.48811273e-1 4.48811273e-1
-5.935205e-1 -5.253033e-1 3.8833121e-1 3.8833121e-1
-4.240405e-1 -5.253033e-1 3.4099245e-1 3.4099245e-1
-2.545605e-1 -5.253033e-1 3.02665042e-1 3.02665042e-1
-8.50806e-2 -5.253033e-1 2.70673166e-1 2.70673166e-1
8.43994e-2 -5.253033e-1 2.4331783e-1 2.4331783e-1
2.538794e-1 -5.253033e-1 2.19386356e-1 2.19386356e-1
4.233594e-1 -5.253033e-1 1.98052916e-1 1.98052916e-1
5.928394e-1 -5.253033e-1 1.78834651e-1 1.78834651e-1
7.623193e-1 -5.253033e-1 1.61304713e-1 1.61304713e-1
9.317993e-1 -5.253033e-1 1.45225273e-1 1.45225273e-1
1.1012793e0 -5.253033e-1 1.30436673e-1 1.30436673e-1
1.2707593e0 -5.253033e-1 1.1679048e-1 1.1679048e-1
1.4402393e0 -5.253033e-1 1.04182434e-1 1.04182434e-1
1.6097192e0 -5.253033e-1 9.2578691e-2 9.2578691e-2
1.7791992e0 -5.253033e-1 8.1898624e-2 8.1898624e-2
1.9486792e0 -5.253033e-1 7.2129007e-2 7.2129007e-2
2.1181592e0 -5.253033e-1 6.3214096e-2 6.3214096e-2
2.2876392e0 -5.253033e-1 5.5122197e-2 5.5122197e-2
2.4571191e0 -5.253033e-1 4.781045e-2 4.781045e-2
2.6265991e0 -5.253033e-1 4.1234077e-2 4.1234077e-2
2.7960791e0 -5.253033e-1 3.5378719e-2 3.5378719e-2
2.9655591e0 -5.253033e-1 3.0173676e-2 3.0173676e-2
3.135039e0 -5.253033e-1 2.5588562e-2 2.5588562e-2
3.304519e0 -5.253033e-1 2.15763988e-2 2.15763988e-2
3.473999e0 -5.253033e-1 1.8075672e-2 1.8075672e-2
3.643479e0 -5.253033e-1 1.50573102e-2 1.50573102e-2
3.812959e0 -5.253033e-1 1.24603758e-2 1.24603758e-2
3.982439e0 -5.253033e-1 1.02496736e-2 1.02496736e-2
4.151919e0 -5.253033e-1 8.3834906e-3 8.3834906e-3
4.321399e0 -5.253033e-1 6.81093138e-3 6.81093138e-3
4.4908789e0 -5.253033e-1 5.49790562e-3 5.49790562e-3
4.6603589e0 -5.253033e-1 4.40969409e-3 4.40969409e-3
4.8298389e0 -5.253033e-1 3.51404865e-3 3.51404865e-3
4.9993188e0 -5.253033e-1 2.78227487e-3 2.78227487e-3

-5.0e0 -4.444965e-1 7.0490916e-3 7.0490916e-3
-4.83052e0 -4.444965e-1 9.2646672e-3 9.2646672e-3
-4.66104e0 -4.444965e-1 1.21449113e-2 1.21449113e-2
-4.49156e0 -4.444965e-1 1.58975995e-2 1.58975995e-2
-4.3220801e0 -4.444965e-1 2.07906458e-2 2.07906458e-2
-4.1526001e0 -4.444965e-1 2.7192995e-2 2.7192995e-2
-3.9831201e0 -4.444965e-1 3.5655214e-2 3.5655214e-2
-3.8136401e0 -4.444965e-1 4.6928752e-2 4.6928752e-2
-3.6441602e0 -4.444965e-1 6.2126477e-2 6.2126477e-2
-3.4746802e0 -4.444965e-1 8.3055147e-2 8.3055147e-2
-3.3052002e0 -4.444965e-1 1.12532564e-1 1.12532564e-1
-3.1357202e0 -4.444965e-1 1.55417491e-1 1.55417491e-1
-2.9662402e0 -4.444965e-1 2.20173564e-1 2.20173564e-1
-2.7967603e0 -4.444965e-1 3.22466391e-1 3.22466391e-1
-2.6272803e0 -4.444965e-1 4.91337054e-1 4.91337054e-1
-2.4578003e0 -4.444965e-1 7.7637115e-1 7.7637115e-1
-2.2883203e0 -4.444965e-1 1.23231107e0 1.23231107e0
-2.1188403e0 -4.444965e-1 1.78976843e0 1.78976843e0
-1.9493604e0 -4.444965e-1 2.06326776e0 2.06326776e0
-1.7798804e0 -4.444965e-1 1.8181334e0 1.8181334e0
-1.6104004e0 -4.444965e-1 1.38442842e0 1.38442842e0
-1.4409204e0 -4.444965e-1 1.0294443e0 1.0294443e0
-1.2714404e0 -4.444965e-1 7.87761226e-1 7.87761226e-1
-1.1019604e0 -4.444965e-1 6.2740339e-1 6.2740339e-1
-9.324805e-1 -4.444965e-1 5.18126233e-1 5.18126233e-1
-7.630005e-1 -4.444965e-1 4.40365273e-1 4.40365273e-1
-5.935205e-1 -4.444965e-1 3.8241862e-1 3.8241862e-1
-4.240405e-1 -4.444965e-1 3.37295189e-1 3.37295189e-1
-2.545605e-1 -4.444965e-1 3.0079006e-1 3.0079006e-1
-8.50806e-2 -4.444965e-1 2.70208209e-1 2.70208209e-1
8.43994e-2 -4.444965e-1 2.43887473e-1 2.43887473e-1
2.538794e-1 -4.444965e-1 2.20686603e-1 2.20686603e-1
4.233594e-1 -4.444965e-1 1.99888237e-1 1.99888237e-1
5.928394e-1 -4.444965e-1 1.81003308e-1 1.81003308e-1
7.623193e-1 -4.444965e-1 1.63682613e-1 1.63682613e-1
9.317993e-1 -4.444965e-1 1.4771269e-1 1.4771269e-1
1.1012793e0 -4.444965e-1 1.32916591e-1 1.32916591e-1
1.2707593e0 -4.444965e-1 1.19201186e-1 1.19201186e-1
1.4402393e0 -4.444965e-1 1.06505202e-1 1.06505202e-1
1.6097192e0 -4.444965e-1 9.4772398e-2 9.4772398e-2
1.7791992e0 -4.444965e-1 8.3953868e-2 8.3953868e-2
1.9486792e0 -4.444965e-1 7.400935e-2 7.400935e-2
2.1181592e0 -4.444965e-1 6.4927473e-2 6.4927473e-2
2.2876392e0 -4.444965e-1 5.666323e-2 5.666323e-2
2.4571191e0 -4.444965e-1 4.9177507e-2 4.9177507e-2
2.6265991e0 -4.444965e-1 4.2458275e-2 4.2458275e-2
2.7960791e0 -4.444965e-1 3.6444406e-2 3.6444406e-2
2.9655591e0 -4.444965e-1 3.1109418e-2 3.1109418e-2
3.135039e0 -4.444965e-1 2.63899487e-2 2.63899487e-2
3.304519e0 -4.444965e-1 2.22590134e-2 2.22590134e-2
3.473999e0 -4.444965e-1 1.86663782e-2 1.86663782e-2
3.643479e0 -4.444965e-1 1.55488843e-2 1.55488843e-2
3.812959e0 -4.444965e-1 1.28749811e-2 1.28749811e-2
3.982439e0 -4.444965e-1 1.05987093e-2 1.05987093e-2
4.151919e0 -4.444965e-1 8.66926e-3 8.66926e-3
4.321399e0 -4.444965e-1 7.04350598e-3 7.04350598e-3
4.4908789e0 -4.444965e-1 5.68709296e-3 5.68709296e-3
4.6603589e0 -4.444965e-1 4.56216899e-3 4.56216899e-3
4.8298389e0 -4.444965e-1 3.63661801e-3 3.63661801e-3
4.9993188e0 -4.444965e-1 2.87985855e-3 2.87985855e-3

-5.0e0 -3.636896e-1 7.1461037e-3 7.1461037e-3
-4.83052e0 -3.636896e-1 9.3741187e-3 9.3741187e-3
-4.66104e0 -3.636896e-1 1.22600589e-2 1.22600589e-2
-4.49156e0 -3.636896e-1 1.60036359e-2 1.60036359e-2
-4.3220801e0 -3.636896e-1 2.08645026e-2 2.08645026e-2
-4.1526001e0 -3.636896e-1 2.7202795e-2 2.7202795e-2
-3.9831201e0 -3.636896e-1 3.5521219e-2 3.5521219e-2
-3.8136401e0 -3.636896e-1 4.6496107e-2 4.6496107e-2
-3.6441602e0 -3.636896e-1 6.1233179e-2 6.1233179e-2
-3.4746802e0 -3.636896e-1 8.134019e-2 8.134019e-2
-3.3052002e0 -3.636896e-1 1.09449239e-1 1.09449239e-1
-3.1357202e0 -3.636896e-1 1.50203781e-1 1.50203781e-1
-2.9662402e0 -3.636896e-1 2.11892082e-1 2.11892082e-1
-2.7967603e0 -3.636896e-1 3.1081441e-1 3.1081441e-1
-2.6272803e0 -3.636896e-1 4.8066655e-1 4.8066655e-1
-2.4578003e0 -3.636896e-1 7.9123727e-1 7.9123727e-1
-2.2883203e0 -3.636896e-1 1.36124347e0 1.36124347e0
-2.1188403e0 -3.636896e-1 2.18801094e0 2.18801094e0
-1.9493604e0 -3.636896e-1 2.58897122e0 2.58897122e0
-1.7798804e0 -3.636896e-1 2.09442474e0 2.09442474e0
-1.6104004e0 -3.636896e-1 1.45013977e0 1.45013977e0
-1.4409204e0 -3.636896e-1 1.01976587e0 1.01976587e0
-1.2714404e0 -3.636896e-1 7.62144402e-1 7.62144402e-1
-1.1019604e0 -3.636896e-1 6.03555406e-1 6.03555406e-1
-9.324805e-1 -3.636896e-1 4.9972016e-1 4.9972016e-1
-7.630005e-1 -3.636896e-1 4.27211024e-1 4.27211024e-1
-5.935205e-1 -3.636896e-1 3.73460138e-1 3.73460138e-1
-4.240405e-1 -3.636896e-1 3.31538731e-1 3.31538731e-1
-2.545605e-1 -3.636896e-1 2.97406175e-1 2.97406175e-1
-8.50806e-2 -3.636896e-1 2.68563611e-1 2.68563611e-1
8.43994e-2 -3.636896e-1 2.43475523e-1 2.43475523e-1
2.538794e-1 -3.636896e-1 2.21176216e-1 2.21176216e-1
4.233594e-1 -3.636896e-1 2.00975903e-1 2.00975903e-1
5.928394e-1 -3.636896e-1 1.82506206e-1 1.82506206e-1
7.623193e-1 -3.636896e-1 1.65462212e-1 1.65462212e-1
9.317993e-1 -3.636896e-1 1.49620694e-1 1.49620694e-1
1.1012793e0 -3.636896e-1 1.34901033e-1 1.34901033e-1
1.2707593e0 -3.636896e-1 1.21163988e-1 1.21163988e-1
1.4402393e0 -3.636896e-1 1.08413676e-1 1.08413676e-1
1.6097192e0 -3.636896e-1 9.6577382e-2 9.6577382e-2
1.7791992e0 -3.636896e-1 8.5655115e-2 8.5655115e-2
1.9486792e0 -3.636896e-1 7.558573e-2 7.558573e-2
2.1181592e0 -3.636896e-1 6.635748e-2 6.635748e-2
2.2876392e0 -3.636896e-1 5.7956525e-2 5.7956525e-2
2.4571191e0 -3.636896e-1 5.0344969e-2 5.0344969e-2
2.6265991e0 -3.636896e-1 4.3489197e-2 4.3489197e-2
2.7960791e0 -3.636896e-1 3.7352377e-2 3.7352377e-2
2.9655591e0 -3.636896e-1 3.1890976e-2 3.1890976e-2
3.135039e0 -3.636896e-1 2.70809625e-2 2.70809625e-2
3.304519e0 -3.636896e-1 2.28461241e-2 2.28461241e-2
3.473999e0 -3.636896e-1 1.91592673e-2 1.91592673e-2
3.643479e0 -3.636896e-1 1.59709926e-2 1.59709926e-2
3.812959e0 -3.636896e-1 1.32307947e-2 1.32307947e-2
3.982439e0 -3.636896e-1 1.08895572e-2 1.08895572e-2
4.151919e0 -3.636896e-1 8.9074338e-3 8.9074338e-3
4.321399e0 -3.636896e-1 7.24272836e-3 7.24272836e-3
4.4908789e0 -3.636896e-1 5.84945345e-3 5.84945345e-3
4.6603589e0 -3.636896e-1 4.69381815e-3 4.69381815e-3
4.8298389e0 -3.636896e-1 3.74181895e-3 3.74181895e-3
4.9993188e0 -3.636896e-1 2.96367795e-3 2.96367795e-3

-5.0e0 -2.828825e-1 7.218321e-3 7.218321e-3
-4.83052e0 -2.828825e-1 9.4524695e-3 9.4524695e-3
-4.66104e0 -2.828825e-1 1.23380072e-2 1.23380072e-2
-4.49156e0 -2.828825e-1 1.60670015e-2 1.60670015e-2
-4.3220801e0 -2.828825e-1 2.0886597e-2 2.0886597e-2
-4.1526001e0 -2.828825e-1 2.7127948e-2 2.7127948e-2
-3.9831201e0 -2.828825e-1 3.528832e-2 3.528832e-2
-3.8136401e0 -2.828825e-1 4.5960222e-2 4.5960222e-2
-3.6441602e0 -2.828825e-1 6.017304e-2 6.017304e-2
-3.4746802e0 -2.828825e-1 7.9351608e-2 7.9351608e-2
-3.3052002e0 -2.828825e-1 1.05861227e-1 1.05861227e-1
-3.1357202e0 -2.828825e-1 1.43783278e-1 1.43783278e-1
-2.9662402e0 -2.828825e-1 2.0075441e-1 2.0075441e-1
-2.7967603e0 -2.828825e-1 2.92127963e-1 2.92127963e-1
-2.6272803e0 -2.828825e-1 4.52618663e-1 4.52618663e-1
-2.4578003e0 -2.828825e-1 7.6767094e-1 7.6767094e-1
-2.2883203e0 -2.828825e-1 1.4452774e0 1.4452774e0
-2.1188403e0 -2.828825e-1 2.71715755e0 2.71715755e0
-1.9493604e0 -2.828825e-1 3.37504054e0 3.37504054e0
-1.7798804e0 -2.828825e-1 2.35887015e0 2.35887015e0
-1.6104004e0 -2.828825e-1 1.44525604e0 1.44525604e0
-1.4409204e0 -2.828825e-1 9.6703058e-1 9.6703058e-1
-1.2714404e0 -2.828825e-1 7.15528818e-1 7.15528818e-1
-1.1019604e0 -2.828825e-1 5.69693317e-1 5.69693317e-1
-9.324805e-1 -2.828825e-1 4.76397246e-1 4.76397246e-1
-7.630005e-1 -2.828825e-1 4.11498174e-1 4.11498174e-1
-5.935205e-1 -2.828825e-1 3.63100293e-1 3.63100293e-1
-4.240405e-1 -2.828825e-1 3.24881615e-1 3.24881615e-1
-2.545605e-1 -2.828825e-1 2.93316412e-1 2.93316412e-1
-8.50806e-2 -2.828825e-1 2.66299763e-1 2.66299763e-1
8.43994e-2 -2.828825e-1 2.42497826e-1 2.42497826e-1
2.538794e-1 -2.828825e-1 2.21101144e-1 2.21101144e-1
4.233594e-1 -2.828825e-1 2.01552547e-1 2.01552547e-1
5.928394e-1 -2.828825e-1 1.83508922e-1 1.83508922e-1
7.623193e-1 -2.828825e-1 1.66726332e-1 1.66726332e-1
9.317993e-1 -2.828825e-1 1.51060596e-1 1.51060596e-1
1.1012793e0 -2.828825e-1 1.36403546e-1 1.36403546e-1
1.2707593e0 -2.828825e-1 1.22691417e-1 1.22691417e-1
1.4402393e0 -2.828825e-1 1.09910016e-1 1.09910016e-1
1.6097192e0 -2.828825e-1 9.8023581e-2 9.8023581e-2
1.7791992e0 -2.828825e-1 8.7008229e-2 8.7008229e-2
1.9486792e0 -2.828825e-1 7.6845314e-2 7.6845314e-2
2.1181592e0 -2.828825e-1 6.7517378e-2 6.7517378e-2
2.2876392e0 -2.828825e-1 5.9015599e-2 5.9015599e-2
2.4571191e0 -2.828825e-1 5.1288986e-2 5.1288986e-2
2.6265991e0 -2.828825e-1 4.4329361e-2 4.4329361e-2
2.7960791e0 -2.828825e-1 3.8085355e-2 3.8085355e-2
2.9655591e0 -2.828825e-1 3.2544002e-2 3.2544002e-2
3.135039e0 -2.828825e-1 2.76341603e-2 2.76341603e-2
3.304519e0 -2.828825e-1 2.33238004e-2 2.33238004e-2
3.473999e0 -2.828825e-1 1.95655771e-2 1.95655771e-2
3.643479e0 -2.828825e-1 1.63183485e-2 1.63183485e-2
3.812959e0 -2.828825e-1 1.35210966e-2 1.35210966e-2
3.982439e0 -2.828825e-1 1.11336504e-2 1.11336504e-2
4.151919e0 -2.828825e-1 9.1071863e-3 9.1071863e-3
4.321399e0 -2.828825e-1 7.40596295e-3 7.40596295e-3
4.4908789e0 -2.828825e-1 5.98241377e-3 5.98241377e-3
4.6603589e0 -2.828825e-1 4.80137642e-3 4.80137642e-3
4.8298389e0 -2.828825e-1 3.82805777e-3 3.82805777e-3
4.9993188e0 -2.828825e-1 3.03281308e-3 3.03281308e-3

-5.0e0 -2.020757e-1 7.2714755e-3 7.2714755e-3
-4.83052e0 -2.020757e-1 9.5074478e-3 9.5074478e-3
-4.66104e0 -2.020757e-1 1.23878513e-2 1.23878513e-2
-4.49156e0 -2.020757e-1 1.6099716e-2 1.6099716e-2
-4.3220801e0 -2.020757e-1 2.08803882e-2 2.08803882e-2
-4.1526001e0 -2.020757e-1 2.7039462e-2 2.7039462e-2
-3.9831201e0 -2.020757e-1 3.5024773e-2 3.5024773e-2
-3.8136401e0 -2.020757e-1 4.5427312e-2 4.5427312e-2
-3.6441602e0 -2.020757e-1 5.9120546e-2 5.9120546e-2
-3.4746802e0 -2.020757e-1 7.7418234e-2 7.7418234e-2
-3.3052002e0 -2.020757e-1 1.02318343e-1 1.02318343e-1
-3.1357202e0 -2.020757e-1 1.37366121e-1 1.37366121e-1
-2.9662402e0 -2.020757e-1 1.88883499e-1 1.88883499e-1
-2.7967603e0 -2.020757e-1 2.69939417e-1 2.69939417e-1
-2.6272803e0 -2.020757e-1 4.11313176e-1 4.11313176e-1
-2.4578003e0 -2.020757e-1 6.9906078e-1 6.9906078e-1
-2.2883203e0 -2.020757e-1 1.42044255e0 1.42044255e0
-2.1188403e0 -2.020757e-1 3.39533914e0 3.39533914e0
-1.9493604e0 -2.020757e-1 4.67861024e0 4.67861024e0
-1.7798804e0 -2.020757e-1 2.49925237e0 2.49925237e0
-1.6104004e0 -2.020757e-1 1.33810222e0 1.33810222e0
-1.4409204e0 -2.020757e-1 8.75986896e-1 8.75986896e-1
-1.2714404e0 -2.020757e-1 6.56317729e-1 6.56317729e-1
-1.1019604e0 -2.020757e-1 5.32262857e-1 5.32262857e-1
-9.324805e-1 -2.020757e-1 4.52505989e-1 4.52505989e-1
-7.630005e-1 -2.020757e-1 3.96042352e-1 3.96042352e-1
-5.935205e-1 -2.020757e-1 3.5306102e-1 3.5306102e-1
-4.240405e-1 -2.020757e-1 3.18445488e-1 3.18445488e-1
-2.545605e-1 -2.020757e-1 2.8931619e-1 2.8931619e-1
-8.50806e-2 -2.020757e-1 2.6391907e-1 2.6391907e-1
8.43994e-2 -2.020757e-1 2.41353467e-1 2.41353467e-1
2.538794e-1 -2.020757e-1 2.20739536e-1 2.20739536e-1
4.233594e-1 -2.020757e-1 2.01764688e-1 2.01764688e-1
5.928394e-1 -2.020757e-1 1.84090837e-1 1.84090837e-1
7.623193e-1 -2.020757e-1 1.6756878e-1 1.6756878e-1
9.317993e-1 -2.020757e-1 1.52047148e-1 1.52047148e-1
1.1012793e0 -2.020757e-1 1.37485497e-1 1.37485497e-1
1.2707593e0 -2.020757e-1 1.23809225e-1 1.23809225e-1
1.4402393e0 -2.020757e-1 1.11017413e-1 1.11017413e-1
1.6097192e0 -2.020757e-1 9.9101707e-2 9.9101707e-2
1.7791992e0 -2.020757e-1 8.8024557e-2 8.8024557e-2
1.9486792e0 -2.020757e-1 7.7801294e-2 7.7801294e-2
2.1181592e0 -2.020757e-1 6.8388687e-2 6.8388687e-2
2.2876392e0 -2.020757e-1 5.9804225e-2 5.9804225e-2
2.4571191e0 -2.020757e-1 5.1998517e-2 5.1998517e-2
2.6265991e0 -2.020757e-1 4.4965779e-2 4.4965779e-2
2.7960791e0 -2.020757e-1 3.865e-2 3.865e-2
2.9655591e0 -2.020757e-1 3.3027963e-2 3.3027963e-2
3.135039e0 -2.020757e-1 2.8052321e-2 2.8052321e-2
3.304519e0 -2.020757e-1 2.36881747e-2 2.36881747e-2
3.473999e0 -2.020757e-1 1.9879483e-2 1.9879483e-2
3.643479e0 -2.020757e-1 1.65745827e-2 1.65745827e-2
3.812959e0 -2.020757e-1 1.37384064e-2 1.37384064e-2
3.982439e0 -2.020757e-1 1.13141301e-2 1.13141301e-2
4.151919e0 -2.020757e-1 9.2605112e-3 9.2605112e-3
4.321399e0 -2.020757e-1 7.53047844e-3 7.53047844e-3
4.4908789e0 -2.020757e-1 6.08402788e-3 6.08402788e-3
4.6603589e0 -2.020757e-1 4.88360005e-3 4.88360005e-3
4.8298389e0 -2.020757e-1 3.89401869e-3 3.89401869e-3
4.9993188e0 -2.020757e-1 3.08545697e-3 3.08545697e-3

-5.0e0 -1.212688e-1 7.3040988e-3 7.3040988e-3
-4.83052e0 -1.212688e-1 9.5405458e-3 9.5405458e-3
-4.66104e0 -1.212688e-1 1.24150879e-2 1.24150879e-2
-4.49156e0 -1.212688e-1 1.61121794e-2 1.61121794e-2
-4.3220801e0 -1.212688e-1 2.08589455e-2 2.08589455e-2
-4.1526001e0 -1.212688e-1 2.6962778e-2 2.6962778e-2
-3.9831201e0 -1.212688e-1 3.4825827e-2 3.4825827e-2
-3.8136401e0 -1.212688e-1 4.5007819e-2 4.5007819e-2
-3.6441602e0 -1.212688e-1 5.8312454e-2 5.8312454e-2
-3.4746802e0 -1.212688e-1 7.5888068e-2 7.5888068e-2
-3.3052002e0 -1.212688e-1 9.9533583e-2 9.9533583e-2
-3.1357202e0 -1.212688e-1 1.32131212e-1 1.32131212e-1
-2.9662402e0 -1.212688e-1 1.7883183e-1 1.7883183e-1
-2.7967603e0 -1.212688e-1 2.49770012e-1 2.49770012e-1
-2.6272803e0 -1.212688e-1 3.68321057e-1 3.68321057e-1
-2.4578003e0 -1.212688e-1 6.0125232e-1 6.0125232e-1
-2.2883203e0 -1.212688e-1 1.22221155e0 1.22221155e0
-2.1188403e0 -1.212688e-1 3.9711802e0 3.9711802e0
-1.9493604e0 -1.212688e-1 7.15097797e0 7.15097797e0
-1.7798804e0 -1.212688e-1 2.27927231e0 2.27927231e0
-1.6104004e0 -1.212688e-1 1.13780283e0 1.13780283e0
-1.4409204e0 -1.212688e-1 7.71823785e-1 7.71823785e-1
-1.2714404e0 -1.212688e-1 6.00138788e-1 6.00138788e-1
-1.1019604e0 -1.212688e-1 4.99839241e-1 4.99839241e-1
-9.324805e-1 -1.212688e-1 4.32803604e-1 4.32803604e-1
-7.630005e-1 -1.212688e-1 3.83665642e-1 3.83665642e-1
-5.935205e-1 -1.212688e-1 3.4516406e-1 3.4516406e-1
-4.240405e-1 -1.212688e-1 3.134094e-1 3.134094e-1
-2.545605e-1 -1.212688e-1 2.8616124e-1 2.8616124e-1
-8.50806e-2 -1.212688e-1 2.620964e-1 2.620964e-1
8.43994e-2 -1.212688e-1 2.40352602e-1 2.40352602e-1
2.538794e-1 -1.212688e-1 2.20365376e-1 2.20365376e-1
4.233594e-1 -1.212688e-1 2.01808167e-1 2.01808167e-1
5.928394e-1 -1.212688e-1 1.8442424e-1 1.8442424e-1
7.623193e-1 -1.212688e-1 1.68078767e-1 1.68078767e-1
9.317993e-1 -1.212688e-1 1.52698491e-1 1.52698491e-1
1.1012793e0 -1.212688e-1 1.38186055e-1 1.38186055e-1
1.2707593e0 -1.212688e-1 1.2453872e-1 1.2453872e-1
1.4402393e0 -1.212688e-1 1.11748793e-1 1.11748793e-1
1.6097192e0 -1.212688e-1 9.9806151e-2 9.9806151e-2
1.7791992e0 -1.212688e-1 8.8699675e-2 8.8699675e-2
1.9486792e0 -1.212688e-1 7.843242e-2 7.843242e-2
2.1181592e0 -1.212688e-1 6.8976105e-2 6.8976105e-2
2.2876392e0 -1.212688e-1 6.0337665e-2 6.0337665e-2
2.4571191e0 -1.212688e-1 5.248154e-2 5.248154e-2
2.6265991e0 -1.212688e-1 4.5387172e-2 4.5387172e-2
2.7960791e0 -1.212688e-1 3.9022914e-2 3.9022914e-2
2.9655591e0 -1.212688e-1 3.3355286e-2 3.3355286e-2
3.135039e0 -1.212688e-1 2.83471716e-2 2.83471716e-2
3.304519e0 -1.212688e-1 2.3930403e-2 2.3930403e-2
3.473999e0 -1.212688e-1 2.0090552e-2 2.0090552e-2
3.643479e0 -1.212688e-1 1.67559433e-2 1.67559433e-2
3.812959e0 -1.212688e-1 1.389191e-2 1.389191e-2
3.982439e0 -1.212688e-1 1.14403552e-2 1.14403552e-2
4.151919e0 -1.212688e-1 9.3590189e-3 9.3590189e-3
4.321399e0 -1.212688e-1 7.61455907e-3 7.61455907e-3
4.4908789e0 -1.212688e-1 6.15266072e-3 6.15266072e-3
4.6603589e0 -1.212688e-1 4.9390122e-3 4.9390122e-3
4.8298389e0 -1.212688e-1 3.9387985e-3 3.9387985e-3
4.9993188e0 -1.212688e-1 3.1213601e-3 3.1213601e-3

-5.0e0 -4.04619e-2 7.3198979e-3 7.3198979e-3
-4.83052e0 -4.04619e-2 9.5553342e-3 9.5553342e-3
-4.66104e0 -4.04619e-2 1.24297734e-2 1.24297734e-2
-4.49156e0 -4.04619e-2 1.61164616e-2 1.61164616e-2
-4.3220801e0 -4.04619e-2 2.08482523e-2 2.08482523e-2
-4.1526001e0 -4.04619e-2 2.6909587e-2 2.6909587e-2
-3.9831201e0 -4.04619e-2 3.4712012e-2 3.4712012e-2
-3.8136401e0 -4.04619e-2 4.4777246e-2 4.4777246e-2
-3.6441602e0 -4.04619e-2 5.7885072e-2 5.7885072e-2
-3.4746802e0 -4.04619e-2 7.5071898e-2 7.5071898e-2
-3.3052002e0 -4.04619e-2 9.7988828e-2 9.7988828e-2
-3.1357202e0 -4.04619e-2 1.29181433e-1 1.29181433e-1
-2.9662402e0 -4.04619e-2 1.73073396e-1 1.73073396e-1
-2.7967603e0 -4.04619e-2 2.3768026e-1 2.3768026e-1
-2.6272803e0 -4.04619e-2 3.40317369e-1 3.40317369e-1
-2.4578003e0 -4.04619e-2 5.2470909e-1 5.2470909e-1
-2.2883203e0 -4.04619e-2 9.5141843e-1 9.5141843e-1
-2.1188403e0 -4.04619e-2 3.04726225e0 3.04726225e0
-1.9493604e0 -4.04619e-2 1.01130573e1 1.01130573e1
-1.7798804e0 -4.04619e-2 1.67116977e0 1.67116977e0
-1.6104004e0 -4.04619e-2 9.566936e-1 9.566936e-1
-1.4409204e0 -4.04619e-2 7.00158644e-1 7.00158644e-1
-1.2714404e0 -4.04619e-2 5.65505551e-1 5.65505551e-1
-1.1019604e0 -4.04619e-2 4.80957019e-1 4.80957019e-1
-9.324805e-1 -4.04619e-2 4.21679936e-1 4.21679936e-1
-7.630005e-1 -4.04619e-2 3.76798328e-1 3.76798328e-1
-5.935205e-1 -4.04619e-2 3.40820984e-1 3.40820984e-1
-4.240405e-1 -4.04619e-2 3.10622954e-1 3.10622954e-1
-2.545605e-1 -4.04619e-2 2.84416472e-1 2.84416472e-1
-8.50806e-2 -4.04619e-2 2.61047968e-1 2.61047968e-1
8.43994e-2 -4.04619e-2 2.39777641e-1 2.39777641e-1
2.538794e-1 -4.04619e-2 2.20141325e-1 2.20141325e-1
4.233594e-1 -4.04619e-2 2.01804568e-1 2.01804568e-1
5.928394e-1 -4.04619e-2 1.84580315e-1 1.84580315e-1
7.623193e-1 -4.04619e-2 1.68325766e-1 1.68325766e-1
9.317993e-1 -4.04619e-2 1.52994885e-1 1.52994885e-1
1.1012793e0 -4.04619e-2 1.3852988e-1 1.3852988e-1
1.2707593e0 -4.04619e-2 1.24908e-1 1.24908e-1
1.4402393e0 -4.04619e-2 1.12123172e-1 1.12123172e-1
1.6097192e0 -4.04619e-2 1.00163232e-1 1.00163232e-1
1.7791992e0 -4.04619e-2 8.9044086e-2 8.9044086e-2
1.9486792e0 -4.04619e-2 7.8747366e-2 7.8747366e-2
2.1181592e0 -4.04619e-2 6.9275476e-2 6.9275476e-2
2.2876392e0 -4.04619e-2 6.059961e-2 6.059961e-2
2.4571191e0 -4.04619e-2 5.2717308e-2 5.2717308e-2
2.6265991e0 -4.04619e-2 4.5596185e-2 4.5596185e-2
2.7960791e0 -4.04619e-2 3.9220462e-2 3.9220462e-2
2.9655591e0 -4.04619e-2 3.351902e-2 3.351902e-2
3.135039e0 -4.04619e-2 2.84877321e-2 2.84877321e-2
3.304519e0 -4.04619e-2 2.40608821e-2 2.40608821e-2
3.473999e0 -4.04619e-2 2.019068e-2 2.019068e-2
3.643479e0 -4.04619e-2 1.68467918e-2 1.68467918e-2
3.812959e0 -4.04619e-2 1.39639938e-2 1.39639938e-2
3.982439e0 -4.04619e-2 1.15022743e-2 1.15022743e-2
4.151919e0 -4.04619e-2 9.4126833e-3 9.4126833e-3
4.321399e0 -4.04619e-2 7.65703076e-3 7.65703076e-3
4.4908789e0 -4.04619e-2 6.18714548e-3 6.18714548e-3
4.6603589e0 -4.04619e-2 4.96707037e-3 4.96707037e-3
4.8298389e0 -4.04619e-2 3.9618448e-3 3.9618448e-3
4.9993188e0 -4.04619e-2 3.13925682e-3 3.13925682e-3

-5.0e0 4.0345e-2 7.3198979e-3 7.3198979e-3
-4.83052e0 4.0345e-2 9.5553342e-3 9.5553342e-3
-4.66104e0 4.0345e-2 1.24297734e-2 1.24297734e-2
-4.49156e0 4.0345e-2 1.61164616e-2 1.61164616e-2
-4.3220801e0 4.0345e-2 2.08482523e-2 2.08482523e-2
-4.1526001e0 4.0345e-2 2.6909587e-2 2.6909587e-2
-3.9831201e0 4.0345e-2 3.4712012e-2 3.4712012e-2
-3.8136401e0 4.0345e-2 4.4776924e-2 4.4776924e-2
-3.6441602e0 4.0345e-2 5.7884695e-2 5.7884695e-2
-3.4746802e0 4.0345e-2 7.5071661e-2 7.5071661e-2
-3.3052002e0 4.0345e-2 9.7988048e-2 9.7988048e-2
-3.1357202e0 4.0345e-2 1.29179958e-1 1.29179958e-1
-2.9662402e0 4.0345e-2 1.73073396e-1 1.73073396e-1
-2.7967603e0 4.0345e-2 2.37676514e-1 2.37676514e-1
-2.6272803e0 4.0345e-2 3.40224475e-1 3.40224475e-1
-2.4578003e0 4.0345e-2 5.2468507e-1 5.2468507e-1
-2.2883203e0 4.0345e-2 9.5115176e-1 9.5115176e-1
-2.1188403e0 4.0345e-2 3.04443037e0 3.04443037e0
-1.9493604e0 4.0345e-2 1.01091553e1 1.01091553e1
-1.7798804e0 4.0345e-2 1.67034465e0 1.67034465e0
-1.6104004e0 4.0345e-2 9.5650705e-1 9.5650705e-1
-1.4409204e0 4.0345e-2 7.00135231e-1 7.00135231e-1
-1.2714404e0 4.0345e-2 5.65489131e-1 5.65489131e-1
-1.1019604e0 4.0345e-2 4.80948337e-1 4.80948337e-1
-9.324805e-1 4.0345e-2 4.21676369e-1 4.21676369e-1
-7.630005e-1 4.0345e-2 3.76796481e-1 3.76796481e-1
-5.935205e-1 4.0345e-2 3.40819962e-1 3.40819962e-1
-4.240405e-1 4.0345e-2 3.10621909e-1 3.10621909e-1
-2.545605e-1 4.0345e-2 2.84416472e-1 2.84416472e-1
-8.50806e-2 4.0345e-2 2.61047968e-1 2.61047968e-1
8.43994e-2 4.0345e-2 2.39777641e-1 2.39777641e-1
2.538794e-1 4.0345e-2 2.20141325e-1 2.20141325e-1
4.233594e-1 4.0345e-2 2.01804568e-1 2.01804568e-1
5.928394e-1 4.0345e-2 1.84580315e-1 1.84580315e-1
7.623193e-1 4.0345e-2 1.68325766e-1 1.68325766e-1
9.317993e-1 4.0345e-2 1.52994885e-1 1.52994885e-1
1.1012793e0 4.0345e-2 1.3852988e-1 1.3852988e-1
1.2707593e0 4.0345e-2 1.24908e-1 1.24908e-1
1.4402393e0 4.0345e-2 1.12123172e-1 1.12123172e-1
1.6097192e0 4.0345e-2 1.00163232e-1 1.00163232e-1
1.7791992e0 4.0345e-2 8.9044086e-2 8.9044086e-2
1.9486792e0 4.0345e-2 7.8747366e-2 7.8747366e-2
2.1181592e0 4.0345e-2 6.9275476e-2 6.9275476e-2
2.2876392e0 4.0345e-2 6.059961e-2 6.059961e-2
2.4571191e0 4.0345e-2 5.2717308e-2 5.2717308e-2
2.6265991e0 4.0345e-2 4.5596185e-2 4.5596185e-2
2.7960791e0 4.0345e-2 3.9220462e-2 3.9220462e-2
2.9655591e0 4.0345e-2 3.351902e-2 3.351902e-2
3.135039e0 4.0345e-2 2.84877321e-2 2.84877321e-2
3.304519e0 4.0345e-2 2.40608821e-2 2.40608821e-2
3.473999e0 4.0345e-2 2.019068e-2 2.019068e-2
3.643479e0 4.0345e-2 1.68467918e-2 1.68467918e-2
3.812959e0 4.0345e-2 1.39639938e-2 1.39639938e-2
3.982439e0 4.0345e-2 1.15022743e-2 1.15022743e-2
4.151919e0 4.0345e-2 9.4126833e-3 9.4126833e-3
4.321399e0 4.0345e-2 7.65709956e-3 7.65709956e-3
4.4908789e0 4.0345e-2 6.1872736e-3 6.1872736e-3
4.6603589e0 4.0345e-2 4.966965e-3 4.966965e-3
4.8298389e0 4.0345e-2 3.9618448e-3 3.9618448e-3
4.9993188e0 4.0345e-2 3.13925682e-3 3.13925682e-3

-5.0e0 1.211519e-1 7.3040988e-3 7.3040988e-3
-4.83052e0 1.211519e-1 9.5405458e-3 9.5405458e-3
-4.66104e0 1.211519e-1 1.24150879e-2 1.24150879e-2
-4.49156e0 1.211519e-1 1.61121794e-2 1.61121794e-2
-4.3220801e0 1.211519e-1 2.08589455e-2 2.08589455e-2
-4.1526001e0 1.211519e-1 2.6962778e-2 2.6962778e-2
-3.9831201e0 1.211519e-1 3.4825554e-2 3.4825554e-2
-3.8136401e0 1.211519e-1 4.5007472e-2 4.5007472e-2
-3.6441602e0 1.211519e-1 5.8311873e-2 5.8311873e-2
-3.4746802e0 1.211519e-1 7.588715e-2 7.588715e-2
-3.3052002e0 1.211519e-1 9.9532011e-2 9.9532011e-2
-3.1357202e0 1.211519e-1 1.32128856e-1 1.32128856e-1
-2.9662402e0 1.211519e-1 1.78828453e-1 1.78828453e-1
-2.7967603e0 1.211519e-1 2.49766148e-1 2.49766148e-1
-2.6272803e0 1.211519e-1 3.68220726e-1 3.68220726e-1
-2.4578003e0 1.211519e-1 6.0110706e-1 6.0110706e-1
-2.2883203e0 1.211519e-1 1.22193579e0 1.22193579e0
-2.1188403e0 1.211519e-1 3.9714752e0 3.9714752e0
-1.9493604e0 1.211519e-1 7.1561622e0 7.1561622e0
-1.7798804e0 1.211519e-1 2.27837654e0 2.27837654e0
-1.6104004e0 1.211519e-1 1.13743375e0 1.13743375e0
-1.4409204e0 1.211519e-1 7.71671794e-1 7.71671794e-1
-1.2714404e0 1.211519e-1 6.00113286e-1 6.00113286e-1
-1.1019604e0 1.211519e-1 4.99830354e-1 4.99830354e-1
-9.324805e-1 1.211519e-1 4.32793578e-1 4.32793578e-1
-7.630005e-1 1.211519e-1 3.83660045e-1 3.83660045e-1
-5.935205e-1 1.211519e-1 3.45159206e-1 3.45159206e-1
-4.240405e-1 1.211519e-1 3.13406552e-1 3.13406552e-1
-2.545605e-1 1.211519e-1 2.86159267e-1 2.86159267e-1
-8.50806e-2 1.211519e-1 2.620964e-1 2.620964e-1
8.43994e-2 1.211519e-1 2.40352602e-1 2.40352602e-1
2.538794e-1 1.211519e-1 2.20365376e-1 2.20365376e-1
4.233594e-1 1.211519e-1 2.01808167e-1 2.01808167e-1
5.928394e-1 1.211519e-1 1.8442424e-1 1.8442424e-1
7.623193e-1 1.211519e-1 1.68078767e-1 1.68078767e-1
9.317993e-1 1.211519e-1 1.52698491e-1 1.52698491e-1
1.1012793e0 1.211519e-1 1.38186055e-1 1.38186055e-1
1.2707593e0 1.211519e-1 1.2453872e-1 1.2453872e-1
1.4402393e0 1.211519e-1 1.11748793e-1 1.11748793e-1
1.6097192e0 1.211519e-1 9.9806151e-2 9.9806151e-2
1.7791992e0 1.211519e-1 8.8699675e-2 8.8699675e-2
1.9486792e0 1.211519e-1 7.843242e-2 7.843242e-2
2.1181592e0 1.211519e-1 6.8976105e-2 6.8976105e-2
2.2876392e0 1.211519e-1 6.0337665e-2 6.0337665e-2
2.4571191e0 1.211519e-1 5.248154e-2 5.248154e-2
2.6265991e0 1.211519e-1 4.5387172e-2 4.5387172e-2
2.7960791e0 1.211519e-1 3.9022914e-2 3.9022914e-2
2.9655591e0 1.211519e-1 3.3355286e-2 3.3355286e-2
3.135039e0 1.211519e-1 2.83471716e-2 2.83471716e-2
3.304519e0 1.211519e-1 2.3930403e-2 2.3930403e-2
3.473999e0 1.211519e-1 2.0090552e-2 2.0090552e-2
3.643479e0 1.211519e-1 1.67559433e-2 1.67559433e-2
3.812959e0 1.211519e-1 1.389191e-2 1.389191e-2
3.982439e0 1.211519e-1 1.14403552e-2 1.14403552e-2
4.151919e0 1.211519e-1 9.3590189e-3 9.3590189e-3
4.321399e0 1.211519e-1 7.61468584e-3 7.61468584e-3
4.4908789e0 1.211519e-1 6.15258153e-3 6.15258153e-3
4.6603589e0 1.211519e-1 4.93916461e-3 4.93916461e-3
4.8298389e0 1.211519e-1 3.9387985e-3 3.9387985e-3
4.9993188e0 1.211519e-1 3.1213601e-3 3.1213601e-3

-5.0e0 2.019588e-1 7.2714755e-3 7.2714755e-3
-4.83052e0 2.019588e-1 9.5074478e-3 9.5074478e-3
-4.66104e0 2.019588e-1 1.2387201e-2 1.2387201e-2
-4.49156e0 2.019588e-1 1.6099716e-2 1.6099716e-2
-4.3220801e0 2.019588e-1 2.0878464e-2 2.0878464e-2
-4.1526001e0 2.019588e-1 2.7039462e-2 2.7039462e-2
-3.9831201e0 2.019588e-1 3.5022025e-2 3.5022025e-2
-3.8136401e0 2.019588e-1 4.5426814e-2 4.5426814e-2
-3.6441602e0 2.019588e-1 5.911961e-2 5.911961e-2
-3.4746802e0 2.019588e-1 7.7416454e-2 7.7416454e-2
-3.3052002e0 2.019588e-1 1.02315712e-1 1.02315712e-1
-3.1357202e0 2.019588e-1 1.37362189e-1 1.37362189e-1
-2.9662402e0 2.019588e-1 1.88872987e-1 1.88872987e-1
-2.7967603e0 2.019588e-1 2.69927144e-1 2.69927144e-1
-2.6272803e0 2.019588e-1 4.11289212e-1 4.11289212e-1
-2.4578003e0 2.019588e-1 6.9888731e-1 6.9888731e-1
-2.2883203e0 2.019588e-1 1.42022226e0 1.42022226e0
-2.1188403e0 2.019588e-1 3.39597987e0 3.39597987e0
-1.9493604e0 2.019588e-1 4.68110225e0 4.68110225e0
-1.7798804e0 2.019588e-1 2.49938248e0 2.49938248e0
-1.6104004e0 2.019588e-1 1.33787746e0 1.33787746e0
-1.4409204e0 2.019588e-1 8.75837102e-1 8.75837102e-1
-1.2714404e0 2.019588e-1 6.56281723e-1 6.56281723e-1
-1.1019604e0 2.019588e-1 5.32235326e-1 5.32235326e-1
-9.324805e-1 2.019588e-1 4.52489995e-1 4.52489995e-1
-7.630005e-1 2.019588e-1 3.96033743e-1 3.96033743e-1
-5.935205e-1 2.019588e-1 3.53054181e-1 3.53054181e-1
-4.240405e-1 2.019588e-1 3.18439607e-1 3.18439607e-1
-2.545605e-1 2.019588e-1 2.893133e-1 2.893133e-1
-8.50806e-2 2.019588e-1 2.6391602e-1 2.6391602e-1
8.43994e-2 2.019588e-1 2.41353467e-1 2.41353467e-1
2.538794e-1 2.019588e-1 2.20739536e-1 2.20739536e-1
4.233594e-1 2.019588e-1 2.01764688e-1 2.01764688e-1
5.928394e-1 2.019588e-1 1.84090837e-1 1.84090837e-1
7.623193e-1 2.019588e-1 1.6756878e-1 1.6756878e-1
9.317993e-1 2.019588e-1 1.52047148e-1 1.52047148e-1
1.1012793e0 2.019588e-1 1.37485497e-1 1.37485497e-1
1.2707593e0 2.019588e-1 1.23808487e-1 1.23808487e-1
1.4402393e0 2.019588e-1 1.11030478e-1 1.11030478e-1
1.6097192e0 2.019588e-1 9.9101054e-2 9.9101054e-2
1.7791992e0 2.019588e-1 8.8023242e-2 8.8023242e-2
1.9486792e0 2.019588e-1 7.7801294e-2 7.7801294e-2
2.1181592e0 2.019588e-1 6.8399644e-2 6.8399644e-2
2.2876392e0 2.019588e-1 5.9804225e-2 5.9804225e-2
2.4571191e0 2.019588e-1 5.1998517e-2 5.1998517e-2
2.6265991e0 2.019588e-1 4.4965779e-2 4.4965779e-2
2.7960791e0 2.019588e-1 3.865e-2 3.865e-2
2.9655591e0 2.019588e-1 3.3027313e-2 3.3027313e-2
3.135039e0 2.019588e-1 2.80624596e-2 2.80624596e-2
3.304519e0 2.019588e-1 2.36881747e-2 2.36881747e-2
3.473999e0 2.019588e-1 1.9879483e-2 1.9879483e-2
3.643479e0 2.019588e-1 1.65834488e-2 1.65834488e-2
3.812959e0 2.019588e-1 1.37380875e-2 1.37380875e-2
3.982439e0 2.019588e-1 1.13141301e-2 1.13141301e-2
4.151919e0 2.019588e-1 9.2605112e-3 9.2605112e-3
4.321399e0 2.019588e-1 7.53054128e-3 7.53054128e-3
4.4908789e0 2.019588e-1 6.08423259e-3 6.08423259e-3
4.6603589e0 2.019588e-1 4.88369408e-3 4.88369408e-3
4.8298389e0 2.019588e-1 3.89437871e-3 3.89437871e-3
4.9993188e0 2.019588e-1 3.08545697e-3 3.08545697e-3

-5.0e0 2.827657e-1 7.2197676e-3 7.2197676e-3
-4.83052e0 2.827657e-1 9.4524695e-3 9.4524695e-3
-4.66104e0 2.827657e-1 1.23380072e-2 1.23380072e-2
-4.49156e0 2.827657e-1 1.60670015e-2 1.60670015e-2
-4.3220801e0 2.827657e-1 2.08878009e-2 2.08878009e-2
-4.1526001e0 2.827657e-1 2.7127948e-2 2.7127948e-2
-3.9831201e0 2.827657e-1 3.5285574e-2 3.5285574e-2
-3.8136401e0 2.827657e-1 4.5959575e-2 4.5959575e-2
-3.6441602e0 2.827657e-1 6.0171892e-2 6.0171892e-2
-3.4746802e0 2.827657e-1 7.934981e-2 7.934981e-2
-3.3052002e0 2.827657e-1 1.05858311e-1 1.05858311e-1
-3.1357202e0 2.827657e-1 1.43778635e-1 1.43778635e-1
-2.9662402e0 2.827657e-1 2.00745313e-1 2.00745313e-1
-2.7967603e0 2.827657e-1 2.92115115e-1 2.92115115e-1
-2.6272803e0 2.827657e-1 4.52593344e-1 4.52593344e-1
-2.4578003e0 2.827657e-1 7.6764671e-1 7.6764671e-1
-2.2883203e0 2.827657e-1 1.4453896e0 1.4453896e0
-2.1188403e0 2.827657e-1 2.7181312e0 2.7181312e0
-1.9493604e0 2.827657e-1 3.37631496e0 3.37631496e0
-1.7798804e0 2.827657e-1 2.3592495e0 2.3592495e0
-1.6104004e0 2.827657e-1 1.44526497e0 1.44526497e0
-1.4409204e0 2.827657e-1 9.6700145e-1 9.6700145e-1
-1.2714404e0 2.827657e-1 7.15490933e-1 7.15490933e-1
-1.1019604e0 2.827657e-1 5.69664711e-1 5.69664711e-1
-9.324805e-1 2.827657e-1 4.76379927e-1 4.76379927e-1
-7.630005e-1 2.827657e-1 4.11486578e-1 4.11486578e-1
-5.935205e-1 2.827657e-1 3.6305721e-1 3.6305721e-1
-4.240405e-1 2.827657e-1 3.24874632e-1 3.24874632e-1
-2.545605e-1 2.827657e-1 2.93310463e-1 2.93310463e-1
-8.50806e-2 2.827657e-1 2.66294731e-1 2.66294731e-1
8.43994e-2 2.827657e-1 2.42497826e-1 2.42497826e-1
2.538794e-1 2.827657e-1 2.21101144e-1 2.21101144e-1
4.233594e-1 2.827657e-1 2.01552547e-1 2.01552547e-1
5.928394e-1 2.827657e-1 1.83508922e-1 1.83508922e-1
7.623193e-1 2.827657e-1 1.66726332e-1 1.66726332e-1
9.317993e-1 2.827657e-1 1.51060596e-1 1.51060596e-1
1.1012793e0 2.827657e-1 1.3638677e-1 1.3638677e-1
1.2707593e0 2.827657e-1 1.22690565e-1 1.22690565e-1
1.4402393e0 2.827657e-1 1.09923164e-1 1.09923164e-1
1.6097192e0 2.827657e-1 9.8022186e-2 9.8022186e-2
1.7791992e0 2.827657e-1 8.7008229e-2 8.7008229e-2
1.9486792e0 2.827657e-1 7.6845314e-2 7.6845314e-2
2.1181592e0 2.827657e-1 6.7517378e-2 6.7517378e-2
2.2876392e0 2.827657e-1 5.901606e-2 5.901606e-2
2.4571191e0 2.827657e-1 5.1288986e-2 5.1288986e-2
2.6265991e0 2.827657e-1 4.4329361e-2 4.4329361e-2
2.7960791e0 2.827657e-1 3.8085355e-2 3.8085355e-2
2.9655591e0 2.827657e-1 3.2544002e-2 3.2544002e-2
3.135039e0 2.827657e-1 2.76341603e-2 2.76341603e-2
3.304519e0 2.827657e-1 2.33238004e-2 2.33238004e-2
3.473999e0 2.827657e-1 1.95655771e-2 1.95655771e-2
3.643479e0 2.827657e-1 1.63183485e-2 1.63183485e-2
3.812959e0 2.827657e-1 1.35210966e-2 1.35210966e-2
3.982439e0 2.827657e-1 1.11337842e-2 1.11337842e-2
4.151919e0 2.827657e-1 9.1071863e-3 9.1071863e-3
4.321399e0 2.827657e-1 7.40623143e-3 7.40623143e-3
4.4908789e0 2.827657e-1 5.98259866e-3 5.98259866e-3
4.6603589e0 2.827657e-1 4.80150609e-3 4.80150609e-3
4.8298389e0 2.827657e-1 3.82805777e-3 3.82805777e-3
4.9993188e0 2.827657e-1 3.03281308e-3 3.03281308e-3

-5.0e0 3.635725e-1 7.1461037e-3 7.1461037e-3
-4.83052e0 3.635725e-1 9.3730743e-3 9.3730743e-3
-4.66104e0 3.635725e-1 1.22600589e-2 1.22600589e-2
-4.49156e0 3.635725e-1 1.60020732e-2 1.60020732e-2
-4.3220801e0 3.635725e-1 2.08645026e-2 2.08645026e-2
-4.1526001e0 3.635725e-1 2.7202795e-2 2.7202795e-2
-3.9831201e0 3.635725e-1 3.5521219e-2 3.5521219e-2
-3.8136401e0 3.635725e-1 4.6495139e-2 4.6495139e-2
-3.6441602e0 3.635725e-1 6.1231853e-2 6.1231853e-2
-3.4746802e0 3.635725e-1 8.133789e-2 8.133789e-2
-3.3052002e0 3.635725e-1 1.09445996e-1 1.09445996e-1
-3.1357202e0 3.635725e-1 1.50199045e-1 1.50199045e-1
-2.9662402e0 3.635725e-1 2.11883875e-1 2.11883875e-1
-2.7967603e0 3.635725e-1 3.10801123e-1 3.10801123e-1
-2.6272803e0 3.635725e-1 4.8066125e-1 4.8066125e-1
-2.4578003e0 3.635725e-1 7.9125648e-1 7.9125648e-1
-2.2883203e0 3.635725e-1 1.36140814e0 1.36140814e0
-2.1188403e0 3.635725e-1 2.1888702e0 2.1888702e0
-1.9493604e0 3.635725e-1 2.59007382e0 2.59007382e0
-1.7798804e0 3.635725e-1 2.09478346e0 2.09478346e0
-1.6104004e0 3.635725e-1 1.45019919e0 1.45019919e0
-1.4409204e0 3.635725e-1 1.01964186e0 1.01964186e0
-1.2714404e0 3.635725e-1 7.62114891e-1 7.62114891e-1
-1.1019604e0 3.635725e-1 6.03525931e-1 6.03525931e-1
-9.324805e-1 3.635725e-1 4.9970139e-1 4.9970139e-1
-7.630005e-1 3.635725e-1 4.2715062e-1 4.2715062e-1
-5.935205e-1 3.635725e-1 3.73451175e-1 3.73451175e-1
-4.240405e-1 3.635725e-1 3.31531717e-1 3.31531717e-1
-2.545605e-1 3.635725e-1 2.97400224e-1 2.97400224e-1
-8.50806e-2 3.635725e-1 2.68563611e-1 2.68563611e-1
8.43994e-2 3.635725e-1 2.43475523e-1 2.43475523e-1
2.538794e-1 3.635725e-1 2.21176216e-1 2.21176216e-1
4.233594e-1 3.635725e-1 2.00996959e-1 2.00996959e-1
5.928394e-1 3.635725e-1 1.82506206e-1 1.82506206e-1
7.623193e-1 3.635725e-1 1.65462212e-1 1.65462212e-1
9.317993e-1 3.635725e-1 1.49620694e-1 1.49620694e-1
1.1012793e0 3.635725e-1 1.34892842e-1 1.34892842e-1
1.2707593e0 3.635725e-1 1.2116088e-1 1.2116088e-1
1.4402393e0 3.635725e-1 1.08412213e-1 1.08412213e-1
1.6097192e0 3.635725e-1 9.6592139e-2 9.6592139e-2
1.7791992e0 3.635725e-1 8.5655115e-2 8.5655115e-2
1.9486792e0 3.635725e-1 7.5585187e-2 7.5585187e-2
2.1181592e0 3.635725e-1 6.635748e-2 6.635748e-2
2.2876392e0 3.635725e-1 5.7964935e-2 5.7964935e-2
2.4571191e0 3.635725e-1 5.0344969e-2 5.0344969e-2
2.6265991e0 3.635725e-1 4.3489197e-2 4.3489197e-2
2.7960791e0 3.635725e-1 3.7352051e-2 3.7352051e-2
2.9655591e0 3.635725e-1 3.1902112e-2 3.1902112e-2
3.135039e0 3.635725e-1 2.70806839e-2 2.70806839e-2
3.304519e0 3.635725e-1 2.28461241e-2 2.28461241e-2
3.473999e0 3.635725e-1 1.91592673e-2 1.91592673e-2
3.643479e0 3.635725e-1 1.59708118e-2 1.59708118e-2
3.812959e0 3.635725e-1 1.32307947e-2 1.32307947e-2
3.982439e0 3.635725e-1 1.08895572e-2 1.08895572e-2
4.151919e0 3.635725e-1 8.9074338e-3 8.9074338e-3
4.321399e0 3.635725e-1 7.24295117e-3 7.24295117e-3
4.4908789e0 3.635725e-1 5.84969868e-3 5.84969868e-3
4.6603589e0 3.635725e-1 4.6940077e-3 4.6940077e-3
4.8298389e0 3.635725e-1 3.74219646e-3 3.74219646e-3
4.9993188e0 3.635725e-1 2.96367795e-3 2.96367795e-3

-5.0e0 4.443794e-1 7.0490916e-3 7.0490916e-3
-4.83052e0 4.443794e-1 9.2646672e-3 9.2646672e-3
-4.66104e0 4.443794e-1 1.21449113e-2 1.21449113e-2
-4.49156e0 4.443794e-1 1.58975995e-2 1.58975995e-2
-4.3220801e0 4.443794e-1 2.07906458e-2 2.07906458e-2
-4.1526001e0 4.443794e-1 2.7192995e-2 2.7192995e-2
-3.9831201e0 4.443794e-1 3.5655214e-2 3.5655214e-2
-3.8136401e0 4.443794e-1 4.6925514e-2 4.6925514e-2
-3.6441602e0 4.443794e-1 6.2125124e-2 6.2125124e-2
-3.4746802e0 4.443794e-1 8.3053085e-2 8.3053085e-2
-3.3052002e0 4.443794e-1 1.1252934e-1 1.1252934e-1
-3.1357202e0 4.443794e-1 1.55364462e-1 1.55364462e-1
-2.9662402e0 4.443794e-1 2.20167891e-1 2.20167891e-1
-2.7967603e0 4.443794e-1 3.22461862e-1 3.22461862e-1
-2.6272803e0 4.443794e-1 4.91337054e-1 4.91337054e-1
-2.4578003e0 4.443794e-1 7.7640974e-1 7.7640974e-1
-2.2883203e0 4.443794e-1 1.23247372e0 1.23247372e0
-2.1188403e0 4.443794e-1 1.79017453e0 1.79017453e0
-1.9493604e0 4.443794e-1 2.06400587e0 2.06400587e0
-1.7798804e0 4.443794e-1 1.81844643e0 1.81844643e0
-1.6104004e0 4.443794e-1 1.38467697e0 1.38467697e0
-1.4409204e0 4.443794e-1 1.029455e0 1.029455e0
-1.2714404e0 4.443794e-1 7.87761226e-1 7.87761226e-1
-1.1019604e0 4.443794e-1 6.27390308e-1 6.27390308e-1
-9.324805e-1 4.443794e-1 5.18110252e-1 5.18110252e-1
-7.630005e-1 4.443794e-1 4.403514e-1 4.403514e-1
-5.935205e-1 4.443794e-1 3.824087e-1 3.824087e-1
-4.240405e-1 4.443794e-1 3.37288173e-1 3.37288173e-1
-2.545605e-1 4.443794e-1 3.00784131e-1 3.00784131e-1
-8.50806e-2 4.443794e-1 2.70208209e-1 2.70208209e-1
8.43994e-2 4.443794e-1 2.43887473e-1 2.43887473e-1
2.538794e-1 4.443794e-1 2.20686603e-1 2.20686603e-1
4.233594e-1 4.443794e-1 1.9990952e-1 1.9990952e-1
5.928394e-1 4.443794e-1 1.81003308e-1 1.81003308e-1
7.623193e-1 4.443794e-1 1.63682613e-1 1.63682613e-1
9.317993e-1 4.443794e-1 1.4771269e-1 1.4771269e-1
1.1012793e0 4.443794e-1 1.32916591e-1 1.32916591e-1
1.2707593e0 4.443794e-1 1.19198846e-1 1.19198846e-1
1.4402393e0 4.443794e-1 1.06503772e-1 1.06503772e-1
1.6097192e0 4.443794e-1 9.4771678e-2 9.4771678e-2
1.7791992e0 4.443794e-1 8.3952531e-2 8.3952531e-2
1.9486792e0 4.443794e-1 7.4008205e-2 7.4008205e-2
2.1181592e0 4.443794e-1 6.4926909e-2 6.4926909e-2
2.2876392e0 4.443794e-1 5.666323e-2 5.666323e-2
2.4571191e0 4.443794e-1 4.9176645e-2 4.9176645e-2
2.6265991e0 4.443794e-1 4.2458275e-2 4.2458275e-2
2.7960791e0 4.443794e-1 3.6443718e-2 3.6443718e-2
2.9655591e0 4.443794e-1 3.1109418e-2 3.1109418e-2
3.135039e0 4.443794e-1 2.63899487e-2 2.63899487e-2
3.304519e0 4.443794e-1 2.22590134e-2 2.22590134e-2
3.473999e0 4.443794e-1 1.86663782e-2 1.86663782e-2
3.643479e0 4.443794e-1 1.55488843e-2 1.55488843e-2
3.812959e0 4.443794e-1 1.28748335e-2 1.28748335e-2
3.982439e0 4.443794e-1 1.05987093e-2 1.05987093e-2
4.151919e0 4.443794e-1 8.66926e-3 8.66926e-3
4.321399e0 4.443794e-1 7.04381161e-3 7.04381161e-3
4.4908789e0 4.443794e-1 5.68735863e-3 5.68735863e-3
4.6603589e0 4.443794e-1 4.56259238e-3 4.56259238e-3
4.8298389e0 4.443794e-1 3.63693883e-3 3.63693883e-3
4.9993188e0 4.443794e-1 2.88016978e-3 2.88016978e-3

-5.0e0 5.251865e-1 6.925831e-3 6.925831e-3
-4.83052e0 5.251865e-1 9.1216516e-3 9.1216516e-3
-4.66104e0 5.251865e-1 1.19884196e-2 1.19884196e-2
-4.49156e0 5.251865e-1 1.57330954e-2 1.57330954e-2
-4.3220801e0 5.251865e-1 2.06409383e-2 2.06409383e-2
-4.1526001e0 5.251865e-1 2.7103049e-2 2.7103049e-2
-3.9831201e0 5.251865e-1 3.5652425e-2 3.5652425e-2
-3.8136401e0 5.251865e-1 4.7122859e-2 4.7122859e-2
-3.6441602e0 5.251865e-1 6.2687973e-2 6.2687973e-2
-3.4746802e0 5.251865e-1 8.4208136e-2 8.4208136e-2
-3.3052002e0 5.251865e-1 1.14543307e-1 1.14543307e-1
-3.1357202e0 5.251865e-1 1.58567192e-1 1.58567192e-1
-2.9662402e0 5.251865e-1 2.24374715e-1 2.24374715e-1
-2.7967603e0 5.251865e-1 3.2588181e-1 3.2588181e-1
-2.6272803e0 5.251865e-1 4.85787932e-1 4.85787932e-1
-2.4578003e0 5.251865e-1 7.3570973e-1 7.3570973e-1
-2.2883203e0 5.251865e-1 1.09373242e0 1.09373242e0
-2.1188403e0 5.251865e-1 1.48470717e0 1.48470717e0
-1.9493604e0 5.251865e-1 1.68552135e0 1.68552135e0
-1.7798804e0 5.251865e-1 1.56658492e0 1.56658492e0
-1.6104004e0 5.251865e-1 1.28105283e0 1.28105283e0
-1.4409204e0 5.251865e-1 1.00348607e0 1.00348607e0
-1.2714404e0 5.251865e-1 7.90670535e-1 7.90670535e-1
-1.1019604e0 5.251865e-1 6.38002266e-1 6.38002266e-1
-9.324805e-1 5.251865e-1 5.28795615e-1 5.28795615e-1
-7.630005e-1 5.251865e-1 4.48846678e-1 4.48846678e-1
-5.935205e-1 5.251865e-1 3.88322232e-1 3.88322232e-1
-4.240405e-1 5.251865e-1 3.40984413e-1 3.40984413e-1
-2.545605e-1 5.251865e-1 3.02665042e-1 3.02665042e-1
-8.50806e-2 5.251865e-1 2.70673166e-1 2.70673166e-1
8.43994e-2 5.251865e-1 2.4331783e-1 2.4331783e-1
2.538794e-1 5.251865e-1 2.19386356e-1 2.19386356e-1
4.233594e-1 5.251865e-1 1.98052916e-1 1.98052916e-1
5.928394e-1 5.251865e-1 1.78834651e-1 1.78834651e-1
7.623193e-1 5.251865e-1 1.61304713e-1 1.61304713e-1
9.317993e-1 5.251865e-1 1.45242816e-1 1.45242816e-1
1.1012793e0 5.251865e-1 1.30436673e-1 1.30436673e-1
1.2707593e0 5.251865e-1 1.16789798e-1 1.16789798e-1
1.4402393e0 5.251865e-1 1.04193019e-1 1.04193019e-1
1.6097192e0 5.251865e-1 9.2577391e-2 9.2577391e-2
1.7791992e0 5.251865e-1 8.1912868e-2 8.1912868e-2
1.9486792e0 5.251865e-1 7.2128494e-2 7.2128494e-2
2.1181592e0 5.251865e-1 6.3213548e-2 6.3213548e-2
2.2876392e0 5.251865e-1 5.5121274e-2 5.5121274e-2
2.4571191e0 5.251865e-1 4.781045e-2 4.781045e-2
2.6265991e0 5.251865e-1 4.1245012e-2 4.1245012e-2
2.7960791e0 5.251865e-1 3.5378719e-2 3.5378719e-2
2.9655591e0 5.251865e-1 3.0173676e-2 3.0173676e-2
3.135039e0 5.251865e-1 2.5588042e-2 2.5588042e-2
3.304519e0 5.251865e-1 2.15763988e-2 2.15763988e-2
3.473999e0 5.251865e-1 1.8075672e-2 1.8075672e-2
3.643479e0 5.251865e-1 1.50573102e-2 1.50573102e-2
3.812959e0 5.251865e-1 1.24603758e-2 1.24603758e-2
3.982439e0 5.251865e-1 1.0249551e-2 1.0249551e-2
4.151919e0 5.251865e-1 8.3834906e-3 8.3834906e-3
4.321399e0 5.251865e-1 6.81135545e-3 6.81135545e-3
4.4908789e0 5.251865e-1 5.49824158e-3 5.49824158e-3
4.6603589e0 5.251865e-1 4.41007672e-3 4.41007672e-3
4.8298389e0 5.251865e-1 3.51404865e-3 3.51404865e-3
4.9993188e0 5.251865e-1 2.78227487e-3 2.78227487e-3

-5.0e0 6.059933e-1 6.7735962e-3 6.7735962e-3
-4.83052e0 6.059933e-1 8.9400058e-3 8.9400058e-3
-4.66104e0 6.059933e-1 1.1777168e-2 1.1777168e-2
-4.49156e0 6.059933e-1 1.54980327e-2 1.54980327e-2
-4.3220801e0 6.059933e-1 2.03888284e-2 2.03888284e-2
-4.1526001e0 6.059933e-1 2.6851648e-2 2.6851648e-2
-3.9831201e0 6.059933e-1 3.5464902e-2 3.5464902e-2
-3.8136401e0 6.059933e-1 4.7014877e-2 4.7014877e-2
-3.6441602e0 6.059933e-1 6.277679e-2 6.277679e-2
-3.4746802e0 6.059933e-1 8.4532684e-2 8.4532684e-2
-3.3052002e0 6.059933e-1 1.15153146e-1 1.15153146e-1
-3.1357202e0 6.059933e-1 1.59249567e-1 1.59249567e-1
-2.9662402e0 6.059933e-1 2.24122719e-1 2.24122719e-1
-2.7967603e0 6.059933e-1 3.21261105e-1 3.21261105e-1
-2.6272803e0 6.059933e-1 4.67340767e-1 4.67340767e-1
-2.4578003e0 6.059933e-1 6.805008e-1 6.805008e-1
-2.2883203e0 6.059933e-1 9.6040384e-1 9.6040384e-1
-2.1188403e0 6.059933e-1 1.2442759e0 1.2442759e0
-1.9493604e0 6.059933e-1 1.3987372e0 1.3987372e0
-1.7798804e0 6.059933e-1 1.34687053e0 1.34687053e0
-1.6104004e0 6.059933e-1 1.16145345e0 1.16145345e0
-1.4409204e0 6.059933e-1 9.52082109e-1 9.52082109e-1
-1.2714404e0 6.059933e-1 7.73112648e-1 7.73112648e-1
-1.1019604e0 6.059933e-1 6.34647067e-1 6.34647067e-1
-9.324805e-1 6.059933e-1 5.30312962e-1 5.30312962e-1
-7.630005e-1 6.059933e-1 4.51218352e-1 4.51218352e-1
-5.935205e-1 6.059933e-1 3.90152846e-1 3.90152846e-1
-4.240405e-1 6.059933e-1 3.41754683e-1 3.41754683e-1
-2.545605e-1 6.059933e-1 3.02369292e-1 3.02369292e-1
-8.50806e-2 6.059933e-1 2.69509941e-1 2.69509941e-1
8.43994e-2 6.059933e-1 2.41462746e-1 2.41462746e-1
2.538794e-1 6.059933e-1 2.16981863e-1 2.16981863e-1
4.233594e-1 6.059933e-1 1.9532337e-1 1.9532337e-1
5.928394e-1 6.059933e-1 1.75883424e-1 1.75883424e-1
7.623193e-1 6.059933e-1 1.58256346e-1 1.58256346e-1
9.317993e-1 6.059933e-1 1.42175986e-1 1.42175986e-1
1.1012793e0 6.059933e-1 1.27428426e-1 1.27428426e-1
1.2707593e0 6.059933e-1 1.13884892e-1 1.13884892e-1
1.4402393e0 6.059933e-1 1.01440741e-1 1.01440741e-1
1.6097192e0 6.059933e-1 9.0001599e-2 9.0001599e-2
1.7791992e0 6.059933e-1 7.95297e-2 7.95297e-2
1.9486792e0 6.059933e-1 6.9958958e-2 6.9958958e-2
2.1181592e0 6.059933e-1 6.1247772e-2 6.1247772e-2
2.2876392e0 6.059933e-1 5.3344777e-2 5.3344777e-2
2.4571191e0 6.059933e-1 4.6236981e-2 4.6236981e-2
2.6265991e0 6.059933e-1 3.985511e-2 3.985511e-2
2.7960791e0 6.059933e-1 3.4161327e-2 3.4161327e-2
2.9655591e0 6.059933e-1 2.9122258e-2 2.9122258e-2
3.135039e0 6.059933e-1 2.46822993e-2 2.46822993e-2
3.304519e0 6.059933e-1 2.07920435e-2 2.07920435e-2
3.473999e0 6.059933e-1 1.74143257e-2 1.74143257e-2
3.643479e0 6.059933e-1 1.44973773e-2 1.44973773e-2
3.812959e0 6.059933e-1 1.1997425e-2 1.1997425e-2
3.982439e0 6.059933e-1 9.8682509e-3 9.8682509e-3
4.151919e0 6.059933e-1 8.06432253e-3 8.06432253e-3
4.321399e0 6.059933e-1 6.54917656e-3 6.54917656e-3
4.4908789e0 6.059933e-1 5.28508429e-3 5.28508429e-3
4.6603589e0 6.059933e-1 4.23779778e-3 4.23779778e-3
4.8298389e0 6.059933e-1 3.3757375e-3 3.3757375e-3
4.9993188e0 6.059933e-1 2.67209055e-3 2.67209055e-3

-5.0e0 6.868002e-1 6.5920306e-3 6.5920306e-3
-4.83052e0 6.868002e-1 8.7171568e-3 8.7171568e-3
-4.66104e0 6.868002e-1 1.15080443e-2 1.15080443e-2
-4.49156e0 6.868002e-1 1.51806812e-2 1.51806812e-2
-4.3220801e0 6.868002e-1 2.00239417e-2 2.00239417e-2
-4.1526001e0 6.868002e-1 2.643595e-2 2.643595e-2
-3.9831201e0 6.868002e-1 3.5003493e-2 3.5003493e-2
-3.8136401e0 6.868002e-1 4.6524411e-2 4.6524411e-2
-3.6441602e0 6.868002e-1 6.2226668e-2 6.2226668e-2
-3.4746802e0 6.868002e-1 8.3902673e-2 8.3902673e-2
-3.3052002e0 6.868002e-1 1.14219353e-1 1.14219353e-1
-3.1357202e0 6.868002e-1 1.57367189e-1 1.57367189e-1
-2.9662402e0 6.868002e-1 2.1957553e-1 2.1957553e-1
-2.7967603e0 6.868002e-1 3.09972307e-1 3.09972307e-1
-2.6272803e0 6.868002e-1 4.40014055e-1 4.40014055e-1
-2.4578003e0 6.868002e-1 6.1880637e-1 6.1880637e-1
-2.2883203e0 6.868002e-1 8.3827916e-1 8.3827916e-1
-2.1188403e0 6.868002e-1 1.05057056e0 1.05057056e0
-1.9493604e0 6.868002e-1 1.1730783e0 1.1730783e0
-1.7798804e0 6.868002e-1 1.15764003e0 1.15764003e0
-1.6104004e0 6.868002e-1 1.0391101e0 1.0391101e0
-1.4409204e0 6.868002e-1 8.84884258e-1 8.84884258e-1
-1.2714404e0 6.868002e-1 7.39534325e-1 7.39534325e-1
-1.1019604e0 6.868002e-1 6.18564009e-1 6.18564009e-1
-9.324805e-1 6.868002e-1 5.22515744e-1 5.22515744e-1
-7.630005e-1 6.868002e-1 4.47026001e-1 4.47026001e-1
-5.935205e-1 6.868002e-1 3.87201965e-1 3.87201965e-1
-4.240405e-1 6.868002e-1 3.39044682e-1 3.39044682e-1
-2.545605e-1 6.868002e-1 2.99485512e-1 2.99485512e-1
-8.50806e-2 6.868002e-1 2.6634256e-1 2.6634256e-1
8.43994e-2 6.868002e-1 2.3799679e-1 2.3799679e-1
2.538794e-1 6.868002e-1 2.1333472e-1 2.1333472e-1
4.233594e-1 6.868002e-1 1.91518008e-1 1.91518008e-1
5.928394e-1 6.868002e-1 1.7204728e-1 1.7204728e-1
7.623193e-1 6.868002e-1 1.54455257e-1 1.54455257e-1
9.317993e-1 6.868002e-1 1.38466068e-1 1.38466068e-1
1.1012793e0 6.868002e-1 1.23873628e-1 1.23873628e-1
1.2707593e0 6.868002e-1 1.10501219e-1 1.10501219e-1
1.4402393e0 6.868002e-1 9.8263113e-2 9.8263113e-2
1.6097192e0 6.868002e-1 8.7061784e-2 8.7061784e-2
1.7791992e0 6.868002e-1 7.6832585e-2 7.6832585e-2
1.9486792e0 6.868002e-1 6.7499998e-2 6.7499998e-2
2.1181592e0 6.868002e-1 5.9023392e-2 5.9023392e-2
2.2876392e0 6.868002e-1 5.1371788e-2 5.1371788e-2
2.4571191e0 6.868002e-1 4.4476619e-2 4.4476619e-2
2.6265991e0 6.868002e-1 3.8303882e-2 3.8303882e-2
2.7960791e0 6.868002e-1 3.2809479e-2 3.2809479e-2
2.9655591e0 6.868002e-1 2.7950943e-2 2.7950943e-2
3.135039e0 6.868002e-1 2.36697487e-2 2.36697487e-2
3.304519e0 6.868002e-1 1.99326547e-2 1.99326547e-2
3.473999e0 6.868002e-1 1.66916861e-2 1.66916861e-2
3.643479e0 6.868002e-1 1.38846773e-2 1.38846773e-2
3.812959e0 6.868002e-1 1.14823808e-2 1.14823808e-2
3.982439e0 6.868002e-1 9.4377612e-3 9.4377612e-3
4.151919e0 6.868002e-1 7.71241718e-3 7.71241718e-3
4.321399e0 6.868002e-1 6.26108186e-3 6.26108186e-3
4.4908789e0 6.868002e-1 5.0508318e-3 5.0508318e-3
4.6603589e0 6.868002e-1 4.04850763e-3 4.04850763e-3
4.8298389e0 6.868002e-1 3.22437743e-3 3.22437743e-3
4.9993188e0 6.868002e-1 2.55120503e-3 2.55120503e-3

-5.0e0 7.676071e-1 6.3786441e-3 6.3786441e-3
-4.83052e0 7.676071e-1 8.4514453e-3 8.4514453e-3
-4.66104e0 7.676071e-1 1.11806236e-2 1.11806236e-2
-4.49156e0 7.676071e-1 1.47782854e-2 1.47782854e-2
-4.3220801e0 7.676071e-1 1.95334032e-2 1.95334032e-2
-4.1526001e0 7.676071e-1 2.5845062e-2 2.5845062e-2
-3.9831201e0 7.676071e-1 3.4282611e-2 3.4282611e-2
-3.8136401e0 7.676071e-1 4.5620259e-2 4.5620259e-2
-3.6441602e0 7.676071e-1 6.1057565e-2 6.1057565e-2
-3.4746802e0 7.676071e-1 8.2238077e-2 8.2238077e-2
-3.3052002e0 7.676071e-1 1.11678566e-1 1.11678566e-1
-3.1357202e0 7.676071e-1 1.52982681e-1 1.52982681e-1
-2.9662402e0 7.676071e-1 2.11303043e-1 2.11303043e-1
-2.7967603e0 7.676071e-1 2.93563235e-1 2.93563235e-1
-2.6272803e0 7.676071e-1 4.07146806e-1 4.07146806e-1
-2.4578003e0 7.676071e-1 5.5564957e-1 5.5564957e-1
-2.2883203e0 7.676071e-1 7.2898686e-1 7.2898686e-1
-2.1188403e0 7.676071e-1 8.9151971e-1 8.9151971e-1
-1.9493604e0 7.676071e-1 9.9071428e-1 9.9071428e-1
-1.7798804e0 7.676071e-1 9.951018e-1 9.951018e-1
-1.6104004e0 7.676071e-1 9.2092476e-1 9.2092476e-1
-1.4409204e0 7.676071e-1 8.09512457e-1 8.09512457e-1
-1.2714404e0 7.676071e-1 6.94446753e-1 6.94446753e-1
-1.1019604e0 7.676071e-1 5.91939897e-1 5.91939897e-1
-9.324805e-1 7.676071e-1 5.0619866e-1 5.0619866e-1
-7.630005e-1 7.676071e-1 4.36296532e-1 4.36296532e-1
-5.935205e-1 7.676071e-1 3.79325275e-1 3.79325275e-1
-4.240405e-1 7.676071e-1 3.32647868e-1 3.32647868e-1
-2.545605e-1 7.676071e-1 2.93783055e-1 2.93783055e-1
-8.50806e-2 7.676071e-1 2.609674e-1 2.609674e-1
8.43994e-2 7.676071e-1 2.3279167e-1 2.3279167e-1
2.538794e-1 7.676071e-1 2.08257555e-1 2.08257555e-1
4.233594e-1 7.676071e-1 1.86585826e-1 1.86585826e-1
5.928394e-1 7.676071e-1 1.67259169e-1 1.67259169e-1
7.623193e-1 7.676071e-1 1.4986064e-1 1.4986064e-1
9.317993e-1 7.676071e-1 1.3408952e-1 1.3408952e-1
1.1012793e0 7.676071e-1 1.19733713e-1 1.19733713e-1
1.2707593e0 7.676071e-1 1.06650662e-1 1.06650662e-1
1.4402393e0 7.676071e-1 9.4680278e-2 9.4680278e-2
1.6097192e0 7.676071e-1 8.3773447e-2 8.3773447e-2
1.7791992e0 7.676071e-1 7.3828151e-2 7.3828151e-2
1.9486792e0 7.676071e-1 6.4789017e-2 6.4789017e-2
2.1181592e0 7.676071e-1 5.6587349e-2 5.6587349e-2
2.2876392e0 7.676071e-1 4.9194572e-2 4.9194572e-2
2.4571191e0 7.676071e-1 4.2551038e-2 4.2551038e-2
2.6265991e0 7.676071e-1 3.6620062e-2 3.6620062e-2
2.7960791e0 7.676071e-1 3.1341176e-2 3.1341176e-2
2.9655591e0 7.676071e-1 2.6676364e-2 2.6676364e-2
3.135039e0 7.676071e-1 2.25788559e-2 2.25788559e-2
3.304519e0 7.676071e-1 1.9005584e-2 1.9005584e-2
3.473999e0 7.676071e-1 1.58939276e-2 1.58939276e-2
3.643479e0 7.676071e-1 1.3217649e-2 1.3217649e-2
3.812959e0 7.676071e-1 1.09322528e-2 1.09322528e-2
3.982439e0 7.676071e-1 8.9828488e-3 8.9828488e-3
4.151919e0 7.676071e-1 7.33365593e-3 7.33365593e-3
4.321399e0 7.676071e-1 5.95108188e-3 5.95108188e-3
4.4908789e0 7.676071e-1 4.79886427e-3 4.79886427e-3
4.6603589e0 7.676071e-1 3.8450812e-3 3.8450812e-3
4.8298389e0 7.676071e-1 3.0613763e-3 3.0613763e-3
4.9993188e0 7.676071e-1 2.42175835e-3 2.42175835e-3

-5.0e0 8.48414e-1 6.1358838e-3 6.1358838e-3
-4.83052e0 8.48414e-1 8.1434654e-3 8.1434654e-3
-4.66104e0 8.48414e-1 1.07905542e-2 1.07905542e-2
-4.49156e0 8.48414e-1 1.4285443e-2 1.4285443e-2
-4.3220801e0 8.48414e-1 1.89129706e-2 1.89129706e-2
-4.1526001e0 8.48414e-1 2.5061834e-2 2.5061834e-2
-3.9831201e0 8.48414e-1 3.3271716e-2 3.3271716e-2
-3.8136401e0 8.48414e-1 4.430046e-2 4.430046e-2
-3.6441602e0 8.48414e-1 5.9269179e-2 5.9269179e-2
-3.4746802e0 8.48414e-1 7.9664096e-2 7.9664096e-2
-3.3052002e0 8.48414e-1 1.0770364e-1 1.0770364e-1
-3.1357202e0 8.48414e-1 1.4648688e-1 1.4648688e-1
-2.9662402e0 8.48414e-1 2.00097586e-1 2.00097586e-1
-2.7967603e0 8.48414e-1 2.73575911e-1 2.73575911e-1
-2.6272803e0 8.48414e-1 3.71468591e-1 3.71468591e-1
-2.4578003e0 8.48414e-1 4.9423699e-1 4.9423699e-1
-2.2883203e0 8.48414e-1 6.3196553e-1 6.3196553e-1
-2.1188403e0 8.48414e-1 7.58847e-1 7.58847e-1
-1.9493604e0 8.48414e-1 8.4044215e-1 8.4044215e-1
-1.7798804e0 8.48414e-1 8.5520328e-1 8.5520328e-1
-1.6104004e0 8.48414e-1 8.10469342e-1 8.10469342e-1
-1.4409204e0 8.48414e-1 7.31320375e-1 7.31320375e-1
-1.2714404e0 8.48414e-1 6.420925e-1 6.420925e-1
-1.1019604e0 8.48414e-1 5.5729048e-1 5.5729048e-1
-9.324805e-1 8.48414e-1 4.82827113e-1 4.82827113e-1
-7.630005e-1 8.48414e-1 4.1969161e-1 4.1969161e-1
-5.935205e-1 8.48414e-1 3.66855927e-1 3.66855927e-1
-4.240405e-1 8.48414e-1 3.22594162e-1 3.22594162e-1
-2.545605e-1 8.48414e-1 2.85215448e-1 2.85215448e-1
-8.50806e-2 8.48414e-1 2.53350742e-1 2.53350742e-1
8.43994e-2 8.48414e-1 2.25812897e-1 2.25812897e-1
2.538794e-1 8.48414e-1 2.0174268e-1 2.0174268e-1
4.233594e-1 8.48414e-1 1.80478719e-1 1.80478719e-1
5.928394e-1 8.48414e-1 1.6152264e-1 1.6152264e-1
7.623193e-1 8.48414e-1 1.44464763e-1 1.44464763e-1
9.317993e-1 8.48414e-1 1.29048607e-1 1.29048607e-1
1.1012793e0 8.48414e-1 1.1506132e-1 1.1506132e-1
1.2707593e0 8.48414e-1 1.02322327e-1 1.02322327e-1
1.4402393e0 8.48414e-1 9.0715007e-2 9.0715007e-2
1.6097192e0 8.48414e-1 8.0152347e-2 8.0152347e-2
1.7791992e0 8.48414e-1 7.0539278e-2 7.0539278e-2
1.9486792e0 8.48414e-1 6.1824193e-2 6.1824193e-2
2.1181592e0 8.48414e-1 5.3951254e-2 5.3951254e-2
2.2876392e0 8.48414e-1 4.6847896e-2 4.6847896e-2
2.4571191e0 8.48414e-1 4.0493256e-2 4.0493256e-2
2.6265991e0 8.48414e-1 3.4807303e-2 3.4807303e-2
2.7960791e0 8.48414e-1 2.9772661e-2 2.9772661e-2
2.9655591e0 8.48414e-1 2.5325124e-2 2.5325124e-2
3.135039e0 8.48414e-1 2.14155919e-2 2.14155919e-2
3.304519e0 8.48414e-1 1.80088554e-2 1.80088554e-2
3.473999e0 8.48414e-1 1.50553633e-2 1.50553633e-2
3.643479e0 8.48414e-1 1.25138112e-2 1.25138112e-2
3.812959e0 8.48414e-1 1.033583e-2 1.033583e-2
3.982439e0 8.48414e-1 8.49413487e-3 8.49413487e-3
4.151919e0 8.48414e-1 6.93286612e-3 6.93286612e-3
4.321399e0 8.48414e-1 5.62352757e-3 5.62352757e-3
4.4908789e0 8.48414e-1 4.53258571e-3 4.53258571e-3
4.6603589e0 8.48414e-1 3.63084563e-3 3.63084563e-3
4.8298389e0 8.48414e-1 2.88957803e-3 2.88957803e-3
4.9993188e0 8.48414e-1 2.28516063e-3 2.28516063e-3

-5.0e0 9.292209e-1 5.8631622e-3 5.8631622e-3
-4.83052e0 9.292209e-1 7.7922276e-3 7.7922276e-3
-4.66104e0 9.292209e-1 1.03399696e-2 1.03399696e-2
-4.49156e0 9.292209e-1 1.37062209e-2 1.37062209e-2
-4.3220801e0 9.292209e-1 1.81645837e-2 1.81645837e-2
-4.1526001e0 9.292209e-1 2.40906567e-2 2.40906567e-2
-3.9831201e0 9.292209e-1 3.1993636e-2 3.1993636e-2
-3.8136401e0 9.292209e-1 4.2592311e-2 4.2592311e-2
-3.6441602e0 9.292209e-1 5.6850943e-2 5.6850943e-2
-3.4746802e0 9.292209e-1 7.6190503e-2 7.6190503e-2
-3.3052002e0 9.292209e-1 1.02463628e-1 1.02463628e-1
-3.1357202e0 9.292209e-1 1.38289157e-1 1.38289157e-1
-2.9662402e0 9.292209e-1 1.86757083e-1 1.86757083e-1
-2.7967603e0 9.292209e-1 2.51473338e-1 2.51473338e-1
-2.6272803e0 9.292209e-1 3.3495527e-1 3.3495527e-1
-2.4578003e0 9.292209e-1 4.3620975e-1 4.3620975e-1
-2.2883203e0 9.292209e-1 5.4640538e-1 5.4640538e-1
-2.1188403e0 9.292209e-1 6.4694626e-1 6.4694626e-1
-1.9493604e0 9.292209e-1 7.1461319e-1 7.1461319e-1
-1.7798804e0 9.292209e-1 7.3444804e-1 7.3444804e-1
-1.6104004e0 9.292209e-1 7.09108989e-1 7.09108989e-1
-1.4409204e0 9.292209e-1 6.53888756e-1 6.53888756e-1
-1.2714404e0 9.292209e-1 5.85987659e-1 5.85987659e-1
-1.1019604e0 9.292209e-1 5.17268178e-1 5.17268178e-1
-9.324805e-1 9.292209e-1 4.53922026e-1 4.53922026e-1
-7.630005e-1 9.292209e-1 3.98237283e-1 3.98237283e-1
-5.935205e-1 9.292209e-1 3.50290291e-1 3.50290291e-1
-4.240405e-1 9.292209e-1 3.09217937e-1 3.09217937e-1
-2.545605e-1 9.292209e-1 2.73954643e-1 2.73954643e-1
-8.50806e-2 9.292209e-1 2.43559793e-1 2.43559793e-1
8.43994e-2 9.292209e-1 2.17101988e-1 2.17101988e-1
2.538794e-1 9.292209e-1 1.93853056e-1 1.93853056e-1
4.233594e-1 9.292209e-1 1.7324697e-1 1.7324697e-1
5.928394e-1 9.292209e-1 1.54863792e-1 1.54863792e-1
7.623193e-1 9.292209e-1 1.38336464e-1 1.38336464e-1
9.317993e-1 9.292209e-1 1.23387834e-1 1.23387834e-1
1.1012793e0 9.292209e-1 1.09854156e-1 1.09854156e-1
1.2707593e0 9.292209e-1 9.7554231e-2 9.7554231e-2
1.4402393e0 9.292209e-1 8.6388223e-2 8.6388223e-2
1.6097192e0 9.292209e-1 7.6225504e-2 7.6225504e-2
1.7791992e0 9.292209e-1 6.6997089e-2 6.6997089e-2
1.9486792e0 9.292209e-1 5.86631e-2 5.86631e-2
2.1181592e0 9.292209e-1 5.1130527e-2 5.1130527e-2
2.2876392e0 9.292209e-1 4.4367099e-2 4.4367099e-2
2.4571191e0 9.292209e-1 3.8293506e-2 3.8293506e-2
2.6265991e0 9.292209e-1 3.289755e-2 3.289755e-2
2.7960791e0 9.292209e-1 2.8108687e-2 2.8108687e-2
2.9655591e0 9.292209e-1 2.389564e-2 2.389564e-2
3.135039e0 9.292209e-1 2.0198581e-2 2.0198581e-2
3.304519e0 9.292209e-1 1.69714223e-2 1.69714223e-2
3.473999e0 9.292209e-1 1.41790227e-2 1.41790227e-2
3.643479e0 9.292209e-1 1.17813062e-2 1.17813062e-2
3.812959e0 9.292209e-1 9.731509e-3 9.731509e-3
3.982439e0 9.292209e-1 7.98663286e-3 7.98663286e-3
4.151919e0 9.292209e-1 6.51579437e-3 6.51579437e-3
4.321399e0 9.292209e-1 5.28280582e-3 5.28280582e-3
4.4908789e0 9.292209e-1 4.25624406e-3 4.25624406e-3
4.6603589e0 9.292209e-1 3.40797824e-3 3.40797824e-3
4.8298389e0 9.292209e-1 2.71159941e-3 2.71159941e-3
4.9993188e0 9.292209e-1 2.14330106e-3 2.14330106e-3

-5.0e0 1.0100278e0 5.5646213e-3 5.5646213e-3
-4.83052e0 1.0100278e0 7.4043767e-3 7.4043767e-3
-4.66104e0 1.0100278e0 9.8342665e-3 9.8342665e-3
-4.49156e0 1.0100278e0 1.30463165e-2 1.30463165e-2
-4.3220801e0 1.0100278e0 1.73028981e-2 1.73028981e-2
-4.1526001e0 1.0100278e0 2.29476886e-2 2.29476886e-2
-3.9831201e0 1.0100278e0 3.0465921e-2 3.0465921e-2
-3.8136401e0 1.0100278e0 4.0479951e-2 4.0479951e-2
-3.6441602e0 1.0100278e0 5.3945435e-2 5.3945435e-2
-3.4746802e0 1.0100278e0 7.1993898e-2 7.1993898e-2
-3.3052002e0 1.0100278e0 9.626467e-2 9.626467e-2
-3.1357202e0 1.0100278e0 1.28835956e-1 1.28835956e-1
-2.9662402e0 1.0100278e0 1.72124042e-1 1.72124042e-1
-2.7967603e0 1.0100278e0 2.28419975e-1 2.28419975e-1
-2.6272803e0 1.0100278e0 2.9910632e-1 2.9910632e-1
-2.4578003e0 1.0100278e0 3.82420328e-1 3.82420328e-1
-2.2883203e0 1.0100278e0 4.71066692e-1 4.71066692e-1
-2.1188403e0 1.0100278e0 5.51642012e-1 5.51642012e-1
-1.9493604e0 1.0100278e0 6.08079628e-1 6.08079628e-1
-1.7798804e0 1.0100278e0 6.29840517e-1 6.29840517e-1
-1.6104004e0 1.0100278e0 6.17251367e-1 6.17251367e-1
-1.4409204e0 1.0100278e0 5.7967355e-1 5.7967355e-1
-1.2714404e0 1.0100278e0 5.28749635e-1 5.28749635e-1
-1.1019604e0 1.0100278e0 4.74029272e-1 4.74029272e-1
-9.324805e-1 1.0100278e0 4.2119237e-1 4.2119237e-1
-7.630005e-1 1.0100278e0 3.73035175e-1 3.73035175e-1
-5.935205e-1 1.0100278e0 3.30338232e-1 3.30338232e-1
-4.240405e-1 1.0100278e0 2.92963986e-1 2.92963986e-1
-2.545605e-1 1.0100278e0 2.60345433e-1 2.60345433e-1
-8.50806e-2 1.0100278e0 2.31829216e-1 2.31829216e-1
8.43994e-2 1.0100278e0 2.06807138e-1 2.06807138e-1
2.538794e-1 1.0100278e0 1.8466329e-1 1.8466329e-1
4.233594e-1 1.0100278e0 1.64971072e-1 1.64971072e-1
5.928394e-1 1.0100278e0 1.47356715e-1 1.47356715e-1
7.623193e-1 1.0100278e0 1.31487553e-1 1.31487553e-1
9.317993e-1 1.0100278e0 1.17157664e-1 1.17157664e-1
1.1012793e0 1.0100278e0 1.04187369e-1 1.04187369e-1
1.2707593e0 1.0100278e0 9.2417706e-2 9.2417706e-2
1.4402393e0 1.0100278e0 8.1726949e-2 8.1726949e-2
1.6097192e0 1.0100278e0 7.2041148e-2 7.2041148e-2
1.7791992e0 1.0100278e0 6.3258745e-2 6.3258745e-2
1.9486792e0 1.0100278e0 5.5320341e-2 5.5320341e-2
2.1181592e0 1.0100278e0 4.8177025e-2 4.8177025e-2
2.2876392e0 1.0100278e0 4.175189e-2 4.175189e-2
2.4571191e0 1.0100278e0 3.6017381e-2 3.6017381e-2
2.6265991e0 1.0100278e0 3.091434e-2 3.091434e-2
2.7960791e0 1.0100278e0 2.6391208e-2 2.6391208e-2
2.9655591e0 1.0100278e0 2.2415648e-2 2.2415648e-2
3.135039e0 1.0100278e0 1.8931944e-2 1.8931944e-2
3.304519e0 1.0100278e0 1.58973903e-2 1.58973903e-2
3.473999e0 1.0100278e0 1.32776027e-2 1.32776027e-2
3.643479e0 1.0100278e0 1.10263986e-2 1.10263986e-2
3.812959e0 1.0100278e0 9.0972089e-3 9.0972089e-3
3.982439e0 1.0100278e0 7.46515106e-3 7.46515106e-3
4.151919e0 1.0100278e0 6.08733557e-3 6.08733557e-3
4.321399e0 1.0100278e0 4.93320381e-3 4.93320381e-3
4.4908789e0 1.0100278e0 3.97319627e-3 3.97319627e-3
4.6603589e0 1.0100278e0 3.17998067e-3 3.17998067e-3
4.8298389e0 1.0100278e0 2.52886018e-3 2.52886018e-3
4.9993188e0 1.0100278e0 1.99822711e-3 1.99822711e-3

-5.0e0 1.0908347e0 5.243631e-3 5.243631e-3
-4.83052e0 1.0908347e0 6.9824857e-3 6.9824857e-3
-4.66104e0 1.0908347e0 9.2808443e-3 9.2808443e-3
-4.49156e0 1.0908347e0 1.23179872e-2 1.23179872e-2
-4.3220801e0 1.0908347e0 1.63369345e-2 1.63369345e-2
-4.1526001e0 1.0908347e0 2.16620883e-2 2.16620883e-2
-3.9831201e0 1.0908347e0 2.8724182e-2 2.8724182e-2
-3.8136401e0 1.0908347e0 3.8105333e-2 3.8105333e-2
-3.6441602e0 1.0908347e0 5.0603119e-2 5.0603119e-2
-3.4746802e0 1.0908347e0 6.7242221e-2 6.7242221e-2
-3.3052002e0 1.0908347e0 8.9375575e-2 8.9375575e-2
-3.1357202e0 1.0908347e0 1.1859685e-1 1.1859685e-1
-2.9662402e0 1.0908347e0 1.56719685e-1 1.56719685e-1
-2.7967603e0 1.0908347e0 2.0528357e-1 2.0528357e-1
-2.6272803e0 1.0908347e0 2.64775302e-1 2.64775302e-1
-2.4578003e0 1.0908347e0 3.33285425e-1 3.33285425e-1
-2.2883203e0 1.0908347e0 4.05019522e-1 4.05019522e-1
-2.1188403e0 1.0908347e0 4.70081223e-1 4.70081223e-1
-1.9493604e0 1.0908347e0 5.17457802e-1 5.17457802e-1
-1.7798804e0 1.0908347e0 5.39189299e-1 5.39189299e-1
-1.6104004e0 1.0908347e0 5.34866545e-1 5.34866545e-1
-1.4409204e0 1.0908347e0 5.09909416e-1 5.09909416e-1
-1.2714404e0 1.0908347e0 4.72355554e-1 4.72355554e-1
-1.1019604e0 1.0908347e0 4.29485696e-1 4.29485696e-1
-9.324805e-1 1.0908347e0 3.86178223e-1 3.86178223e-1
-7.630005e-1 1.0908347e0 3.45236513e-1 3.45236513e-1
-5.935205e-1 1.0908347e0 3.07895636e-1 3.07895636e-1
-4.240405e-1 1.0908347e0 2.74457645e-1 2.74457645e-1
-2.545605e-1 1.0908347e0 2.44759389e-1 2.44759389e-1
-8.50806e-2 1.0908347e0 2.18469998e-1 2.18469998e-1
8.43994e-2 1.0908347e0 1.95131828e-1 1.95131828e-1
2.538794e-1 1.0908347e0 1.74344537e-1 1.74344537e-1
4.233594e-1 1.0908347e0 1.55754794e-1 1.55754794e-1
5.928394e-1 1.0908347e0 1.39075124e-1 1.39075124e-1
7.623193e-1 1.0908347e0 1.24042015e-1 1.24042015e-1
9.317993e-1 1.0908347e0 1.10452344e-1 1.10452344e-1
1.1012793e0 1.0908347e0 9.8132422e-2 9.8132422e-2
1.2707593e0 1.0908347e0 8.69661e-2 8.69661e-2
1.4402393e0 1.0908347e0 7.6829706e-2 7.6829706e-2
1.6097192e0 1.0908347e0 6.7639638e-2 6.7639638e-2
1.7791992e0 1.0908347e0 5.9338084e-2 5.9338084e-2
1.9486792e0 1.0908347e0 5.1852473e-2 5.1852473e-2
2.1181592e0 1.0908347e0 4.5098497e-2 4.5098497e-2
2.2876392e0 1.0908347e0 3.9062082e-2 3.9062082e-2
2.4571191e0 1.0908347e0 3.3661024e-2 3.3661024e-2
2.6265991e0 1.0908347e0 2.886861e-2 2.886861e-2
2.7960791e0 1.0908347e0 2.4626842e-2 2.4626842e-2
2.9655591e0 1.0908347e0 2.0902829e-2 2.0902829e-2
3.135039e0 1.0908347e0 1.7637276e-2 1.7637276e-2
3.304519e0 1.0908347e0 1.48074358e-2 1.48074358e-2
3.473999e0 1.0908347e0 1.23538129e-2 1.23538129e-2
3.643479e0 1.0908347e0 1.02479562e-2 1.02479562e-2
3.812959e0 1.0908347e0 8.45882515e-3 8.45882515e-3
3.982439e0 1.0908347e0 6.93615453e-3 6.93615453e-3
4.151919e0 1.0908347e0 5.652991e-3 5.652991e-3
4.321399e0 1.0908347e0 4.57891467e-3 4.57891467e-3
4.4908789e0 1.0908347e0 3.686326e-3 3.686326e-3
4.6603589e0 1.0908347e0 2.94906339e-3 2.94906339e-3
4.8298389e0 1.0908347e0 2.34470522e-3 2.34470522e-3
4.9993188e0 1.0908347e0 1.8520973e-3 1.8520973e-3

-5.0e0 1.1716415e0 4.9048628e-3 4.9048628e-3
-4.83052e0 1.1716415e0 6.5347633e-3 6.5347633e-3
-4.66104e0 1.1716415e0 8.6884395e-3 8.6884395e-3
-4.49156e0 1.1716415e0 1.1533272e-2 1.1533272e-2
-4.3220801e0 1.1716415e0 1.52913994e-2 1.52913994e-2
-4.1526001e0 1.1716415e0 2.02599501e-2 2.02599501e-2
-3.9831201e0 1.1716415e0 2.68223798e-2 2.68223798e-2
-3.8136401e0 1.1716415e0 3.5504605e-2 3.5504605e-2
-3.6441602e0 1.1716415e0 4.6989565e-2 4.6989565e-2
-3.4746802e0 1.1716415e0 6.213633e-2 6.213633e-2
-3.3052002e0 1.1716415e0 8.201772e-2 8.201772e-2
-3.1357202e0 1.1716415e0 1.07942308e-1 1.07942308e-1
-2.9662402e0 1.1716415e0 1.41194371e-1 1.41194371e-1
-2.7967603e0 1.1716415e0 1.82740903e-1 1.82740903e-1
-2.6272803e0 1.1716415e0 2.3264026e-1 2.3264026e-1
-2.4578003e0 1.1716415e0 2.88935463e-1 2.88935463e-1
-2.2883203e0 1.1716415e0 3.4718502e-1 3.4718502e-1
-2.1188403e0 1.1716415e0 4.00106017e-1 4.00106017e-1
-1.9493604e0 1.1716415e0 4.39777301e-1 4.39777301e-1
-1.7798804e0 1.1716415e0 4.60569583e-1 4.60569583e-1
-1.6104004e0 1.1716415e0 4.61384557e-1 4.61384557e-1
-1.4409204e0 1.1716415e0 4.45501102e-1 4.45501102e-1
-1.2714404e0 1.1716415e0 4.1829359e-1 4.1829359e-1
-1.1019604e0 1.1716415e0 3.85160413e-1 3.85160413e-1
-9.324805e-1 1.1716415e0 3.5018779e-1 3.5018779e-1
-7.630005e-1 1.1716415e0 3.15890373e-1 3.15890373e-1
-5.935205e-1 1.1716415e0 2.8376479e-1 2.8376479e-1
-4.240405e-1 1.1716415e0 2.54335924e-1 2.54335924e-1
-2.545605e-1 1.1716415e0 2.27723334e-1 2.27723334e-1
-8.50806e-2 1.1716415e0 2.03814108e-1 2.03814108e-1
8.43994e-2 1.1716415e0 1.82396591e-1 1.82396591e-1
2.538794e-1 1.1716415e0 1.63130817e-1 1.63130817e-1
4.233594e-1 1.1716415e0 1.458178e-1 1.458178e-1
5.928394e-1 1.1716415e0 1.30228804e-1 1.30228804e-1
7.623193e-1 1.1716415e0 1.16123393e-1 1.16123393e-1
9.317993e-1 1.1716415e0 1.03334169e-1 1.03334169e-1
1.1012793e0 1.1716415e0 9.1760612e-2 9.1760612e-2
1.2707593e0 1.1716415e0 8.1248239e-2 8.1248239e-2
1.4402393e0 1.1716415e0 7.1724985e-2 7.1724985e-2
1.6097192e0 1.1716415e0 6.3105289e-2 6.3105289e-2
1.7791992e0 1.1716415e0 5.5301144e-2 5.5301144e-2
1.9486792e0 1.1716415e0 4.8281575e-2 4.8281575e-2
2.1181592e0 1.1716415e0 4.1958412e-2 4.1958412e-2
2.2876392e0 1.1716415e0 3.6313715e-2 3.6313715e-2
2.4571191e0 1.1716415e0 3.1267175e-2 3.1267175e-2
2.6265991e0 1.1716415e0 2.6791786e-2 2.6791786e-2
2.7960791e0 1.1716415e0 2.2845518e-2 2.2845518e-2
2.9655591e0 1.1716415e0 1.9368335e-2 1.9368335e-2
3.135039e0 1.1716415e0 1.6341219e-2 1.6341219e-2
3.304519e0 1.1716415e0 1.37092447e-2 1.37092447e-2
3.473999e0 1.1716415e0 1.14308788e-2 1.14308788e-2
3.643479e0 1.1716415e0 9.4734132e-3 9.4734132e-3
3.812959e0 1.1716415e0 7.81577167e-3 7.81577167e-3
3.982439e0 1.1716415e0 6.40532024e-3 6.40532024e-3
4.151919e0 1.1716415e0 5.21793384e-3 5.21793384e-3
4.321399e0 1.1716415e0 4.22419011e-3 4.22419011e-3
4.4908789e0 1.1716415e0 3.3995724e-3 3.3995724e-3
4.6603589e0 1.1716415e0 2.71876086e-3 2.71876086e-3
4.8298389e0 1.1716415e0 2.16023215e-3 2.16023215e-3
4.9993188e0 1.1716415e0 1.7061454e-3 1.7061454e-3

-5.0e0 1.2524484e0 4.5532288e-3 4.5532288e-3
-4.83052e0 1.2524484e0 6.0683897e-3 6.0683897e-3
-4.66104e0 1.2524484e0 8.0678174e-3 8.0678174e-3
-4.49156e0 1.2524484e0 1.07062683e-2 1.07062683e-2
-4.3220801e0 1.2524484e0 1.41847519e-2 1.41847519e-2
-4.1526001e0 1.2524484e0 1.87672327e-2 1.87672327e-2
-3.9831201e0 1.2524484e0 2.48012486e-2 2.48012486e-2
-3.8136401e0 1.2524484e0 3.2724443e-2 3.2724443e-2
-3.6441602e0 1.2524484e0 4.3143129e-2 4.3143129e-2
-3.4746802e0 1.2524484e0 5.6814073e-2 5.6814073e-2
-3.3052002e0 1.2524484e0 7.4511462e-2 7.4511462e-2
-3.1357202e0 1.2524484e0 9.7250307e-2 9.7250307e-2
-2.9662402e0 1.2524484e0 1.25989989e-1 1.25989989e-1
-2.7967603e0 1.2524484e0 1.61256206e-1 1.61256206e-1
-2.6272803e0 1.2524484e0 2.02900879e-1 2.02900879e-1
-2.4578003e0 1.2524484e0 2.49214827e-1 2.49214827e-1
-2.2883203e0 1.2524484e0 2.96579831e-1 2.96579831e-1
-2.1188403e0 1.2524484e0 3.3977026e-1 3.3977026e-1
-1.9493604e0 1.2524484e0 3.73131761e-1 3.73131761e-1
-1.7798804e0 1.2524484e0 3.92319095e-1 3.92319095e-1
-1.6104004e0 1.2524484e0 3.96296461e-1 3.96296461e-1
-1.4409204e0 1.2524484e0 3.86793889e-1 3.86793889e-1
-1.2714404e0 1.2524484e0 3.67443698e-1 3.67443698e-1
-1.1019604e0 1.2524484e0 3.42180382e-1 3.42180382e-1
-9.324805e-1 1.2524484e0 3.14308185e-1 3.14308185e-1
-7.630005e-1 1.2524484e0 2.8598474e-1 2.8598474e-1
-5.935205e-1 1.2524484e0 2.5875556e-1 2.5875556e-1
-4.240405e-1 1.2524484e0 2.33193051e-1 2.33193051e-1
-2.545605e-1 1.2524484e0 2.09712013e-1 2.09712013e-1
-8.50806e-2 1.2524484e0 1.88305399e-1 1.88305399e-1
8.43994e-2 1.2524484e0 1.68855757e-1 1.68855757e-1
2.538794e-1 1.2524484e0 1.51264574e-1 1.51264574e-1
4.233594e-1 1.2524484e0 1.35339641e-1 1.35339641e-1
5.928394e-1 1.2524484e0 1.20900517e-1 1.20900517e-1
7.623193e-1 1.2524484e0 1.07831874e-1 1.07831874e-1
9.317993e-1 1.2524484e0 9.5931552e-2 9.5931552e-2
1.1012793e0 1.2524484e0 8.5152687e-2 8.5152687e-2
1.2707593e0 1.2524484e0 7.5363838e-2 7.5363838e-2
1.4402393e0 1.2524484e0 6.6495772e-2 6.6495772e-2
1.6097192e0 1.2524484e0 5.8459218e-2 5.8459218e-2
1.7791992e0 1.2524484e0 5.119831e-2 5.119831e-2
1.9486792e0 1.2524484e0 4.4656702e-2 4.4656702e-2
2.1181592e0 1.2524484e0 3.8783768e-2 3.8783768e-2
2.2876392e0 1.2524484e0 3.354268e-2 3.354268e-2
2.4571191e0 1.2524484e0 2.8854489e-2 2.8854489e-2
2.6265991e0 1.2524484e0 2.4714825e-2 2.4714825e-2
2.7960791e0 1.2524484e0 2.1056293e-2 2.1056293e-2
2.9655591e0 1.2524484e0 1.7837752e-2 1.7837752e-2
3.135039e0 1.2524484e0 1.503412e-2 1.503412e-2
3.304519e0 1.2524484e0 1.26004257e-2 1.26004257e-2
3.473999e0 1.2524484e0 1.05110582e-2 1.05110582e-2
3.643479e0 1.2524484e0 8.71032304e-3 8.71032304e-3
3.812959e0 1.2524484e0 7.1772932e-3 7.1772932e-3
3.982439e0 1.2524484e0 5.87911804e-3 5.87911804e-3
4.151919e0 1.2524484e0 4.78700334e-3 4.78700334e-3
4.321399e0 1.2524484e0 3.87387335e-3 3.87387335e-3
4.4908789e0 1.2524484e0 3.11596423e-3 3.11596423e-3
4.6603589e0 1.2524484e0 2.49082231e-3 2.49082231e-3
4.8298389e0 1.2524484e0 1.97863208e-3 1.97863208e-3
4.9993188e0 1.2524484e0 1.5618975e-3 1.5618975e-3

-5.0e0 1.3332555e0 4.1942447e-3 4.1942447e-3
-4.83052e0 1.3332555e0 5.5894225e-3 5.5894225e-3
-4.66104e0 1.3332555e0 7.4300764e-3 7.4300764e-3
-4.49156e0 1.3332555e0 9.8541487e-3 9.8541487e-3
-4.3220801e0 1.3332555e0 1.3042134e-2 1.3042134e-2
-4.1526001e0 1.3332555e0 1.72306793e-2 1.72306793e-2
-3.9831201e0 1.3332555e0 2.2718694e-2 2.2718694e-2
-3.8136401e0 1.3332555e0 2.98954968e-2 2.98954968e-2
-3.6441602e0 1.3332555e0 3.9261438e-2 3.9261438e-2
-3.4746802e0 1.3332555e0 5.1396025e-2 5.1396025e-2
-3.3052002e0 1.3332555e0 6.7004514e-2 6.7004514e-2
-3.1357202e0 1.3332555e0 8.675703e-2 8.675703e-2
-2.9662402e0 1.3332555e0 1.11376172e-1 1.11376172e-1
-2.7967603e0 1.3332555e0 1.41171817e-1 1.41171817e-1
-2.6272803e0 1.3332555e0 1.75795425e-1 1.75795425e-1
-2.4578003e0 1.3332555e0 2.1380001e-1 2.1380001e-1
-2.2883203e0 1.3332555e0 2.5244682e-1 2.5244682e-1
-2.1188403e0 1.3332555e0 2.8779898e-1 2.8779898e-1
-1.9493604e0 1.3332555e0 3.15812175e-1 3.15812175e-1
-1.7798804e0 1.3332555e0 3.33113203e-1 3.33113203e-1
-1.6104004e0 1.3332555e0 3.3885122e-1 3.3885122e-1
-1.4409204e0 1.3332555e0 3.33764024e-1 3.33764024e-1
-1.2714404e0 1.3332555e0 3.2033783e-1 3.2033783e-1
-1.1019604e0 1.3332555e0 3.01407288e-1 3.01407288e-1
-9.324805e-1 1.3332555e0 2.79444226e-1 2.79444226e-1
-7.630005e-1 1.3332555e0 2.56386021e-1 2.56386021e-1
-5.935205e-1 1.3332555e0 2.33561588e-1 2.33561588e-1
-4.240405e-1 1.3332555e0 2.11672534e-1 2.11672534e-1
-2.545605e-1 1.3332555e0 1.91187526e-1 1.91187526e-1
-8.50806e-2 1.3332555e0 1.72274704e-1 1.72274704e-1
8.43994e-2 1.3332555e0 1.54880864e-1 1.54880864e-1
2.538794e-1 1.3332555e0 1.38994829e-1 1.38994829e-1
4.233594e-1 1.3332555e0 1.24531808e-1 1.24531808e-1
5.928394e-1 1.3332555e0 1.11334248e-1 1.11334248e-1
7.623193e-1 1.3332555e0 9.9308353e-2 9.9308353e-2
9.317993e-1 1.3332555e0 8.8366782e-2 8.8366782e-2
1.1012793e0 1.3332555e0 7.842141e-2 7.842141e-2
1.2707593e0 1.3332555e0 6.9392824e-2 6.9392824e-2
1.4402393e0 1.3332555e0 6.1195036e-2 6.1195036e-2
1.6097192e0 1.3332555e0 5.3774153e-2 5.3774153e-2
1.7791992e0 1.3332555e0 4.7068306e-2 4.7068306e-2
1.9486792e0 1.3332555e0 4.103097e-2 4.103097e-2
2.1181592e0 1.3332555e0 3.5617285e-2 3.5617285e-2
2.2876392e0 1.3332555e0 3.0773329e-2 3.0773329e-2
2.4571191e0 1.3332555e0 2.6462457e-2 2.6462457e-2
2.6265991e0 1.3332555e0 2.2646846e-2 2.2646846e-2
2.7960791e0 1.3332555e0 1.9280023e-2 1.9280023e-2
2.9655591e0 1.3332555e0 1.6323505e-2 1.6323505e-2
3.135039e0 1.3332555e0 1.3754697e-2 1.3754697e-2
3.304519e0 1.3332555e0 1.15223544e-2 1.15223544e-2
3.473999e0 1.3332555e0 9.601552e-3 9.601552e-3
3.643479e0 1.3332555e0 7.95356581e-3 7.95356581e-3
3.812959e0 1.3332555e0 6.55027089e-3 6.55027089e-3
3.982439e0 1.3332555e0 5.36273993e-3 5.36273993e-3
4.151919e0 1.3332555e0 4.36444592e-3 4.36444592e-3
4.321399e0 1.3332555e0 3.53037262e-3 3.53037262e-3
4.4908789e0 1.3332555e0 2.83834213e-3 2.83834213e-3
4.6603589e0 1.3332555e0 2.26809055e-3 2.26809055e-3
4.8298389e0 1.3332555e0 1.80074077e-3 1.80074077e-3
4.9993188e0 1.3332555e0 1.42086566e-3 1.42086566e-3

-5.0e0 1.4140623e0 3.8332849e-3 3.8332849e-3
-4.83052e0 1.4140623e0 5.1073863e-3 5.1073863e-3
-4.66104e0 1.4140623e0 6.7859378e-3 6.7859378e-3
-4.49156e0 1.4140623e0 8.9917906e-3 8.9917906e-3
-4.3220801e0 1.4140623e0 1.18857033e-2 1.18857033e-2
-4.1526001e0 1.4140623e0 1.56719048e-2 1.56719048e-2
-3.9831201e0 1.4140623e0 2.06147035e-2 2.06147035e-2
-3.8136401e0 1.4140623e0 2.70394554e-2 2.70394554e-2
-3.6441602e0 1.4140623e0 3.5343443e-2 3.5343443e-2
-3.4746802e0 1.4140623e0 4.6038419e-2 4.6038419e-2
-3.3052002e0 1.4140623e0 5.964659e-2 5.964659e-2
-3.1357202e0 1.4140623e0 7.6726465e-2 7.6726465e-2
-2.9662402e0 1.4140623e0 9.7631018e-2 9.7631018e-2
-2.7967603e0 1.4140623e0 1.22649557e-1 1.22649557e-1
-2.6272803e0 1.4140623e0 1.51351297e-1 1.51351297e-1
-2.4578003e0 1.4140623e0 1.82563531e-1 1.82563531e-1
-2.2883203e0 1.4140623e0 2.14067264e-1 2.14067264e-1
-2.1188403e0 1.4140623e0 2.43084384e-1 2.43084384e-1
-1.9493604e0 1.4140623e0 2.6651014e-1 2.6651014e-1
-1.7798804e0 1.4140623e0 2.81926097e-1 2.81926097e-1
-1.6104004e0 1.4140623e0 2.88414795e-1 2.88414795e-1
-1.4409204e0 1.4140623e0 2.86327557e-1 2.86327557e-1
-1.2714404e0 1.4140623e0 2.77287878e-1 2.77287878e-1
-1.1019604e0 1.4140623e0 2.63313115e-1 2.63313115e-1
-9.324805e-1 1.4140623e0 2.46190346e-1 2.46190346e-1
-7.630005e-1 1.4140623e0 2.27641937e-1 2.27641937e-1
-5.935205e-1 1.4140623e0 2.08761037e-1 2.08761037e-1
-4.240405e-1 1.4140623e0 1.90291068e-1 1.90291068e-1
-2.545605e-1 1.4140623e0 1.72658559e-1 1.72658559e-1
-8.50806e-2 1.4140623e0 1.56110521e-1 1.56110521e-1
8.43994e-2 1.4140623e0 1.40766214e-1 1.40766214e-1
2.538794e-1 1.4140623e0 1.265762e-1 1.265762e-1
4.233594e-1 1.4140623e0 1.13562874e-1 1.13562874e-1
5.928394e-1 1.4140623e0 1.01634303e-1 1.01634303e-1
7.623193e-1 1.4140623e0 9.0724918e-2 9.0724918e-2
9.317993e-1 1.4140623e0 8.0755153e-2 8.0755153e-2
1.1012793e0 1.4140623e0 7.1674977e-2 7.1674977e-2
1.2707593e0 1.4140623e0 6.3419928e-2 6.3419928e-2
1.4402393e0 1.4140623e0 5.5909766e-2 5.5909766e-2
1.6097192e0 1.4140623e0 4.911806e-2 4.911806e-2
1.7791992e0 1.4140623e0 4.2972173e-2 4.2972173e-2
1.9486792e0 1.4140623e0 3.7446356e-2 3.7446356e-2
2.1181592e0 1.4140623e0 3.2482968e-2 3.2482968e-2
2.2876392e0 1.4140623e0 2.805042e-2 2.805042e-2
2.4571191e0 1.4140623e0 2.4109605e-2 2.4109605e-2
2.6265991e0 1.4140623e0 2.0611218e-2 2.0611218e-2
2.7960791e0 1.4140623e0 1.7540338e-2 1.7540338e-2
2.9655591e0 1.4140623e0 1.484728e-2 1.484728e-2
3.135039e0 1.4140623e0 1.2504161e-2 1.2504161e-2
3.304519e0 1.4140623e0 1.04636754e-2 1.04636754e-2
3.473999e0 1.4140623e0 8.71651973e-3 8.71651973e-3
3.643479e0 1.4140623e0 7.21675797e-3 7.21675797e-3
3.812959e0 1.4140623e0 5.940524e-3 5.940524e-3
3.982439e0 1.4140623e0 4.86082101e-3 4.86082101e-3
4.151919e0 1.4140623e0 3.95463646e-3 3.95463646e-3
4.321399e0 1.4140623e0 3.1973398e-3 3.1973398e-3
4.4908789e0 1.4140623e0 2.56953912e-3 2.56953912e-3
4.6603589e0 1.4140623e0 2.05216655e-3 2.05216655e-3
4.8298389e0 1.4140623e0 1.62891742e-3 1.62891742e-3
4.9993188e0 1.4140623e0 1.28474863e-3 1.28474863e-3

-5.0e0 1.4948692e0 3.4759184e-3 3.4759184e-3
-4.83052e0 1.4948692e0 4.6291997e-3 4.6291997e-3
-4.66104e0 1.4948692e0 6.1456003e-3 6.1456003e-3
-4.49156e0 1.4948692e0 8.1345253e-3 8.1345253e-3
-4.3220801e0 1.4948692e0 1.07357083e-2 1.07357083e-2
-4.1526001e0 1.4948692e0 1.41274657e-2 1.41274657e-2
-3.9831201e0 1.4948692e0 1.85329e-2 1.85329e-2
-3.8136401e0 1.4948692e0 2.42308995e-2 2.42308995e-2
-3.6441602e0 1.4948692e0 3.15522015e-2 3.15522015e-2
-3.4746802e0 1.4948692e0 4.087151e-2 4.087151e-2
-3.3052002e0 1.4948692e0 5.2649323e-2 5.2649323e-2
-3.1357202e0 1.4948692e0 6.7206589e-2 6.7206589e-2
-2.9662402e0 1.4948692e0 8.4904411e-2 8.4904411e-2
-2.7967603e0 1.4948692e0 1.05800798e-1 1.05800798e-1
-2.6272803e0 1.4948692e0 1.29510123e-1 1.29510123e-1
-2.4578003e0 1.4948692e0 1.55085818e-1 1.55085818e-1
-2.2883203e0 1.4948692e0 1.80810434e-1 1.80810434e-1
-2.1188403e0 1.4948692e0 2.04617096e-1 2.04617096e-1
-1.9493604e0 1.4948692e0 2.24191232e-1 2.24191232e-1
-1.7798804e0 1.4948692e0 2.37712686e-1 2.37712686e-1
-1.6104004e0 1.4948692e0 2.44398376e-1 2.44398376e-1
-1.4409204e0 1.4948692e0 2.44304677e-1 2.44304677e-1
-1.2714404e0 1.4948692e0 2.38460156e-1 2.38460156e-1
-1.1019604e0 1.4948692e0 2.28237857e-1 2.28237857e-1
-9.324805e-1 1.4948692e0 2.15118474e-1 2.15118474e-1
-7.630005e-1 1.4948692e0 2.00373398e-1 2.00373398e-1
-5.935205e-1 1.4948692e0 1.84897955e-1 1.84897955e-1
-4.240405e-1 1.4948692e0 1.69439609e-1 1.69439609e-1
-2.545605e-1 1.4948692e0 1.544405e-1 1.544405e-1
-8.50806e-2 1.4948692e0 1.40172826e-1 1.40172826e-1
8.43994e-2 1.4948692e0 1.26773749e-1 1.26773749e-1
2.538794e-1 1.4948692e0 1.14277167e-1 1.14277167e-1
4.233594e-1 1.4948692e0 1.02701357e-1 1.02701357e-1
5.928394e-1 1.4948692e0 9.2026932e-2 9.2026932e-2
7.623193e-1 1.4948692e0 8.2206458e-2 8.2206458e-2
9.317993e-1 1.4948692e0 7.3224608e-2 7.3224608e-2
1.1012793e0 1.4948692e0 6.5012903e-2 6.5012903e-2
1.2707593e0 1.4948692e0 5.7524121e-2 5.7524121e-2
1.4402393e0 1.4948692e0 5.0705391e-2 5.0705391e-2
1.6097192e0 1.4948692e0 4.4532141e-2 4.4532141e-2
1.7791992e0 1.4948692e0 3.8956291e-2 3.8956291e-2
1.9486792e0 1.4948692e0 3.3929756e-2 3.3929756e-2
2.1181592e0 1.4948692e0 2.9421477e-2 2.9421477e-2
2.2876392e0 1.4948692e0 2.5395381e-2 2.5395381e-2
2.4571191e0 1.4948692e0 2.1811726e-2 2.1811726e-2
2.6265991e0 1.4948692e0 1.8644298e-2 1.8644298e-2
2.7960791e0 1.4948692e0 1.5858162e-2 1.5858162e-2
2.9655591e0 1.4948692e0 1.3408374e-2 1.3408374e-2
3.135039e0 1.4948692e0 1.128099e-2 1.128099e-2
3.304519e0 1.4948692e0 9.4476735e-3 9.4476735e-3
3.473999e0 1.4948692e0 7.862816e-3 7.862816e-3
3.643479e0 1.4948692e0 6.50675189e-3 6.50675189e-3
3.812959e0 1.4948692e0 5.35346901e-3 5.35346901e-3
3.982439e0 1.4948692e0 4.37875618e-3 4.37875618e-3
4.151919e0 1.4948692e0 3.56001683e-3 3.56001683e-3
4.321399e0 1.4948692e0 2.87727931e-3 2.87727931e-3
4.4908789e0 1.4948692e0 2.31123845e-3 2.31123845e-3
4.6603589e0 1.4948692e0 1.84548259e-3 1.84548259e-3
4.8298389e0 1.4948692e0 1.4642219e-3 1.4642219e-3
4.9993188e0 1.4948692e0 1.15445012e-3 1.15445012e-3

-5.0e0 1.5756761e0 3.126871e-3 3.126871e-3
-4.83052e0 1.5756761e0 4.1616351e-3 4.1616351e-3
-4.66104e0 1.5756761e0 5.5197704e-3 5.5197704e-3
-4.49156e0 1.5756761e0 7.2968196e-3 7.2968196e-3
-4.3220801e0 1.5756761e0 9.6142366e-3 9.6142366e-3
-4.1526001e0 1.5756761e0 1.26225233e-2 1.26225233e-2
-3.9831201e0 1.5756761e0 1.65124165e-2 1.65124165e-2
-3.8136401e0 1.5756761e0 2.15129575e-2 2.15129575e-2
-3.6441602e0 1.5756761e0 2.78959016e-2 2.78959016e-2
-3.4746802e0 1.5756761e0 3.59653426e-2 3.59653426e-2
-3.3052002e0 1.5756761e0 4.6044362e-2 4.6044362e-2
-3.1357202e0 1.5756761e0 5.8432715e-2 5.8432715e-2
-2.9662402e0 1.5756761e0 7.3291006e-2 7.3291006e-2
-2.7967603e0 1.5756761e0 9.0673221e-2 9.0673221e-2
-2.6272803e0 1.5756761e0 1.10170374e-1 1.10170374e-1
-2.4578003e0 1.5756761e0 1.31077106e-1 1.31077106e-1
-2.2883203e0 1.5756761e0 1.52032587e-1 1.52032587e-1
-2.1188403e0 1.5756761e0 1.71552345e-1 1.71552345e-1
-1.9493604e0 1.5756761e0 1.87846677e-1 1.87846677e-1
-1.7798804e0 1.5756761e0 1.99602078e-1 1.99602078e-1
-1.6104004e0 1.5756761e0 2.06087396e-1 2.06087396e-1
-1.4409204e0 1.5756761e0 2.07226303e-1 2.07226303e-1
-1.2714404e0 1.5756761e0 2.03701541e-1 2.03701541e-1
-1.1019604e0 1.5756761e0 1.96399814e-1 1.96399814e-1
-9.324805e-1 1.5756761e0 1.86454941e-1 1.86454941e-1
-7.630005e-1 1.5756761e0 1.74836047e-1 1.74836047e-1
-5.935205e-1 1.5756761e0 1.62339934e-1 1.62339934e-1
-4.240405e-1 1.5756761e0 1.49549965e-1 1.49549965e-1
-2.545605e-1 1.5756761e0 1.36913708e-1 1.36913708e-1
-8.50806e-2 1.5756761e0 1.247168e-1 1.247168e-1
8.43994e-2 1.5756761e0 1.1313582e-1 1.1313582e-1
2.538794e-1 1.5756761e0 1.02229495e-1 1.02229495e-1
4.233594e-1 1.5756761e0 9.205953e-2 9.205953e-2
5.928394e-1 1.5756761e0 8.2604507e-2 8.2604507e-2
7.623193e-1 1.5756761e0 7.3877676e-2 7.3877676e-2
9.317993e-1 1.5756761e0 6.5849335e-2 6.5849335e-2
1.1012793e0 1.5756761e0 5.8493684e-2 5.8493684e-2
1.2707593e0 1.5756761e0 5.176687e-2 5.176687e-2
1.4402393e0 1.5756761e0 4.5644458e-2 4.5644458e-2
1.6097192e0 1.5756761e0 4.0084904e-2 4.0084904e-2
1.7791992e0 1.5756761e0 3.5051454e-2 3.5051454e-2
1.9486792e0 1.5756761e0 3.0513026e-2 3.0513026e-2
2.1181592e0 1.5756761e0 2.644867e-2 2.644867e-2
2.2876392e0 1.5756761e0 2.2826678e-2 2.2826678e-2
2.4571191e0 1.5756761e0 1.9605472e-2 1.9605472e-2
2.6265991e0 1.5756761e0 1.6746533e-2 1.6746533e-2
2.7960791e0 1.5756761e0 1.4233493e-2 1.4233493e-2
2.9655591e0 1.5756761e0 1.203853e-2 1.203853e-2
3.135039e0 1.5756761e0 1.0126576e-2 1.0126576e-2
3.304519e0 1.5756761e0 8.4712213e-3 8.4712213e-3
3.473999e0 1.5756761e0 7.046794e-3 7.046794e-3
3.643479e0 1.5756761e0 5.82888667e-3 5.82888667e-3
3.812959e0 1.5756761e0 4.79380081e-3 4.79380081e-3
3.982439e0 1.5756761e0 3.9193101e-3 3.9193101e-3
4.151919e0 1.5756761e0 3.18537505e-3 3.18537505e-3
4.321399e0 1.5756761e0 2.57340936e-3 2.57340936e-3
4.4908789e0 1.5756761e0 2.06621976e-3 2.06621976e-3
4.6603589e0 1.5756761e0 1.64912134e-3 1.64912134e-3
4.8298389e0 1.5756761e0 1.30787366e-3 1.30787366e-3
4.9993188e0 1.5756761e0 1.030781e-3 1.030781e-3

-5.0e0 1.656483e0 2.7905083e-3 2.7905083e-3
-4.83052e0 1.656483e0 3.7110422e-3 3.7110422e-3
-4.66104e0 1.656483e0 4.9169553e-3 4.9169553e-3
-4.49156e0 1.656483e0 6.490626e-3 6.490626e-3
-4.3220801e0 1.656483e0 8.5352126e-3 8.5352126e-3
-4.1526001e0 1.656483e0 1.11804103e-2 1.11804103e-2
-3.9831201e0 1.656483e0 1.4583045e-2 1.4583045e-2
-3.8136401e0 1.656483e0 1.8933598e-2 1.8933598e-2
-3.6441602e0 1.656483e0 2.4450054e-2 2.4450054e-2
-3.4746802e0 1.656483e0 3.13721512e-2 3.13721512e-2
-3.3052002e0 1.656483e0 3.9946095e-2 3.9946095e-2
-3.1357202e0 1.656483e0 5.0359935e-2 5.0359935e-2
-2.9662402e0 1.656483e0 6.2788359e-2 6.2788359e-2
-2.7967603e0 1.656483e0 7.7163809e-2 7.7163809e-2
-2.6272803e0 1.656483e0 9.3144247e-2 9.3144247e-2
-2.4578003e0 1.656483e0 1.10201292e-1 1.10201292e-1
-2.2883203e0 1.656483e0 1.27305096e-1 1.27305096e-1
-2.1188403e0 1.656483e0 1.43301303e-1 1.43301303e-1
-1.9493604e0 1.656483e0 1.56862952e-1 1.56862952e-1
-1.7798804e0 1.656483e0 1.66968184e-1 1.66968184e-1
-1.6104004e0 1.656483e0 1.73004123e-1 1.73004123e-1
-1.4409204e0 1.656483e0 1.74871712e-1 1.74871712e-1
-1.2714404e0 1.656483e0 1.72919794e-1 1.72919794e-1
-1.1019604e0 1.656483e0 1.6781987e-1 1.6781987e-1
-9.324805e-1 1.656483e0 1.60380301e-1 1.60380301e-1
-7.630005e-1 1.656483e0 1.5132318e-1 1.5132318e-1
-5.935205e-1 1.656483e0 1.41304317e-1 1.41304317e-1
-4.240405e-1 1.656483e0 1.30839859e-1 1.30839859e-1
-2.545605e-1 1.656483e0 1.2030783e-1 1.2030783e-1
-8.50806e-2 1.656483e0 1.10032538e-1 1.10032538e-1
8.43994e-2 1.656483e0 1.0010108e-1 1.0010108e-1
2.538794e-1 1.656483e0 9.0669258e-2 9.0669258e-2
4.233594e-1 1.656483e0 8.1806653e-2 8.1806653e-2
5.928394e-1 1.656483e0 7.3543776e-2 7.3543776e-2
7.623193e-1 1.656483e0 6.5852356e-2 6.5852356e-2
9.317993e-1 1.656483e0 5.874577e-2 5.874577e-2
1.1012793e0 1.656483e0 5.220967e-2 5.220967e-2
1.2707593e0 1.656483e0 4.6226932e-2 4.6226932e-2
1.4402393e0 1.656483e0 4.0776015e-2 4.0776015e-2
1.6097192e0 1.656483e0 3.5804646e-2 3.5804646e-2
1.7791992e0 1.656483e0 3.1308685e-2 3.1308685e-2
1.9486792e0 1.656483e0 2.7258662e-2 2.7258662e-2
2.1181592e0 1.656483e0 2.3622917e-2 2.3622917e-2
2.2876392e0 1.656483e0 2.0380724e-2 2.0380724e-2
2.4571191e0 1.656483e0 1.749168e-2 1.749168e-2
2.6265991e0 1.656483e0 1.4941434e-2 1.4941434e-2
2.7960791e0 1.656483e0 1.2691998e-2 1.2691998e-2
2.9655591e0 1.656483e0 1.07332036e-2 1.07332036e-2
3.135039e0 1.656483e0 9.0242543e-3 9.0242543e-3
3.304519e0 1.656483e0 7.5457677e-3 7.5457677e-3
3.473999e0 1.656483e0 6.27450478e-3 6.27450478e-3
3.643479e0 1.656483e0 5.18767023e-3 5.18767023e-3
3.812959e0 1.656483e0 4.26461133e-3 4.26461133e-3
3.982439e0 1.656483e0 3.48478333e-3 3.48478333e-3
4.151919e0 1.656483e0 2.8315438e-3 2.8315438e-3
4.321399e0 1.656483e0 2.28662044e-3 2.28662044e-3
4.4908789e0 1.656483e0 1.83517053e-3 1.83517053e-3
4.6603589e0 1.656483e0 1.46405565e-3 1.46405565e-3
4.8298389e0 1.656483e0 1.16072699e-3 1.16072699e-3
4.9993188e0 1.656483e0 9.1459483e-4 9.1459483e-4

-5.0e0 1.7372899e0 2.4706776e-3 2.4706776e-3
-4.83052e0 1.7372899e0 3.2825827e-3 3.2825827e-3
-4.66104e0 1.7372899e0 4.3437231e-3 4.3437231e-3
-4.49156e0 1.7372899e0 5.7245267e-3 5.7245267e-3
-4.3220801e0 1.7372899e0 7.513299e-3 7.513299e-3
-4.1526001e0 1.7372899e0 9.8179076e-3 9.8179076e-3
-3.9831201e0 1.7372899e0 1.27695479e-2 1.27695479e-2
-3.8136401e0 1.7372899e0 1.65215863e-2 1.65215863e-2
-3.6441602e0 1.7372899e0 2.12488283e-2 2.12488283e-2
-3.4746802e0 1.7372899e0 2.7139515e-2 2.7139515e-2
-3.3052002e0 1.7372899e0 3.43783403e-2 3.43783403e-2
-3.1357202e0 1.7372899e0 4.3113306e-2 4.3113306e-2
-2.9662402e0 1.7372899e0 5.3396213e-2 5.3396213e-2
-2.7967603e0 1.7372899e0 6.5249556e-2 6.5249556e-2
-2.6272803e0 1.7372899e0 7.8355971e-2 7.8355971e-2
-2.4578003e0 1.7372899e0 9.219731e-2 9.219731e-2
-2.2883203e0 1.7372899e0 1.06146991e-1 1.06146991e-1
-2.1188403e0 1.7372899e0 1.19146347e-1 1.19146347e-1
-1.9493604e0 1.7372899e0 1.3035999e-1 1.3035999e-1
-1.7798804e0 1.7372899e0 1.38992305e-1 1.38992305e-1
-1.6104004e0 1.7372899e0 1.4451273e-1 1.4451273e-1
-1.4409204e0 1.7372899e0 1.4668502e-1 1.4668502e-1
-1.2714404e0 1.7372899e0 1.45873749e-1 1.45873749e-1
-1.1019604e0 1.7372899e0 1.42422876e-1 1.42422876e-1
-9.324805e-1 1.7372899e0 1.36932245e-1 1.36932245e-1
-7.630005e-1 1.7372899e0 1.29931364e-1 1.29931364e-1
-5.935205e-1 1.7372899e0 1.21967522e-1 1.21967522e-1
-4.240405e-1 1.7372899e0 1.13512503e-1 1.13512503e-1
-2.545605e-1 1.7372899e0 1.04816815e-1 1.04816815e-1
-8.50806e-2 1.7372899e0 9.6187735e-2 9.6187735e-2
8.43994e-2 1.7372899e0 8.7794873e-2 8.7794873e-2
2.538794e-1 1.7372899e0 7.9745172e-2 7.9745172e-2
4.233594e-1 1.7372899e0 7.2108112e-2 7.2108112e-2
5.928394e-1 1.7372899e0 6.4925359e-2 6.4925359e-2
7.623193e-1 1.7372899e0 5.8223653e-2 5.8223653e-2
9.317993e-1 1.7372899e0 5.1996034e-2 5.1996034e-2
1.1012793e0 1.7372899e0 4.6245818e-2 4.6245818e-2
1.2707593e0 1.7372899e0 4.0973668e-2 4.0973668e-2
1.4402393e0 1.7372899e0 3.6152187e-2 3.6152187e-2
1.6097192e0 1.7372899e0 3.1757741e-2 3.1757741e-2
1.7791992e0 1.7372899e0 2.7763913e-2 2.7763913e-2
1.9486792e0 1.7372899e0 2.4169661e-2 2.4169661e-2
2.1181592e0 1.7372899e0 2.0946732e-2 2.0946732e-2
2.2876392e0 1.7372899e0 1.8065392e-2 1.8065392e-2
2.4571191e0 1.7372899e0 1.5498837e-2 1.5498837e-2
2.6265991e0 1.7372899e0 1.323323e-2 1.323323e-2
2.7960791e0 1.7372899e0 1.12480917e-2 1.12480917e-2
2.9655591e0 1.7372899e0 9.5045238e-3 9.5045238e-3
3.135039e0 1.7372899e0 7.988194e-3 7.988194e-3
3.304519e0 1.7372899e0 6.6770801e-3 6.6770801e-3
3.473999e0 1.7372899e0 5.5500352e-3 5.5500352e-3
3.643479e0 1.7372899e0 4.58697606e-3 4.58697606e-3
3.812959e0 1.7372899e0 3.76882971e-3 3.76882971e-3
3.982439e0 1.7372899e0 3.07910916e-3 3.07910916e-3
4.151919e0 1.7372899e0 2.50058125e-3 2.50058125e-3
4.321399e0 1.7372899e0 2.01860834e-3 2.01860834e-3
4.4908789e0 1.7372899e0 1.61958382e-3 1.61958382e-3
4.6603589e0 1.7372899e0 1.29166376e-3 1.29166376e-3
4.8298389e0 1.7372899e0 1.02371689e-3 1.02371689e-3
4.9993188e0 1.7372899e0 8.0622734e-4 8.0622734e-4

-5.0e0 1.8180968e0 2.1701848e-3 2.1701848e-3
-4.83052e0 1.8180968e0 2.8802676e-3 2.8802676e-3
-4.66104e0 1.8180968e0 3.8062155e-3 3.8062155e-3
-4.49156e0 1.8180968e0 5.0077563e-3 5.0077563e-3
-4.3220801e0 1.8180968e0 6.5591371e-3 6.5591371e-3
-4.1526001e0 1.8180968e0 8.5494716e-3 8.5494716e-3
-3.9831201e0 1.8180968e0 1.10873007e-2 1.10873007e-2
-3.8136401e0 1.8180968e0 1.42960475e-2 1.42960475e-2
-3.6441602e0 1.8180968e0 1.83143346e-2 1.83143346e-2
-3.4746802e0 1.8180968e0 2.32888426e-2 2.32888426e-2
-3.3052002e0 1.8180968e0 2.93564648e-2 2.93564648e-2
-3.1357202e0 1.8180968e0 3.66240738e-2 3.66240738e-2
-2.9662402e0 1.8180968e0 4.514027e-2 4.514027e-2
-2.7967603e0 1.8180968e0 5.4797313e-2 5.4797313e-2
-2.6272803e0 1.8180968e0 6.5499815e-2 6.5499815e-2
-2.4578003e0 1.8180968e0 7.6751044e-2 7.6751044e-2
-2.2883203e0 1.8180968e0 8.8013461e-2 8.8013461e-2
-2.1188403e0 1.8180968e0 9.86565e-2 9.86565e-2
-1.9493604e0 1.8180968e0 1.07910805e-1 1.07910805e-1
-1.7798804e0 1.8180968e0 1.15204771e-1 1.15204771e-1
-1.6104004e0 1.8180968e0 1.20079927e-1 1.20079927e-1
-1.4409204e0 1.8180968e0 1.22443045e-1 1.22443045e-1
-1.2714404e0 1.8180968e0 1.22309149e-1 1.22309149e-1
-1.1019604e0 1.8180968e0 1.20078659e-1 1.20078659e-1
-9.324805e-1 1.8180968e0 1.16056258e-1 1.16056258e-1
-7.630005e-1 1.8180968e0 1.1070398e-1 1.1070398e-1
-5.935205e-1 1.8180968e0 1.0446902e-1 1.0446902e-1
-4.240405e-1 1.8180968e0 9.7635957e-2 9.7635957e-2
-2.545605e-1 1.8180968e0 9.056718e-2 9.056718e-2
-8.50806e-2 1.8180968e0 8.342356e-2 8.342356e-2
8.43994e-2 1.8180968e0 7.6385379e-2 7.6385379e-2
2.538794e-1 1.8180968e0 6.9550116e-2 6.9550116e-2
4.233594e-1 1.8180968e0 6.3026093e-2 6.3026093e-2
5.928394e-1 1.8180968e0 5.6859476e-2 5.6859476e-2
7.623193e-1 1.8180968e0 5.1056682e-2 5.1056682e-2
9.317993e-1 1.8180968e0 4.5655005e-2 4.5655005e-2
1.1012793e0 1.8180968e0 4.0649606e-2 4.0649606e-2
1.2707593e0 1.8180968e0 3.6032114e-2 3.6032114e-2
1.4402393e0 1.8180968e0 3.1810716e-2 3.1810716e-2
1.6097192e0 1.8180968e0 2.7951616e-2 2.7951616e-2
1.7791992e0 1.8180968e0 2.4440326e-2 2.4440326e-2
1.9486792e0 1.8180968e0 2.1279309e-2 2.1279309e-2
2.1181592e0 1.8180968e0 1.8438457e-2 1.8438457e-2
2.2876392e0 1.8180968e0 1.5905678e-2 1.5905678e-2
2.4571191e0 1.8180968e0 1.3643279e-2 1.3643279e-2
2.6265991e0 1.8180968e0 1.16514185e-2 1.16514185e-2
2.7960791e0 1.8180968e0 9.895474e-3 9.895474e-3
2.9655591e0 1.8180968e0 8.3593117e-3 8.3593117e-3
3.135039e0 1.8180968e0 7.0235464e-3 7.0235464e-3
3.304519e0 1.8180968e0 5.8689215e-3 5.8689215e-3
3.473999e0 1.8180968e0 4.8763312e-3 4.8763312e-3
3.643479e0 1.8180968e0 4.02912102e-3 4.02912102e-3
3.812959e0 1.8180968e0 3.3094238e-3 3.3094238e-3
3.982439e0 1.8180968e0 2.70259735e-3 2.70259735e-3
4.151919e0 1.8180968e0 2.19412517e-3 2.19412517e-3
4.321399e0 1.8180968e0 1.77054341e-3 1.77054341e-3
4.4908789e0 1.8180968e0 1.42020628e-3 1.42020628e-3
4.6603589e0 1.8180968e0 1.13218936e-3 1.13218936e-3
4.8298389e0 1.8180968e0 8.9704413e-4 8.9704413e-4
4.9993188e0 1.8180968e0 7.0634417e-4 7.0634417e-4

-5.0e0 1.8989037e0 1.8912651e-3 1.8912651e-3
-4.83052e0 1.8989037e0 2.5070972e-3 2.5070972e-3
-4.66104e0 1.8989037e0 3.3082588e-3 3.3082588e-3
-4.49156e0 1.8989037e0 4.3449803e-3 4.3449803e-3
-4.3220801e0 1.8989037e0 5.679125e-3 5.679125e-3
-4.1526001e0 1.8989037e0 7.3842361e-3 7.3842361e-3
-3.9831201e0 1.8989037e0 9.5478645e-3 9.5478645e-3
-3.8136401e0 1.8989037e0 1.2269977e-2 1.2269977e-2
-3.6441602e0 1.8989037e0 1.5659425e-2 1.5659425e-2
-3.4746802e0 1.8989037e0 1.98284804e-2 1.98284804e-2
-3.3052002e0 1.8989037e0 2.4879491e-2 2.4879491e-2
-3.1357202e0 1.8989037e0 3.08884018e-2 3.08884018e-2
-2.9662402e0 1.8989037e0 3.7879466e-2 3.7879466e-2
-2.7967603e0 1.8989037e0 4.5761143e-2 4.5761143e-2
-2.6272803e0 1.8989037e0 5.4431949e-2 5.4431949e-2
-2.4578003e0 1.8989037e0 6.3574905e-2 6.3574905e-2
-2.2883203e0 1.8989037e0 7.2694095e-2 7.2694095e-2
-2.1188403e0 1.8989037e0 8.1303592e-2 8.1303592e-2
-1.9493604e0 1.8989037e0 8.8904518e-2 8.8904518e-2
-1.7798804e0 1.8989037e0 9.5013873e-2 9.5013873e-2
-1.6104004e0 1.8989037e0 9.9297974e-2 9.9297974e-2
-1.4409204e0 1.8989037e0 1.01608266e-1 1.01608266e-1
-1.2714404e0 1.8989037e0 1.01958626e-1 1.01958626e-1
-1.1019604e0 1.8989037e0 1.00536555e-1 1.00536555e-1
-9.324805e-1 1.8989037e0 9.7656952e-2 9.7656952e-2
-7.630005e-1 1.8989037e0 9.364823e-2 9.364823e-2
-5.935205e-1 1.8989037e0 8.8793555e-2 8.8793555e-2
-4.240405e-1 1.8989037e0 8.3344872e-2 8.3344872e-2
-2.545605e-1 1.8989037e0 7.7613861e-2 7.7613861e-2
-8.50806e-2 1.8989037e0 7.1740364e-2 7.1740364e-2
8.43994e-2 1.8989037e0 6.5892014e-2 6.5892014e-2
2.538794e-1 1.8989037e0 6.015879e-2 6.015879e-2
4.233594e-1 1.8989037e0 5.4645323e-2 5.4645323e-2
5.928394e-1 1.8989037e0 4.9384706e-2 4.9384706e-2
7.623193e-1 1.8989037e0 4.4414485e-2 4.4414485e-2
9.317993e-1 1.8989037e0 3.9761592e-2 3.9761592e-2
1.1012793e0 1.8989037e0 3.5433604e-2 3.5433604e-2
1.2707593e0 1.8989037e0 3.143754e-2 3.143754e-2
1.4402393e0 1.8989037e0 2.7764561e-2 2.7764561e-2
1.6097192e0 1.8989037e0 2.4413213e-2 2.4413213e-2
1.7791992e0 1.8989037e0 2.1357909e-2 2.1357909e-2
1.9486792e0 1.8989037e0 1.8596272e-2 1.8596272e-2
2.1181592e0 1.8989037e0 1.6115178e-2 1.6115178e-2
2.2876392e0 1.8989037e0 1.3898672e-2 1.3898672e-2
2.4571191e0 1.8989037e0 1.19283136e-2 1.19283136e-2
2.6265991e0 1.8989037e0 1.01818674e-2 1.01818674e-2
2.7960791e0 1.8989037e0 8.645597e-3 8.645597e-3
2.9655591e0 1.8989037e0 7.3019043e-3 7.3019043e-3
3.135039e0 1.8989037e0 6.1335587e-3 6.1335587e-3
3.304519e0 1.8989037e0 5.1235687e-3 5.1235687e-3
3.473999e0 1.8989037e0 4.25636893e-3 4.25636893e-3
3.643479e0 1.8989037e0 3.51552917e-3 3.51552917e-3
3.812959e0 1.8989037e0 2.88649039e-3 2.88649039e-3
3.982439e0 1.8989037e0 2.35666168e-3 2.35666168e-3
4.151919e0 1.8989037e0 1.9127669e-3 1.9127669e-3
4.321399e0 1.8989037e0 1.54283388e-3 1.54283388e-3
4.4908789e0 1.8989037e0 1.23706628e-3 1.23706628e-3
4.6603589e0 1.8989037e0 9.8598833e-4 9.8598833e-4
4.8298389e0 1.8989037e0 7.8099605e-4 7.8099605e-4
4.9993188e0 1.8989037e0 6.14694406e-4 6.14694406e-4

-5.0e0 1.9797105e0 1.63524715e-3 1.63524715e-3
-4.83052e0 1.9797105e0 2.1650314e-3 2.1650314e-3
-4.66104e0 1.9797105e0 2.8525433e-3 2.8525433e-3
-4.49156e0 1.9797105e0 3.7397142e-3 3.7397142e-3
-4.3220801e0 1.9797105e0 4.8773964e-3 4.8773964e-3
-4.1526001e0 1.9797105e0 6.3259247e-3 6.3259247e-3
-3.9831201e0 1.9797105e0 8.1560179e-3 8.1560179e-3
-3.8136401e0 1.9797105e0 1.04466618e-2 1.04466618e-2
-3.6441602e0 1.9797105e0 1.32842087e-2 1.32842087e-2
-3.4746802e0 1.9797105e0 1.6753724e-2 1.6753724e-2
-3.3052002e0 1.9797105e0 2.09306845e-2 2.09306845e-2
-3.1357202e0 1.9797105e0 2.58699748e-2 2.58699748e-2
-2.9662402e0 1.9797105e0 3.15776233e-2 3.15776233e-2
-2.7967603e0 1.9797105e0 3.80033754e-2 3.80033754e-2
-2.6272803e0 1.9797105e0 4.50057985e-2 4.50057985e-2
-2.4578003e0 1.9797105e0 5.2326268e-2 5.2326268e-2
-2.2883203e0 1.9797105e0 5.9721124e-2 5.9721124e-2
-2.1188403e0 1.9797105e0 6.668114e-2 6.668114e-2
-1.9493604e0 1.9797105e0 7.2906102e-2 7.2906102e-2
-1.7798804e0 1.9797105e0 7.8019743e-2 7.8019743e-2
-1.6104004e0 1.9797105e0 8.166473e-2 8.166473e-2
-1.4409204e0 1.9797105e0 8.3825017e-2 8.3825017e-2
-1.2714404e0 1.9797105e0 8.4468088e-2 8.4468088e-2
-1.1019604e0 1.9797105e0 8.3646306e-2 8.3646306e-2
-9.324805e-1 1.9797105e0 8.1647699e-2 8.1647699e-2
-7.630005e-1 1.9797105e0 7.8650958e-2 7.8650958e-2
-5.935205e-1 1.9797105e0 7.4893803e-2 7.4893803e-2
-4.240405e-1 1.9797105e0 7.0595963e-2 7.0595963e-2
-2.545605e-1 1.9797105e0 6.5986949e-2 6.5986949e-2
-8.50806e-2 1.9797105e0 6.1203145e-2 6.1203145e-2
8.43994e-2 1.9797105e0 5.6374759e-2 5.6374759e-2
2.538794e-1 1.9797105e0 5.162588e-2 5.162588e-2
4.233594e-1 1.9797105e0 4.6988844e-2 4.6988844e-2
5.928394e-1 1.9797105e0 4.2548967e-2 4.2548967e-2
7.623193e-1 1.9797105e0 3.8338403e-2 3.8338403e-2
9.317993e-1 1.9797105e0 3.437509e-2 3.437509e-2
1.1012793e0 1.9797105e0 3.0657655e-2 3.0657655e-2
1.2707593e0 1.9797105e0 2.723366e-2 2.723366e-2
1.4402393e0 1.9797105e0 2.4058904e-2 2.4058904e-2
1.6097192e0 1.9797105e0 2.116792e-2 2.116792e-2
1.7791992e0 1.9797105e0 1.8525359e-2 1.8525359e-2
1.9486792e0 1.9797105e0 1.6139314e-2 1.6139314e-2
2.1181592e0 1.9797105e0 1.3984406e-2 1.3984406e-2
2.2876392e0 1.9797105e0 1.20644164e-2 1.20644164e-2
2.4571191e0 1.9797105e0 1.03510901e-2 1.03510901e-2
2.6265991e0 1.9797105e0 8.83507e-3 8.83507e-3
2.7960791e0 1.9797105e0 7.50129e-3 7.50129e-3
2.9655591e0 1.9797105e0 6.3343529e-3 6.3343529e-3
3.135039e0 1.9797105e0 5.3201772e-3 5.3201772e-3
3.304519e0 1.9797105e0 4.4426212e-3 4.4426212e-3
3.473999e0 1.9797105e0 3.6896892e-3 3.6896892e-3
3.643479e0 1.9797105e0 3.04671144e-3 3.04671144e-3
3.812959e0 1.9797105e0 2.50131007e-3 2.50131007e-3
3.982439e0 1.9797105e0 2.04143484e-3 2.04143484e-3
4.151919e0 1.9797105e0 1.65643694e-3 1.65643694e-3
4.321399e0 1.9797105e0 1.33581924e-3 1.33581924e-3
4.4908789e0 1.9797105e0 1.0706794e-3 1.0706794e-3
4.6603589e0 1.9797105e0 8.5309698e-4 8.5309698e-4
4.8298389e0 1.9797105e0 6.75471748e-4 6.75471748e-4
4.9993188e0 1.9797105e0 5.31532951e-4 5.31532951e-4

-5.0e0 2.0605174e0 1.40296834e-3 1.40296834e-3
-4.83052e0 2.0605174e0 1.85498462e-3 1.85498462e-3
-4.66104e0 2.0605174e0 2.4401959e-3 2.4401959e-3
-4.49156e0 2.0605174e0 3.1931358e-3 3.1931358e-3
-4.3220801e0 2.0605174e0 4.1554134e-3 4.1554134e-3
-4.1526001e0 2.0605174e0 5.3762381e-3 5.3762381e-3
-3.9831201e0 2.0605174e0 6.9120026e-3 6.9120026e-3
-3.8136401e0 2.0605174e0 8.8256635e-3 8.8256635e-3
-3.6441602e0 2.0605174e0 1.11828973e-2 1.11828973e-2
-3.4746802e0 2.0605174e0 1.4049887e-2 1.4049887e-2
-3.3052002e0 2.0605174e0 1.74828377e-2 1.74828377e-2
-3.1357202e0 2.0605174e0 2.15169499e-2 2.15169499e-2
-2.9662402e0 2.0605174e0 2.61542049e-2 2.61542049e-2
-2.7967603e0 2.0605174e0 3.13487682e-2 3.13487682e-2
-2.6272803e0 2.0605174e0 3.69870787e-2 3.69870787e-2
-2.4578003e0 2.0605174e0 4.28904086e-2 4.28904086e-2
-2.2883203e0 2.0605174e0 4.8818256e-2 4.8818256e-2
-2.1188403e0 2.0605174e0 5.444842e-2 5.444842e-2
-1.9493604e0 2.0605174e0 5.9530168e-2 5.9530168e-2
-1.7798804e0 2.0605174e0 6.3730035e-2 6.3730035e-2
-1.6104004e0 2.0605174e0 6.6845006e-2 6.6845006e-2
-1.4409204e0 2.0605174e0 6.880559e-2 6.880559e-2
-1.2714404e0 2.0605174e0 6.957705e-2 6.957705e-2
-1.1019604e0 2.0605174e0 6.9179015e-2 6.9179015e-2
-9.324805e-1 2.0605174e0 6.7801201e-2 6.7801201e-2
-7.630005e-1 2.0605174e0 6.5569623e-2 6.5569623e-2
-5.935205e-1 2.0605174e0 6.2696465e-2 6.2696465e-2
-4.240405e-1 2.0605174e0 5.934524e-2 5.934524e-2
-2.545605e-1 2.0605174e0 5.567485e-2 5.567485e-2
-8.50806e-2 2.0605174e0 5.1811568e-2 5.1811568e-2
8.43994e-2 2.0605174e0 4.7857162e-2 4.7857162e-2
2.538794e-1 2.0605174e0 4.3929222e-2 4.3929222e-2
4.233594e-1 2.0605174e0 4.0098871e-2 4.0098871e-2
5.928394e-1 2.0605174e0 3.6360745e-2 3.6360745e-2
7.623193e-1 2.0605174e0 3.2821518e-2 3.2821518e-2
9.317993e-1 2.0605174e0 2.9465273e-2 2.9465273e-2
1.1012793e0 2.0605174e0 2.6325711e-2 2.6325711e-2
1.2707593e0 2.0605174e0 2.3398586e-2 2.3398586e-2
1.4402393e0 2.0605174e0 2.0700291e-2 2.0700291e-2
1.6097192e0 2.0605174e0 1.8205048e-2 1.8205048e-2
1.7791992e0 2.0605174e0 1.5950682e-2 1.5950682e-2
1.9486792e0 2.0605174e0 1.3900043e-2 1.3900043e-2
2.1181592e0 2.0605174e0 1.2050836e-2 1.2050836e-2
2.2876392e0 2.0605174e0 1.03942123e-2 1.03942123e-2
2.4571191e0 2.0605174e0 8.9188448e-3 8.9188448e-3
2.6265991e0 2.0605174e0 7.6126512e-3 7.6126512e-3
2.7960791e0 2.0605174e0 6.4629439e-3 6.4629439e-3
2.9655591e0 2.0605174e0 5.456891e-3 5.456891e-3
3.135039e0 2.0605174e0 4.5826776e-3 4.5826776e-3
3.304519e0 2.0605174e0 3.8265973e-3 3.8265973e-3
3.473999e0 2.0605174e0 3.1770303e-3 3.1770303e-3
3.643479e0 2.0605174e0 2.6227312e-3 2.6227312e-3
3.812959e0 2.0605174e0 2.15292784e-3 2.15292784e-3
3.982439e0 2.0605174e0 1.75664365e-3 1.75664365e-3
4.151919e0 2.0605174e0 1.42478365e-3 1.42478365e-3
4.321399e0 2.0605174e0 1.14882292e-3 1.14882292e-3
4.4908789e0 2.0605174e0 9.2052792e-4 9.2052792e-4
4.6603589e0 2.0605174e0 7.33206601e-4 7.33206601e-4
4.8298389e0 2.0605174e0 5.80424734e-4 5.80424734e-4
4.9993188e0 2.0605174e0 4.5660374e-4 4.5660374e-4

-5.0e0 2.1413245e0 1.19431534e-3 1.19431534e-3
-4.83052e0 2.1413245e0 1.57678291e-3 1.57678291e-3
-4.66104e0 2.1413245e0 2.07112698e-3 2.07112698e-3
-4.49156e0 2.1413245e0 2.7051054e-3 2.7051054e-3
-4.3220801e0 2.1413245e0 3.5127834e-3 3.5127834e-3
-4.1526001e0 2.1413245e0 4.533497e-3 4.533497e-3
-3.9831201e0 2.1413245e0 5.8123001e-3 5.8123001e-3
-3.8136401e0 2.1413245e0 7.3985992e-3 7.3985992e-3
-3.6441602e0 2.1413245e0 9.3440826e-3 9.3440826e-3
-3.4746802e0 2.1413245e0 1.16973892e-2 1.16973892e-2
-3.3052002e0 2.1413245e0 1.44995282e-2 1.44995282e-2
-3.1357202e0 2.1413245e0 1.77748755e-2 1.77748755e-2
-2.9662402e0 2.1413245e0 2.15223256e-2 2.15223256e-2
-2.7967603e0 2.1413245e0 2.570119e-2 2.570119e-2
-2.6272803e0 2.1413245e0 3.02237923e-2 3.02237923e-2
-2.4578003e0 2.1413245e0 3.49497603e-2 3.49497603e-2
-2.2883203e0 2.1413245e0 3.96924406e-2 3.96924406e-2
-2.1188403e0 2.1413245e0 4.42299332e-2 4.42299332e-2
-1.9493604e0 2.1413245e0 4.8320055e-2 4.8320055e-2
-1.7798804e0 2.1413245e0 5.1787631e-2 5.1787631e-2
-1.6104004e0 2.1413245e0 5.4430518e-2 5.4430518e-2
-1.4409204e0 2.1413245e0 5.6135359e-2 5.6135359e-2
-1.2714404e0 2.1413245e0 5.6941989e-2 5.6941989e-2
-1.1019604e0 2.1413245e0 5.68214e-2 5.68214e-2
-9.324805e-1 2.1413245e0 5.590231e-2 5.590231e-2
-7.630005e-1 2.1413245e0 5.4279045e-2 5.4279045e-2
-5.935205e-1 2.1413245e0 5.2101057e-2 5.2101057e-2
-4.240405e-1 2.1413245e0 4.949354e-2 4.949354e-2
-2.545605e-1 2.1413245e0 4.66044e-2 4.66044e-2
-8.50806e-2 2.1413245e0 4.3497223e-2 4.3497223e-2
8.43994e-2 2.1413245e0 4.0300679e-2 4.0300679e-2
2.538794e-1 2.1413245e0 3.7106897e-2 3.7106897e-2
4.233594e-1 2.1413245e0 3.393156e-2 3.393156e-2
5.928394e-1 2.1413245e0 3.0842215e-2 3.0842215e-2
7.623193e-1 2.1413245e0 2.789461e-2 2.789461e-2
9.317993e-1 2.1413245e0 2.5066367e-2 2.5066367e-2
1.1012793e0 2.1413245e0 2.241488e-2 2.241488e-2
1.2707593e0 2.1413245e0 1.9940616e-2 1.9940616e-2
1.4402393e0 2.1413245e0 1.7666524e-2 1.7666524e-2
1.6097192e0 2.1413245e0 1.5557334e-2 1.5557334e-2
1.7791992e0 2.1413245e0 1.36319376e-2 1.36319376e-2
1.9486792e0 2.1413245e0 1.1883404e-2 1.1883404e-2
2.1181592e0 2.1413245e0 1.03059216e-2 1.03059216e-2
2.2876392e0 2.1413245e0 8.8910756e-3 8.8910756e-3
2.4571191e0 2.1413245e0 7.6301784e-3 7.6301784e-3
2.6265991e0 2.1413245e0 6.5129785e-3 6.5129785e-3
2.7960791e0 2.1413245e0 5.5293672e-3 5.5293672e-3
2.9655591e0 2.1413245e0 4.6685097e-3 4.6685097e-3
3.135039e0 2.1413245e0 3.9203368e-3 3.9203368e-3
3.304519e0 2.1413245e0 3.273273e-3 3.273273e-3
3.473999e0 2.1413245e0 2.716801e-3 2.716801e-3
3.643479e0 2.1413245e0 2.24291916e-3 2.24291916e-3
3.812959e0 2.1413245e0 1.84046017e-3 1.84046017e-3
3.982439e0 2.1413245e0 1.50135149e-3 1.50135149e-3
4.151919e0 2.1413245e0 1.21753734e-3 1.21753734e-3
4.321399e0 2.1413245e0 9.8145105e-4 9.8145105e-4
4.4908789e0 2.1413245e0 7.86283586e-4 7.86283586e-4
4.6603589e0 2.1413245e0 6.2610422e-4 6.2610422e-4
4.8298389e0 2.1413245e0 4.95547601e-4 4.95547601e-4
4.9993188e0 2.1413245e0 3.897321e-4 3.897321e-4

-5.0e0 2.2221313e0 1.0089366e-3 1.0089366e-3
-4.83052e0 2.2221313e0 1.33033908e-3 1.33033908e-3
-4.66104e0 2.2221313e0 1.74450934e-3 1.74450934e-3
-4.49156e0 2.2221313e0 2.27394806e-3 2.27394806e-3
-4.3220801e0 2.2221313e0 2.9465005e-3 2.9465005e-3
-4.1526001e0 2.2221313e0 3.79345e-3 3.79345e-3
-3.9831201e0 2.2221313e0 4.8504326e-3 4.8504326e-3
-3.8136401e0 2.2221313e0 6.1562546e-3 6.1562546e-3
-3.6441602e0 2.2221313e0 7.7496785e-3 7.7496785e-3
-3.4746802e0 2.2221313e0 9.6679248e-3 9.6679248e-3
-3.3052002e0 2.2221313e0 1.19415996e-2 1.19415996e-2
-3.1357202e0 2.2221313e0 1.45864876e-2 1.45864876e-2
-2.9662402e0 2.2221313e0 1.75989404e-2 1.75989404e-2
-2.7967603e0 2.2221313e0 2.09443643e-2 2.09443643e-2
-2.6272803e0 2.2221313e0 2.45553282e-2 2.45553282e-2
-2.4578003e0 2.2221313e0 2.8323052e-2 2.8323052e-2
-2.2883203e0 2.2221313e0 3.21075812e-2 3.21075812e-2
-2.1188403e0 2.2221313e0 3.57411893e-2 3.57411893e-2
-1.9493604e0 2.2221313e0 3.90479842e-2 3.90479842e-2
-1.7798804e0 2.2221313e0 4.18690425e-2 4.18690425e-2
-1.6104004e0 2.2221313e0 4.4049493e-2 4.4049493e-2
-1.4409204e0 2.2221313e0 4.5560878e-2 4.5560878e-2
-1.2714404e0 2.2221313e0 4.6331224e-2 4.6331224e-2
-1.1019604e0 2.2221313e0 4.6414787e-2 4.6414787e-2
-9.324805e-1 2.2221313e0 4.5810516e-2 4.5810516e-2
-7.630005e-1 2.2221313e0 4.4658246e-2 4.4658246e-2
-5.935205e-1 2.2221313e0 4.3007913e-2 4.3007913e-2
-4.240405e-1 2.2221313e0 4.0988957e-2 4.0988957e-2
-2.545605e-1 2.2221313e0 3.8726459e-2 3.8726459e-2
-8.50806e-2 2.2221313e0 3.6251013e-2 3.6251013e-2
8.43994e-2 2.2221313e0 3.3692485e-2 3.3692485e-2
2.538794e-1 2.2221313e0 3.1095981e-2 3.1095981e-2
4.233594e-1 2.2221313e0 2.8497083e-2 2.8497083e-2
5.928394e-1 2.2221313e0 2.594735e-2 2.594735e-2
7.623193e-1 2.2221313e0 2.3506572e-2 2.3506572e-2
9.317993e-1 2.2221313e0 2.1169167e-2 2.1169167e-2
1.1012793e0 2.2221313e0 1.8954416e-2 1.8954416e-2
1.2707593e0 2.2221313e0 1.68876686e-2 1.68876686e-2
1.4402393e0 2.2221313e0 1.49631682e-2 1.49631682e-2
1.6097192e0 2.2221313e0 1.31882271e-2 1.31882271e-2
1.7791992e0 2.2221313e0 1.1563003e-2 1.1563003e-2
1.9486792e0 2.2221313e0 1.00851035e-2 1.00851035e-2
2.1181592e0 2.2221313e0 8.7496115e-3 8.7496115e-3
2.2876392e0 2.2221313e0 7.550522e-3 7.550522e-3
2.4571191e0 2.2221313e0 6.4809233e-3 6.4809233e-3
2.6265991e0 2.2221313e0 5.5331981e-3 5.5331981e-3
2.7960791e0 2.2221313e0 4.6975006e-3 4.6975006e-3
2.9655591e0 2.2221313e0 3.9657617e-3 3.9657617e-3
3.135039e0 2.2221313e0 3.3300134e-3 3.3300134e-3
3.304519e0 2.2221313e0 2.7798755e-3 2.7798755e-3
3.473999e0 2.2221313e0 2.308013e-3 2.308013e-3
3.643479e0 2.2221313e0 1.9046243e-3 1.9046243e-3
3.812959e0 2.2221313e0 1.56259517e-3 1.56259517e-3
3.982439e0 2.2221313e0 1.27446605e-3 1.27446605e-3
4.151919e0 2.2221313e0 1.03348529e-3 1.03348529e-3
4.321399e0 2.2221313e0 8.3282327e-4 8.3282327e-4
4.4908789e0 2.2221313e0 6.67152835e-4 6.67152835e-4
4.6603589e0 2.2221313e0 5.31105339e-4 5.31105339e-4
4.8298389e0 2.2221313e0 4.20289061e-4 4.20289061e-4
4.9993188e0 2.2221313e0 3.30444093e-4 3.30444093e-4

-5.0e0 2.3029382e0 8.4577286e-4 8.4577286e-4
-4.83052e0 2.3029382e0 1.11367145e-3 1.11367145e-3
-4.66104e0 2.3029382e0 1.45783623e-3 1.45783623e-3
-4.49156e0 2.3029382e0 1.89686581e-3 1.89686581e-3
-4.3220801e0 2.3029382e0 2.4526346e-3 2.4526346e-3
-4.1526001e0 2.3029382e0 3.150296e-3 3.150296e-3
-3.9831201e0 2.3029382e0 4.0173993e-3 4.0173993e-3
-3.8136401e0 2.3029382e0 5.08418e-3 5.08418e-3
-3.6441602e0 2.3029382e0 6.380832e-3 6.380832e-3
-3.4746802e0 2.3029382e0 7.9350232e-3 7.9350232e-3
-3.3052002e0 2.3029382e0 9.7682983e-3 9.7682983e-3
-3.1357202e0 2.3029382e0 1.1891576e-2 1.1891576e-2
-2.9662402e0 2.3029382e0 1.42997511e-2 1.42997511e-2
-2.7967603e0 2.3029382e0 1.69652783e-2 1.69652783e-2
-2.6272803e0 2.3029382e0 1.98347481e-2 1.98347481e-2
-2.4578003e0 2.3029382e0 2.28268988e-2 2.28268988e-2
-2.2883203e0 2.3029382e0 2.58337294e-2 2.58337294e-2
-2.1188403e0 2.3029382e0 2.8729161e-2 2.8729161e-2
-1.9493604e0 2.3029382e0 3.13835289e-2 3.13835289e-2
-1.7798804e0 2.3029382e0 3.36727458e-2 3.36727458e-2
-1.6104004e0 2.3029382e0 3.54950235e-2 3.54950235e-2
-1.4409204e0 2.3029382e0 3.67823132e-2 3.67823132e-2
-1.2714404e0 2.3029382e0 3.75048486e-2 3.75048486e-2
-1.1019604e0 2.3029382e0 3.76657849e-2 3.76657849e-2
-9.324805e-1 2.3029382e0 3.7284389e-2 3.7284389e-2
-7.630005e-1 2.3029382e0 3.647119e-2 3.647119e-2
-5.935205e-1 2.3029382e0 3.5252715e-2 3.5252715e-2
-4.240405e-1 2.3029382e0 3.3700208e-2 3.3700208e-2
-2.545605e-1 2.3029382e0 3.1947906e-2 3.1947906e-2
-8.50806e-2 2.3029382e0 3.0007768e-2 3.0007768e-2
8.43994e-2 2.3029382e0 2.7960628e-2 2.7960628e-2
2.538794e-1 2.3029382e0 2.5856937e-2 2.5856937e-2
4.233594e-1 2.3029382e0 2.3753809e-2 2.3753809e-2
5.928394e-1 2.3029382e0 2.1680835e-2 2.1680835e-2
7.623193e-1 2.3029382e0 1.9668055e-2 1.9668055e-2
9.317993e-1 2.3029382e0 1.77377415e-2 1.77377415e-2
1.1012793e0 2.3029382e0 1.5906091e-2 1.5906091e-2
1.2707593e0 2.3029382e0 1.4184464e-2 1.4184464e-2
1.4402393e0 2.3029382e0 1.25801108e-2 1.25801108e-2
1.6097192e0 2.3029382e0 1.10969496e-2 1.10969496e-2
1.7791992e0 2.3029382e0 9.7360025e-3 9.7360025e-3
1.9486792e0 2.3029382e0 8.4962286e-3 8.4962286e-3
2.1181592e0 2.3029382e0 7.3742775e-3 7.3742775e-3
2.2876392e0 2.3029382e0 6.3658937e-3 6.3658937e-3
2.4571191e0 2.3029382e0 5.4658093e-3 5.4658093e-3
2.6265991e0 2.3029382e0 4.667044e-3 4.667044e-3
2.7960791e0 2.3029382e0 3.9628452e-3 3.9628452e-3
2.9655591e0 2.3029382e0 3.3465164e-3 3.3465164e-3
3.135039e0 2.3029382e0 2.8093848e-3 2.8093848e-3
3.304519e0 2.3029382e0 2.3456783e-3 2.3456783e-3
3.473999e0 2.3029382e0 1.9467319e-3 1.9467319e-3
3.643479e0 2.3029382e0 1.60653336e-3 1.60653336e-3
3.812959e0 2.3029382e0 1.31784702e-3 1.31784702e-3
3.982439e0 2.3029382e0 1.07484169e-3 1.07484169e-3
4.151919e0 2.3029382e0 8.71344678e-4 8.71344678e-4
4.321399e0 2.3029382e0 7.0210394e-4 7.0210394e-4
4.4908789e0 2.3029382e0 5.62263503e-4 5.62263503e-4
4.6603589e0 2.3029382e0 4.47484023e-4 4.47484023e-4
4.8298389e0 2.3029382e0 3.54023099e-4 3.54023099e-4
4.9993188e0 2.3029382e0 2.78327963e-4 2.78327963e-4

-5.0e0 2.3837451e0 7.0372508e-4 7.0372508e-4
-4.83052e0 2.3837451e0 9.2513158e-4 9.2513158e-4
-4.66104e0 2.3837451e0 1.20911433e-3 1.20911433e-3
-4.49156e0 2.3837451e0 1.5703878e-3 1.5703878e-3
-4.3220801e0 2.3837451e0 2.02625296e-3 2.02625296e-3
-4.1526001e0 2.3837451e0 2.5969615e-3 2.5969615e-3
-3.9831201e0 2.3837451e0 3.3029808e-3 3.3029808e-3
-3.8136401e0 2.3837451e0 4.1685793e-3 4.1685793e-3
-3.6441602e0 2.3837451e0 5.2162897e-3 5.2162897e-3
-3.4746802e0 2.3837451e0 6.4670781e-3 6.4670781e-3
-3.3052002e0 2.3837451e0 7.936489e-3 7.936489e-3
-3.1357202e0 2.3837451e0 9.6312825e-3 9.6312825e-3
-2.9662402e0 2.3837451e0 1.15464969e-2 1.15464969e-2
-2.7967603e0 2.3837451e0 1.36598253e-2 1.36598253e-2
-2.6272803e0 2.3837451e0 1.59302806e-2 1.59302806e-2
-2.4578003e0 2.3837451e0 1.8294481e-2 1.8294481e-2
-2.2883203e0 2.3837451e0 2.0673815e-2 2.0673815e-2
-2.1188403e0 2.3837451e0 2.29721124e-2 2.29721124e-2
-1.9493604e0 2.3837451e0 2.50900826e-2 2.50900826e-2
-1.7798804e0 2.3837451e0 2.69354616e-2 2.69354616e-2
-1.6104004e0 2.3837451e0 2.84296852e-2 2.84296852e-2
-1.4409204e0 2.3837451e0 2.95150616e-2 2.95150616e-2
-1.2714404e0 2.3837451e0 3.01648618e-2 3.01648618e-2
-1.1019604e0 2.3837451e0 3.03786922e-2 3.03786922e-2
-9.324805e-1 2.3837451e0 3.01760193e-2 3.01760193e-2
-7.630005e-1 2.3837451e0 2.95993724e-2 2.95993724e-2
-5.935205e-1 2.3837451e0 2.86989699e-2 2.86989699e-2
-4.240405e-1 2.3837451e0 2.75343301e-2 2.75343301e-2
-2.545605e-1 2.3837451e0 2.61632703e-2 2.61632703e-2
-8.50806e-2 2.3837451e0 2.46412585e-2 2.46412585e-2
8.43994e-2 2.3837451e0 2.30187032e-2 2.30187032e-2
2.538794e-1 2.3837451e0 2.13424896e-2 2.13424896e-2
4.233594e-1 2.3837451e0 1.9648428e-2 1.9648428e-2
5.928394e-1 2.3837451e0 1.79689691e-2 1.79689691e-2
7.623193e-1 2.3837451e0 1.63295479e-2 1.63295479e-2
9.317993e-1 2.3837451e0 1.47495139e-2 1.47495139e-2
1.1012793e0 2.3837451e0 1.32444835e-2 1.32444835e-2
1.2707593e0 2.3837451e0 1.18246014e-2 1.18246014e-2
1.4402393e0 2.3837451e0 1.04977458e-2 1.04977458e-2
1.6097192e0 2.3837451e0 9.2679802e-3 9.2679802e-3
1.7791992e0 2.3837451e0 8.1372232e-3 8.1372232e-3
1.9486792e0 2.3837451e0 7.105319e-3 7.105319e-3
2.1181592e0 2.3837451e0 6.1700206e-3 6.1700206e-3
2.2876392e0 2.3837451e0 5.3288307e-3 5.3288307e-3
2.4571191e0 2.3837451e0 4.5762029e-3 4.5762029e-3
2.6265991e0 2.3837451e0 3.9083356e-3 3.9083356e-3
2.7960791e0 2.3837451e0 3.3187938e-3 3.3187938e-3
2.9655591e0 2.3837451e0 2.802721e-3 2.802721e-3
3.135039e0 2.3837451e0 2.3535974e-3 2.3535974e-3
3.304519e0 2.3837451e0 1.9648485e-3 1.9648485e-3
3.473999e0 2.3837451e0 1.630948e-3 1.630948e-3
3.643479e0 2.3837451e0 1.34569704e-3 1.34569704e-3
3.812959e0 2.3837451e0 1.1039071e-3 1.1039071e-3
3.982439e0 2.3837451e0 9.00172214e-4 9.00172214e-4
4.151919e0 2.3837451e0 7.29639633e-4 7.29639633e-4
4.321399e0 2.3837451e0 5.87804431e-4 5.87804431e-4
4.4908789e0 2.3837451e0 4.70701991e-4 4.70701991e-4
4.6603589e0 2.3837451e0 3.74555397e-4 3.74555397e-4
4.8298389e0 2.3837451e0 2.96260579e-4 2.96260579e-4
4.9993188e0 2.3837451e0 2.32907059e-4 2.32907059e-4

-5.0e0 2.464552e0 5.8111407e-4 5.8111407e-4
-4.83052e0 2.464552e0 7.6288293e-4 7.6288293e-4
-4.66104e0 2.464552e0 9.9538692e-4 9.9538692e-4
-4.49156e0 2.464552e0 1.29027089e-3 1.29027089e-3
-4.3220801e0 2.464552e0 1.66136139e-3 1.66136139e-3
-4.1526001e0 2.464552e0 2.12448227e-3 2.12448227e-3
-3.9831201e0 2.464552e0 2.6957013e-3 2.6957013e-3
-3.8136401e0 2.464552e0 3.3932301e-3 3.3932301e-3
-3.6441602e0 2.464552e0 4.2343423e-3 4.2343423e-3
-3.4746802e0 2.464552e0 5.2344386e-3 5.2344386e-3
-3.3052002e0 2.464552e0 6.4047105e-3 6.4047105e-3
-3.1357202e0 2.464552e0 7.7497754e-3 7.7497754e-3
-2.9662402e0 2.464552e0 9.2647752e-3 9.2647752e-3
-2.7967603e0 2.464552e0 1.09322246e-2 1.09322246e-2
-2.6272803e0 2.464552e0 1.27199898e-2 1.27199898e-2
-2.4578003e0 2.464552e0 1.45804724e-2 1.45804724e-2
-2.2883203e0 2.464552e0 1.64541019e-2 1.64541019e-2
-2.1188403e0 2.464552e0 1.82687051e-2 1.82687051e-2
-1.9493604e0 2.464552e0 1.995108e-2 1.995108e-2
-1.7798804e0 2.464552e0 2.1428989e-2 2.1428989e-2
-1.6104004e0 2.464552e0 2.26437018e-2 2.26437018e-2
-1.4409204e0 2.464552e0 2.3548111e-2 2.3548111e-2
-1.2714404e0 2.464552e0 2.41183537e-2 2.41183537e-2
-1.1019604e0 2.464552e0 2.43497441e-2 2.43497441e-2
-9.324805e-1 2.464552e0 2.42534302e-2 2.42534302e-2
-7.630005e-1 2.464552e0 2.38590067e-2 2.38590067e-2
-5.935205e-1 2.464552e0 2.32016699e-2 2.32016699e-2
-4.240405e-1 2.464552e0 2.2324642e-2 2.2324642e-2
-2.545605e-1 2.464552e0 2.1272499e-2 2.1272499e-2
-8.50806e-2 2.464552e0 2.0088951e-2 2.0088951e-2
8.43994e-2 2.464552e0 1.88146735e-2 1.88146735e-2
2.538794e-1 2.464552e0 1.74848222e-2 1.74848222e-2
4.233594e-1 2.464552e0 1.61316762e-2 1.61316762e-2
5.928394e-1 2.464552e0 1.47812459e-2 1.47812459e-2
7.623193e-1 2.464552e0 1.34558318e-2 1.34558318e-2
9.317993e-1 2.464552e0 1.21727534e-2 1.21727534e-2
1.1012793e0 2.464552e0 1.09453708e-2 1.09453708e-2
1.2707593e0 2.464552e0 9.7838725e-3 9.7838725e-3
1.4402393e0 2.464552e0 8.6948817e-3 8.6948817e-3
1.6097192e0 2.464552e0 7.6833345e-3 7.6833345e-3
1.7791992e0 2.464552e0 6.7510226e-3 6.7510226e-3
1.9486792e0 2.464552e0 5.8987198e-3 5.8987198e-3
2.1181592e0 2.464552e0 5.1249438e-3 5.1249438e-3
2.2876392e0 2.464552e0 4.428214e-3 4.428214e-3
2.4571191e0 2.464552e0 3.8038951e-3 3.8038951e-3
2.6265991e0 2.464552e0 3.249797e-3 3.249797e-3
2.7960791e0 2.464552e0 2.760381e-3 2.760381e-3
2.9655591e0 2.464552e0 2.3317525e-3 2.3317525e-3
3.135039e0 2.464552e0 1.9581743e-3 1.9581743e-3
3.304519e0 2.464552e0 1.6348851e-3 1.6348851e-3
3.473999e0 2.464552e0 1.3568759e-3 1.3568759e-3
3.643479e0 2.464552e0 1.11950273e-3 1.11950273e-3
3.812959e0 2.464552e0 9.18384457e-4 9.18384457e-4
3.982439e0 2.464552e0 7.48745567e-4 7.48745567e-4
4.151919e0 2.464552e0 6.06903717e-4 6.06903717e-4
4.321399e0 2.464552e0 4.88859439e-4 4.88859439e-4
4.4908789e0 2.464552e0 3.9147252e-4 3.9147252e-4
4.6603589e0 2.464552e0 3.11444455e-4 3.11444455e-4
4.8298389e0 2.464552e0 2.46301028e-4 2.46301028e-4
4.9993188e0 2.464552e0 1.93542435e-4 1.93542435e-4

-5.0e0 2.5453589e0 4.7632582e-4 4.7632582e-4
-4.83052e0 2.5453589e0 6.2434773e-4 6.2434773e-4
-4.66104e0 2.5453589e0 8.1329494e-4 8.1329494e-4
-4.49156e0 2.5453589e0 1.05231339e-3 1.05231339e-3
-4.3220801e0 2.5453589e0 1.35214769e-3 1.35214769e-3
-4.1526001e0 2.5453589e0 1.72504915e-3 1.72504915e-3
-3.9831201e0 2.5453589e0 2.1840853e-3 2.1840853e-3
-3.8136401e0 2.5453589e0 2.74279857e-3 2.74279857e-3
-3.6441602e0 2.5453589e0 3.4130412e-3 3.4130412e-3
-3.4746802e0 2.5453589e0 4.2080179e-3 4.2080179e-3
-3.3052002e0 2.5453589e0 5.1347704e-3 5.1347704e-3
-3.1357202e0 2.5453589e0 6.1963545e-3 6.1963545e-3
-2.9662402e0 2.5453589e0 7.3884036e-3 7.3884036e-3
-2.7967603e0 2.5453589e0 8.6968866e-3 8.6968866e-3
-2.6272803e0 2.5453589e0 1.00973418e-2 1.00973418e-2
-2.4578003e0 2.5453589e0 1.15550113e-2 1.15550113e-2
-2.2883203e0 2.5453589e0 1.30227312e-2 1.30227312e-2
-2.1188403e0 2.5453589e0 1.44495665e-2 1.44495665e-2
-1.9493604e0 2.5453589e0 1.57779568e-2 1.57779568e-2
-1.7798804e0 2.5453589e0 1.6955459e-2 1.6955459e-2
-1.6104004e0 2.5453589e0 1.7934311e-2 1.7934311e-2
-1.4409204e0 2.5453589e0 1.86791835e-2 1.86791835e-2
-1.2714404e0 2.5453589e0 1.91693935e-2 1.91693935e-2
-1.1019604e0 2.5453589e0 1.93974596e-2 1.93974596e-2
-9.324805e-1 2.5453589e0 1.9370785e-2 1.9370785e-2
-7.630005e-1 2.5453589e0 1.9106746e-2 1.9106746e-2
-5.935205e-1 2.5453589e0 1.86307974e-2 1.86307974e-2
-4.240405e-1 2.5453589e0 1.79763034e-2 1.79763034e-2
-2.545605e-1 2.5453589e0 1.71755695e-2 1.71755695e-2
-8.50806e-2 2.5453589e0 1.62612471e-2 1.62612471e-2
8.43994e-2 2.5453589e0 1.52663094e-2 1.52663094e-2
2.538794e-1 2.5453589e0 1.4219334e-2 1.4219334e-2
4.233594e-1 2.5453589e0 1.3146003e-2 1.3146003e-2
5.928394e-1 2.5453589e0 1.20686029e-2 1.20686029e-2
7.623193e-1 2.5453589e0 1.10054047e-2 1.10054047e-2
9.317993e-1 2.5453589e0 9.9713995e-3 9.9713995e-3
1.1012793e0 2.5453589e0 8.9782184e-3 8.9782184e-3
1.2707593e0 2.5453589e0 8.0353304e-3 8.0353304e-3
1.4402393e0 2.5453589e0 7.1485362e-3 7.1485362e-3
1.6097192e0 2.5453589e0 6.3227733e-3 6.3227733e-3
1.7791992e0 2.5453589e0 5.5599364e-3 5.5599364e-3
1.9486792e0 2.5453589e0 4.8610948e-3 4.8610948e-3
2.1181592e0 2.5453589e0 4.2264023e-3 4.2264023e-3
2.2876392e0 2.5453589e0 3.6534952e-3 3.6534952e-3
2.4571191e0 2.5453589e0 3.1396881e-3 3.1396881e-3
2.6265991e0 2.5453589e0 2.6831061e-3 2.6831061e-3
2.7960791e0 2.5453589e0 2.2799977e-3 2.2799977e-3
2.9655591e0 2.5453589e0 1.9259135e-3 1.9259135e-3
3.135039e0 2.5453589e0 1.617613e-3 1.617613e-3
3.304519e0 2.5453589e0 1.3506847e-3 1.3506847e-3
3.473999e0 2.5453589e0 1.1210892e-3 1.1210892e-3
3.643479e0 2.5453589e0 9.25085248e-4 9.25085248e-4
3.812959e0 2.5453589e0 7.58740048e-4 7.58740048e-4
3.982439e0 2.5453589e0 6.18671472e-4 6.18671472e-4
4.151919e0 2.5453589e0 5.01376273e-4 5.01376273e-4
4.321399e0 2.5453589e0 4.03860423e-4 4.03860423e-4
4.4908789e0 2.5453589e0 3.23331291e-4 3.23331291e-4
4.6603589e0 2.5453589e0 2.57200041e-4 2.57200041e-4
4.8298389e0 2.5453589e0 2.0339906e-4 2.0339906e-4
4.9993188e0 2.5453589e0 1.59814444e-4 1.59814444e-4

-5.0e0 2.6261658e0 3.8747215e-4 3.8747215e-4
-4.83052e0 2.6261658e0 5.0720937e-4 5.0720937e-4
-4.66104e0 2.6261658e0 6.5960982e-4 6.5960982e-4
-4.49156e0 2.6261658e0 8.5193367e-4 8.5193367e-4
-4.3220801e0 2.6261658e0 1.0927561e-3 1.0927561e-3
-4.1526001e0 2.6261658e0 1.3910646e-3 1.3910646e-3
-3.9831201e0 2.6261658e0 1.75715446e-3 1.75715446e-3
-3.8136401e0 2.6261658e0 2.20107272e-3 2.20107272e-3
-3.6441602e0 2.6261658e0 2.73253763e-3 2.73253763e-3
-3.4746802e0 2.6261658e0 3.3602896e-3 3.3602896e-3
-3.3052002e0 2.6261658e0 4.0893362e-3 4.0893362e-3
-3.1357202e0 2.6261658e0 4.9223349e-3 4.9223349e-3
-2.9662402e0 2.6261658e0 5.8548975e-3 5.8548975e-3
-2.7967603e0 2.6261658e0 6.8769327e-3 6.8769327e-3
-2.6272803e0 2.6261658e0 7.9686882e-3 7.9686882e-3
-2.4578003e0 2.6261658e0 9.1044202e-3 9.1044202e-3
-2.2883203e0 2.6261658e0 1.02502637e-2 1.02502637e-2
-2.1188403e0 2.6261658e0 1.1365595e-2 1.1365595e-2
-1.9493604e0 2.6261658e0 1.24093246e-2 1.24093246e-2
-1.7798804e0 2.6261658e0 1.3340588e-2 1.3340588e-2
-1.6104004e0 2.6261658e0 1.41238828e-2 1.41238828e-2
-1.4409204e0 2.6261658e0 1.47313521e-2 1.47313521e-2
-1.2714404e0 2.6261658e0 1.51452527e-2 1.51452527e-2
-1.1019604e0 2.6261658e0 1.53579755e-2 1.53579755e-2
-9.324805e-1 2.6261658e0 1.53732591e-2 1.53732591e-2
-7.630005e-1 2.6261658e0 1.52012668e-2 1.52012668e-2
-5.935205e-1 2.6261658e0 1.48619319e-2 1.48619319e-2
-4.240405e-1 2.6261658e0 1.43766165e-2 1.43766165e-2
-2.545605e-1 2.6261658e0 1.37697656e-2 1.37697656e-2
-8.50806e-2 2.6261658e0 1.30695096e-2 1.30695096e-2
8.43994e-2 2.6261658e0 1.22983612e-2 1.22983612e-2
2.538794e-1 2.6261658e0 1.14799222e-2 1.14799222e-2
4.233594e-1 2.6261658e0 1.0634713e-2 1.0634713e-2
5.928394e-1 2.6261658e0 9.781525e-3 9.781525e-3
7.623193e-1 2.6261658e0 8.9348792e-3 8.9348792e-3
9.317993e-1 2.6261658e0 8.1077867e-3 8.1077867e-3
1.1012793e0 2.6261658e0 7.310325e-3 7.310325e-3
1.2707593e0 2.6261658e0 6.550203e-3 6.550203e-3
1.4402393e0 2.6261658e0 5.8345076e-3 5.8345076e-3
1.6097192e0 2.6261658e0 5.165467e-3 5.165467e-3
1.7791992e0 2.6261658e0 4.5459366e-3 4.5459366e-3
1.9486792e0 2.6261658e0 3.9770401e-3 3.9770401e-3
2.1181592e0 2.6261658e0 3.4601553e-3 3.4601553e-3
2.2876392e0 2.6261658e0 2.9922673e-3 2.9922673e-3
2.4571191e0 2.6261658e0 2.5728986e-3 2.5728986e-3
2.6265991e0 2.6261658e0 2.1995715e-3 2.1995715e-3
2.7960791e0 2.6261658e0 1.8691817e-3 1.8691817e-3
2.9655591e0 2.6261658e0 1.5796974e-3 1.5796974e-3
3.135039e0 2.6261658e0 1.3269934e-3 1.3269934e-3
3.304519e0 2.6261658e0 1.107981e-3 1.107981e-3
3.473999e0 2.6261658e0 9.1984268e-4 9.1984268e-4
3.643479e0 2.6261658e0 7.59131601e-4 7.59131601e-4
3.812959e0 2.6261658e0 6.22617125e-4 6.22617125e-4
3.982439e0 2.6261658e0 5.07660136e-4 5.07660136e-4
4.151919e0 2.6261658e0 4.1141796e-4 4.1141796e-4
4.321399e0 2.6261658e0 3.31337268e-4 3.31337268e-4
4.4908789e0 2.6261658e0 2.65247903e-4 2.65247903e-4
4.6603589e0 2.6261658e0 2.11017697e-4 2.11017697e-4
4.8298389e0 2.6261658e0 1.66840608e-4 1.66840608e-4
4.9993188e0 2.6261658e0 1.31071349e-4 1.31071349e-4

-5.0e0 2.7069727e0 3.1293895e-4 3.1293895e-4
-4.83052e0 2.7069727e0 4.0902704e-4 4.0902704e-4
-4.66104e0 2.7069727e0 5.3108884e-4 5.3108884e-4
-4.49156e0 2.7069727e0 6.847256e-4 6.847256e-4
-4.3220801e0 2.7069727e0 8.7652414e-4 8.7652414e-4
-4.1526001e0 2.7069727e0 1.11362866e-3 1.11362866e-3
-3.9831201e0 2.7069727e0 1.40366212e-3 1.40366212e-3
-3.8136401e0 2.7069727e0 1.7540919e-3 1.7540919e-3
-3.6441602e0 2.7069727e0 2.17271756e-3 2.17271756e-3
-3.4746802e0 2.7069727e0 2.66512413e-3 2.66512413e-3
-3.3052002e0 2.7069727e0 3.2355205e-3 3.2355205e-3
-3.1357202e0 2.7069727e0 3.8854608e-3 3.8854608e-3
-2.9662402e0 2.7069727e0 4.6117755e-3 4.6117755e-3
-2.7967603e0 2.7069727e0 5.4050635e-3 5.4050635e-3
-2.6272803e0 2.7069727e0 6.2524234e-3 6.2524234e-3
-2.4578003e0 2.7069727e0 7.1329129e-3 7.1329129e-3
-2.2883203e0 2.7069727e0 8.021983e-3 8.021983e-3
-2.1188403e0 2.7069727e0 8.8898495e-3 8.8898495e-3
-1.9493604e0 2.7069727e0 9.7055115e-3 9.7055115e-3
-1.7798804e0 2.7069727e0 1.04382324e-2 1.04382324e-2
-1.6104004e0 2.7069727e0 1.10602765e-2 1.10602765e-2
-1.4409204e0 2.7069727e0 1.1551077e-2 1.1551077e-2
-1.2714404e0 2.7069727e0 1.18946692e-2 1.18946692e-2
-1.1019604e0 2.7069727e0 1.20854439e-2 1.20854439e-2
-9.324805e-1 2.7069727e0 1.21236003e-2 1.21236003e-2
-7.630005e-1 2.7069727e0 1.20163805e-2 1.20163805e-2
-5.935205e-1 2.7069727e0 1.17758478e-2 1.17758478e-2
-4.240405e-1 2.7069727e0 1.1418997e-2 1.1418997e-2
-2.545605e-1 2.7069727e0 1.09641667e-2 1.09641667e-2
-8.50806e-2 2.7069727e0 1.04303699e-2 1.04303699e-2
8.43994e-2 2.7069727e0 9.8367389e-3 9.8367389e-3
2.538794e-1 2.7069727e0 9.201438e-3 9.201438e-3
4.233594e-1 2.7069727e0 8.5410954e-3 8.5410954e-3
5.928394e-1 2.7069727e0 7.869917e-3 7.869917e-3
7.623193e-1 2.7069727e0 7.200862e-3 7.200862e-3
9.317993e-1 2.7069727e0 6.5439815e-3 6.5439815e-3
1.1012793e0 2.7069727e0 5.9086551e-3 5.9086551e-3
1.2707593e0 2.7069727e0 5.301765e-3 5.301765e-3
1.4402393e0 2.7069727e0 4.7268362e-3 4.7268362e-3
1.6097192e0 2.7069727e0 4.1882698e-3 4.1882698e-3
1.7791992e0 2.7069727e0 3.6897374e-3 3.6897374e-3
1.9486792e0 2.7069727e0 3.2307333e-3 3.2307333e-3
2.1181592e0 2.7069727e0 2.8119182e-3 2.8119182e-3
2.2876392e0 2.7069727e0 2.4332701e-3 2.4332701e-3
2.4571191e0 2.7069727e0 2.0934047e-3 2.0934047e-3
2.6265991e0 2.7069727e0 1.7904192e-3 1.7904192e-3
2.7960791e0 2.7069727e0 1.5220482e-3 1.5220482e-3
2.9655591e0 2.7069727e0 1.2864662e-3 1.2864662e-3
3.135039e0 2.7069727e0 1.08090201e-3 1.08090201e-3
3.304519e0 2.7069727e0 9.0281654e-4 9.0281654e-4
3.473999e0 2.7069727e0 7.4953053e-4 7.4953053e-4
3.643479e0 2.7069727e0 6.18562009e-4 6.18562009e-4
3.812959e0 2.7069727e0 5.0743112e-4 5.0743112e-4
3.982439e0 2.7069727e0 4.13672755e-4 4.13672755e-4
4.151919e0 2.7069727e0 3.35264308e-4 3.35264308e-4
4.321399e0 2.7069727e0 2.7001397e-4 2.7001397e-4
4.4908789e0 2.7069727e0 2.16118529e-4 2.16118529e-4
4.6603589e0 2.7069727e0 1.71934125e-4 1.71934125e-4
4.8298389e0 2.7069727e0 1.35910596e-4 1.35910596e-4
4.9993188e0 2.7069727e0 1.06781108e-4 1.06781108e-4

-5.0e0 2.7877795e0 2.5089932e-4 2.5089932e-4
-4.83052e0 2.7877795e0 3.2746577e-4 3.2746577e-4
-4.66104e0 2.7877795e0 4.2445372e-4 4.2445372e-4
-4.49156e0 2.7877795e0 5.4633183e-4 5.4633183e-4
-4.3220801e0 2.7877795e0 6.9813228e-4 6.9813228e-4
-4.1526001e0 2.7877795e0 8.852271e-4 8.852271e-4
-3.9831201e0 2.7877795e0 1.1134237e-3 1.1134237e-3
-3.8136401e0 2.7877795e0 1.38847339e-3 1.38847339e-3
-3.6441602e0 2.7877795e0 1.71573788e-3 1.71573788e-3
-3.4746802e0 2.7877795e0 2.09986722e-3 2.09986722e-3
-3.3052002e0 2.7877795e0 2.54353825e-3 2.54353825e-3
-3.1357202e0 2.7877795e0 3.04753339e-3 3.04753339e-3
-2.9662402e0 2.7877795e0 3.609285e-3 3.609285e-3
-2.7967603e0 2.7877795e0 4.2226385e-3 4.2226385e-3
-2.6272803e0 2.7877795e0 4.8765741e-3 4.8765741e-3
-2.4578003e0 2.7877795e0 5.5561255e-3 5.5561255e-3
-2.2883203e0 2.7877795e0 6.2428947e-3 6.2428947e-3
-2.1188403e0 2.7877795e0 6.914534e-3 6.914534e-3
-1.9493604e0 2.7877795e0 7.5477705e-3 7.5477705e-3
-1.7798804e0 2.7877795e0 8.120677e-3 8.120677e-3
-1.6104004e0 2.7877795e0 8.6114345e-3 8.6114345e-3
-1.4409204e0 2.7877795e0 9.0039355e-3 9.0039355e-3
-1.2714404e0 2.7877795e0 9.2862875e-3 9.2862875e-3
-1.1019604e0 2.7877795e0 9.4518985e-3 9.4518985e-3
-9.324805e-1 2.7877795e0 9.5010316e-3 9.5010316e-3
-7.630005e-1 2.7877795e0 9.4372267e-3 9.4372267e-3
-5.935205e-1 2.7877795e0 9.2694731e-3 9.2694731e-3
-4.240405e-1 2.7877795e0 9.0092519e-3 9.0092519e-3
-2.545605e-1 2.7877795e0 8.6700659e-3 8.6700659e-3
-8.50806e-2 2.7877795e0 8.2663748e-3 8.2663748e-3
8.43994e-2 2.7877795e0 7.8126353e-3 7.8126353e-3
2.538794e-1 2.7877795e0 7.3225487e-3 7.3225487e-3
4.233594e-1 2.7877795e0 6.8103697e-3 6.8103697e-3
5.928394e-1 2.7877795e0 6.2862439e-3 6.2862439e-3
7.623193e-1 2.7877795e0 5.7614058e-3 5.7614058e-3
9.317993e-1 2.7877795e0 5.2431839e-3 5.2431839e-3
1.1012793e0 2.7877795e0 4.740614e-3 4.740614e-3
1.2707593e0 2.7877795e0 4.2588815e-3 4.2588815e-3
1.4402393e0 2.7877795e0 3.8010065e-3 3.8010065e-3
1.6097192e0 2.7877795e0 3.3721011e-3 3.3721011e-3
1.7791992e0 2.7877795e0 2.973052e-3 2.973052e-3
1.9486792e0 2.7877795e0 2.6049535e-3 2.6049535e-3
2.1181592e0 2.7877795e0 2.2691243e-3 2.2691243e-3
2.2876392e0 2.7877795e0 1.9648108e-3 1.9648108e-3
2.4571191e0 2.7877795e0 1.6910269e-3 1.6910269e-3
2.6265991e0 2.7877795e0 1.4470349e-3 1.4470349e-3
2.7960791e0 2.7877795e0 1.2304692e-3 1.2304692e-3
2.9655591e0 2.7877795e0 1.04042184e-3 1.04042184e-3
3.135039e0 2.7877795e0 8.7431792e-4 8.7431792e-4
3.304519e0 2.7877795e0 7.3040382e-4 7.3040382e-4
3.473999e0 2.7877795e0 6.0653677e-4 6.0653677e-4
3.643479e0 2.7877795e0 5.005644e-4 5.005644e-4
3.812959e0 2.7877795e0 4.10677893e-4 4.10677893e-4
3.982439e0 2.7877795e0 3.34810143e-4 3.34810143e-4
4.151919e0 2.7877795e0 2.71377469e-4 2.71377469e-4
4.321399e0 2.7877795e0 2.18545613e-4 2.18545613e-4
4.4908789e0 2.7877795e0 1.7492418e-4 1.7492418e-4
4.6603589e0 2.7877795e0 1.39149628e-4 1.39149628e-4
4.8298389e0 2.7877795e0 1.09984904e-4 1.09984904e-4
4.9993188e0 2.7877795e0 8.6395737e-5 8.6395737e-5

-5.0e0 2.8685864e0 1.9968721e-4 1.9968721e-4
-4.83052e0 2.8685864e0 2.6026228e-4 2.6026228e-4
-4.66104e0 2.8685864e0 3.3683621e-4 3.3683621e-4
-4.49156e0 2.8685864e0 4.3284604e-4 4.3284604e-4
-4.3220801e0 2.8685864e0 5.5215302e-4 5.5215302e-4
-4.1526001e0 2.8685864e0 6.9869333e-4 6.9869333e-4
-3.9831201e0 2.8685864e0 8.7694142e-4 8.7694142e-4
-3.8136401e0 2.8685864e0 1.09136781e-3 1.09136781e-3
-3.6441602e0 2.8685864e0 1.34580142e-3 1.34580142e-3
-3.4746802e0 2.8685864e0 1.64340733e-3 1.64340733e-3
-3.3052002e0 2.8685864e0 1.98650247e-3 1.98650247e-3
-3.1357202e0 2.8685864e0 2.37517696e-3 2.37517696e-3
-2.9662402e0 2.8685864e0 2.8075477e-3 2.8075477e-3
-2.7967603e0 2.8685864e0 3.2789912e-3 3.2789912e-3
-2.6272803e0 2.8685864e0 3.7806735e-3 3.7806735e-3
-2.4578003e0 2.8685864e0 4.3024849e-3 4.3024849e-3
-2.2883203e0 2.8685864e0 4.830217e-3 4.830217e-3
-2.1188403e0 2.8685864e0 5.3467424e-3 5.3467424e-3
-1.9493604e0 2.8685864e0 5.8368442e-3 5.8368442e-3
-1.7798804e0 2.8685864e0 6.2818747e-3 6.2818747e-3
-1.6104004e0 2.8685864e0 6.6659996e-3 6.6659996e-3
-1.4409204e0 2.8685864e0 6.9777248e-3 6.9777248e-3
-1.2714404e0 2.8685864e0 7.2058388e-3 7.2058388e-3
-1.1019604e0 2.8685864e0 7.3484871e-3 7.3484871e-3
-9.324805e-1 2.8685864e0 7.3994096e-3 7.3994096e-3
-7.630005e-1 2.8685864e0 7.3643219e-3 7.3643219e-3
-5.935205e-1 2.8685864e0 7.2488408e-3 7.2488408e-3
-4.240405e-1 2.8685864e0 7.0610167e-3 7.0610167e-3
-2.545605e-1 2.8685864e0 6.8091846e-3 6.8091846e-3
-8.50806e-2 2.8685864e0 6.505542e-3 6.505542e-3
8.43994e-2 2.8685864e0 6.1614894e-3 6.1614894e-3
2.538794e-1 2.8685864e0 5.7866684e-3 5.7866684e-3
4.233594e-1 2.8685864e0 5.3915607e-3 5.3915607e-3
5.928394e-1 2.8685864e0 4.9855003e-3 4.9855003e-3
7.623193e-1 2.8685864e0 4.57656e-3 4.57656e-3
9.317993e-1 2.8685864e0 4.1716934e-3 4.1716934e-3
1.1012793e0 2.8685864e0 3.776451e-3 3.776451e-3
1.2707593e0 2.8685864e0 3.3965599e-3 3.3965599e-3
1.4402393e0 2.8685864e0 3.0351762e-3 3.0351762e-3
1.6097192e0 2.8685864e0 2.6947707e-3 2.6947707e-3
1.7791992e0 2.8685864e0 2.3781334e-3 2.3781334e-3
1.9486792e0 2.8685864e0 2.0854297e-3 2.0854297e-3
2.1181592e0 2.8685864e0 1.818019e-3 1.818019e-3
2.2876392e0 2.8685864e0 1.5749318e-3 1.5749318e-3
2.4571191e0 2.8685864e0 1.3564142e-3 1.3564142e-3
2.6265991e0 2.8685864e0 1.16102077e-3 1.16102077e-3
2.7960791e0 2.8685864e0 9.8777455e-4 9.8777455e-4
2.9655591e0 2.8685864e0 8.3549512e-4 8.3549512e-4
3.135039e0 2.8685864e0 7.0232837e-4 7.0232837e-4
3.304519e0 2.8685864e0 5.8684862e-4 5.8684862e-4
3.473999e0 2.8685864e0 4.8739233e-4 4.8739233e-4
3.643479e0 2.8685864e0 4.0229402e-4 4.0229402e-4
3.812959e0 2.8685864e0 3.300808e-4 3.300808e-4
3.982439e0 2.8685864e0 2.69133284e-4 2.69133284e-4
4.151919e0 2.8685864e0 2.18112602e-4 2.18112602e-4
4.321399e0 2.8685864e0 1.75700565e-4 1.75700565e-4
4.4908789e0 2.8685864e0 1.40633302e-4 1.40633302e-4
4.6603589e0 2.8685864e0 1.11842584e-4 1.11842584e-4
4.8298389e0 2.8685864e0 8.8420775e-5 8.8420775e-5
4.9993188e0 2.8685864e0 6.94436064e-5 6.94436064e-5

-5.0e0 2.9493935e0 1.5781034e-4 1.5781034e-4
-4.83052e0 2.9493935e0 2.0535124e-4 2.0535124e-4
-4.66104e0 2.9493935e0 2.6542715e-4 2.6542715e-4
-4.49156e0 2.9493935e0 3.4046936e-4 3.4046936e-4
-4.3220801e0 2.9493935e0 4.3357874e-4 4.3357874e-4
-4.1526001e0 2.9493935e0 5.476506e-4 5.476506e-4
-3.9831201e0 2.9493935e0 6.8614859e-4 6.8614859e-4
-3.8136401e0 2.9493935e0 8.5208533e-4 8.5208533e-4
-3.6441602e0 2.9493935e0 1.04855026e-3 1.04855026e-3
-3.4746802e0 2.9493935e0 1.27797931e-3 1.27797931e-3
-3.3052002e0 2.9493935e0 1.54165802e-3 1.54165802e-3
-3.1357202e0 2.9493935e0 1.83977766e-3 1.83977766e-3
-2.9662402e0 2.9493935e0 2.17084746e-3 2.17084746e-3
-2.7967603e0 2.9493935e0 2.5310044e-3 2.5310044e-3
-2.6272803e0 2.9493935e0 2.9141667e-3 2.9141667e-3
-2.4578003e0 2.9493935e0 3.31278023e-3 3.31278023e-3
-2.2883203e0 2.9493935e0 3.7157394e-3 3.7157394e-3
-2.1188403e0 2.9493935e0 4.1113635e-3 4.1113635e-3
-1.9493604e0 2.9493935e0 4.4877335e-3 4.4877335e-3
-1.7798804e0 2.9493935e0 4.831808e-3 4.831808e-3
-1.6104004e0 2.9493935e0 5.129697e-3 5.129697e-3
-1.4409204e0 2.9493935e0 5.3750093e-3 5.3750093e-3
-1.2714404e0 2.9493935e0 5.5591609e-3 5.5591609e-3
-1.1019604e0 2.9493935e0 5.6763472e-3 5.6763472e-3
-9.324805e-1 2.9493935e0 5.726383e-3 5.726383e-3
-7.630005e-1 2.9493935e0 5.710353e-3 5.710353e-3
-5.935205e-1 2.9493935e0 5.6319025e-3 5.6319025e-3
-4.240405e-1 2.9493935e0 5.4965802e-3 5.4965802e-3
-2.545605e-1 2.9493935e0 5.3116147e-3 5.3116147e-3
-8.50806e-2 2.9493935e0 5.0858302e-3 5.0858302e-3
8.43994e-2 2.9493935e0 4.8260219e-3 4.8260219e-3
2.538794e-1 2.9493935e0 4.5407602e-3 4.5407602e-3
4.233594e-1 2.9493935e0 4.2380606e-3 4.2380606e-3
5.928394e-1 2.9493935e0 3.9257228e-3 3.9257228e-3
7.623193e-1 2.9493935e0 3.6092102e-3 3.6092102e-3
9.317993e-1 2.9493935e0 3.2946812e-3 3.2946812e-3
1.1012793e0 2.9493935e0 2.9868549e-3 2.9868549e-3
1.2707593e0 2.9493935e0 2.6894298e-3 2.6894298e-3
1.4402393e0 2.9493935e0 2.4058162e-3 2.4058162e-3
1.6097192e0 2.9493935e0 2.1386946e-3 2.1386946e-3
1.7791992e0 2.9493935e0 1.8886919e-3 1.8886919e-3
1.9486792e0 2.9493935e0 1.6576927e-3 1.6576927e-3
2.1181592e0 2.9493935e0 1.4460953e-3 1.4460953e-3
2.2876392e0 2.9493935e0 1.25360426e-3 1.25360426e-3
2.4571191e0 2.9493935e0 1.08012259e-3 1.08012259e-3
2.6265991e0 2.9493935e0 9.251124e-4 9.251124e-4
2.7960791e0 2.9493935e0 7.8732889e-4 7.8732889e-4
2.9655591e0 2.9493935e0 6.6620126e-4 6.6620126e-4
3.135039e0 2.9493935e0 5.60169e-4 5.60169e-4
3.304519e0 2.9493935e0 4.6814961e-4 4.6814961e-4
3.473999e0 2.9493935e0 3.8892119e-4 3.8892119e-4
3.643479e0 2.9493935e0 3.2109497e-4 3.2109497e-4
3.812959e0 2.9493935e0 2.63486734e-4 2.63486734e-4
3.982439e0 2.9493935e0 2.14861897e-4 2.14861897e-4
4.151919e0 2.9493935e0 1.74142444e-4 1.74142444e-4
4.321399e0 2.9493935e0 1.40272134e-4 1.40272134e-4
4.4908789e0 2.9493935e0 1.12274129e-4 1.12274129e-4
4.6603589e0 2.9493935e0 8.9309245e-5 8.9309245e-5
4.8298389e0 2.9493935e0 7.05969469e-5 7.05969469e-5
4.9993188e0 2.9493935e0 5.54437337e-5 5.54437337e-5

-5.0e0 3.0302003e0 1.23809926e-4 1.23809926e-4
-4.83052e0 3.0302003e0 1.6091938e-4 1.6091938e-4
-4.66104e0 3.0302003e0 2.0764496e-4 2.0764496e-4
-4.49156e0 3.0302003e0 2.659373e-4 2.659373e-4
-4.3220801e0 3.0302003e0 3.380306e-4 3.380306e-4
-4.1526001e0 3.0302003e0 4.2631485e-4 4.2631485e-4
-3.9831201e0 3.0302003e0 5.3304416e-4 5.3304416e-4
-3.8136401e0 3.0302003e0 6.6073419e-4 6.6073419e-4
-3.6441602e0 3.0302003e0 8.1149844e-4 8.1149844e-4
-3.4746802e0 3.0302003e0 9.8716034e-4 9.8716034e-4
-3.3052002e0 3.0302003e0 1.18856444e-3 1.18856444e-3
-3.1357202e0 3.0302003e0 1.41606612e-3 1.41606612e-3
-2.9662402e0 3.0302003e0 1.66795276e-3 1.66795276e-3
-2.7967603e0 3.0302003e0 1.94182321e-3 1.94182321e-3
-2.6272803e0 3.0302003e0 2.23296207e-3 2.23296207e-3
-2.4578003e0 3.0302003e0 2.5354238e-3 2.5354238e-3
-2.2883203e0 3.0302003e0 2.84192615e-3 2.84192615e-3
-2.1188403e0 3.0302003e0 3.1434615e-3 3.1434615e-3
-1.9493604e0 3.0302003e0 3.4309624e-3 3.4309624e-3
-1.7798804e0 3.0302003e0 3.6938432e-3 3.6938432e-3
-1.6104004e0 3.0302003e0 3.9251372e-3 3.9251372e-3
-1.4409204e0 3.0302003e0 4.1162216e-3 4.1162216e-3
-1.2714404e0 3.0302003e0 4.2624713e-3 4.2624713e-3
-1.1019604e0 3.0302003e0 4.3589723e-3 4.3589723e-3
-9.324805e-1 3.0302003e0 4.4041968e-3 4.4041968e-3
-7.630005e-1 3.0302003e0 4.3997183e-3 4.3997183e-3
-5.935205e-1 3.0302003e0 4.3474231e-3 4.3474231e-3
-4.240405e-1 3.0302003e0 4.2511069e-3 4.2511069e-3
-2.545605e-1 3.0302003e0 4.1164081e-3 4.1164081e-3
-8.50806e-2 3.0302003e0 3.9481693e-3 3.9481693e-3
8.43994e-2 3.0302003e0 3.7534433e-3 3.7534433e-3
2.538794e-1 3.0302003e0 3.5381772e-3 3.5381772e-3
4.233594e-1 3.0302003e0 3.3081743e-3 3.3081743e-3
5.928394e-1 3.0302003e0 3.0693184e-3 3.0693184e-3
7.623193e-1 3.0302003e0 2.8261182e-3 2.8261182e-3
9.317993e-1 3.0302003e0 2.5834595e-3 2.5834595e-3
1.1012793e0 3.0302003e0 2.3449718e-3 2.3449718e-3
1.2707593e0 3.0302003e0 2.1141171e-3 2.1141171e-3
1.4402393e0 3.0302003e0 1.8935434e-3 1.8935434e-3
1.6097192e0 3.0302003e0 1.6847203e-3 1.6847203e-3
1.7791992e0 3.0302003e0 1.48930104e-3 1.48930104e-3
1.9486792e0 3.0302003e0 1.30822401e-3 1.30822401e-3
2.1181592e0 3.0302003e0 1.14196771e-3 1.14196771e-3
2.2876392e0 3.0302003e0 9.907185e-4 9.907185e-4
2.4571191e0 3.0302003e0 8.5417198e-4 8.5417198e-4
2.6265991e0 3.0302003e0 7.3186763e-4 7.3186763e-4
2.7960791e0 3.0302003e0 6.2313896e-4 6.2313896e-4
2.9655591e0 3.0302003e0 5.2747179e-4 5.2747179e-4
3.135039e0 3.0302003e0 4.4368672e-4 4.4368672e-4
3.304519e0 3.0302003e0 3.7094998e-4 3.7094998e-4
3.473999e0 3.0302003e0 3.0820744e-4 3.0820744e-4
3.643479e0 3.0302003e0 2.5449088e-4 2.5449088e-4
3.812959e0 3.0302003e0 2.08887062e-4 2.08887062e-4
3.982439e0 3.0302003e0 1.70359697e-4 1.70359697e-4
4.151919e0 3.0302003e0 1.38085385e-4 1.38085385e-4
4.321399e0 3.0302003e0 1.11214578e-4 1.11214578e-4
4.4908789e0 3.0302003e0 8.9023334e-5 8.9023334e-5
4.6603589e0 3.0302003e0 7.08187752e-5 7.08187752e-5
4.8298389e0 3.0302003e0 5.59805116e-5 5.59805116e-5
4.9993188e0 3.0302003e0 4.39719707e-5 4.39719707e-5

-5.0e0 3.1110072e0 9.6445341e-5 9.6445341e-5
-4.83052e0 3.1110072e0 1.25192786e-4 1.25192786e-4
-4.66104e0 3.1110072e0 1.61312863e-4 1.61312863e-4
-4.49156e0 3.1110072e0 2.06279495e-4 2.06279495e-4
-4.3220801e0 3.1110072e0 2.6176935e-4 2.6176935e-4
-4.1526001e0 3.1110072e0 3.2951778e-4 3.2951778e-4
-3.9831201e0 3.1110072e0 4.1137833e-4 4.1137833e-4
-3.8136401e0 3.1110072e0 5.0898256e-4 5.0898256e-4
-3.6441602e0 3.1110072e0 6.2400542e-4 6.2400542e-4
-3.4746802e0 3.1110072e0 7.5760689e-4 7.5760689e-4
-3.3052002e0 3.1110072e0 9.1052179e-4 9.1052179e-4
-3.1357202e0 3.1110072e0 1.08291307e-3 1.08291307e-3
-2.9662402e0 3.1110072e0 1.27364372e-3 1.27364372e-3
-2.7967603e0 3.1110072e0 1.48046828e-3 1.48046828e-3
-2.6272803e0 3.1110072e0 1.70057117e-3 1.70057117e-3
-2.4578003e0 3.1110072e0 1.92911163e-3 1.92911163e-3
-2.2883203e0 3.1110072e0 2.16088258e-3 2.16088258e-3
-2.1188403e0 3.1110072e0 2.3893058e-3 2.3893058e-3
-1.9493604e0 3.1110072e0 2.60717145e-3 2.60717145e-3
-1.7798804e0 3.1110072e0 2.80812518e-3 2.80812518e-3
-1.6104004e0 3.1110072e0 2.98613223e-3 2.98613223e-3
-1.4409204e0 3.1110072e0 3.1339523e-3 3.1339523e-3
-1.2714404e0 3.1110072e0 3.2483585e-3 3.2483585e-3
-1.1019604e0 3.1110072e0 3.3261157e-3 3.3261157e-3
-9.324805e-1 3.1110072e0 3.366407e-3 3.366407e-3
-7.630005e-1 3.1110072e0 3.368151e-3 3.368151e-3
-5.935205e-1 3.1110072e0 3.3341447e-3 3.3341447e-3
-4.240405e-1 3.1110072e0 3.266165e-3 3.266165e-3
-2.545605e-1 3.1110072e0 3.167892e-3 3.167892e-3
-8.50806e-2 3.1110072e0 3.0444624e-3 3.0444624e-3
8.43994e-2 3.1110072e0 2.8994962e-3 2.8994962e-3
2.538794e-1 3.1110072e0 2.7381743e-3 2.7381743e-3
4.233594e-1 3.1110072e0 2.5641878e-3 2.5641878e-3
5.928394e-1 3.1110072e0 2.3827545e-3 2.3827545e-3
7.623193e-1 3.1110072e0 2.1972435e-3 2.1972435e-3
9.317993e-1 3.1110072e0 2.0114333e-3 2.0114333e-3
1.1012793e0 3.1110072e0 1.8283134e-3 1.8283134e-3
1.2707593e0 3.1110072e0 1.6505314e-3 1.6505314e-3
1.4402393e0 3.1110072e0 1.47956448e-3 1.47956448e-3
1.6097192e0 3.1110072e0 1.31783107e-3 1.31783107e-3
1.7791992e0 3.1110072e0 1.16621587e-3 1.16621587e-3
1.9486792e0 3.1110072e0 1.02517012e-3 1.02517012e-3
2.1181592e0 3.1110072e0 8.9555841e-4 8.9555841e-4
2.2876392e0 3.1110072e0 7.7733885e-4 7.7733885e-4
2.4571191e0 3.1110072e0 6.7064322e-4 6.7064322e-4
2.6265991e0 3.1110072e0 5.7490616e-4 5.7490616e-4
2.7960791e0 3.1110072e0 4.898011e-4 4.898011e-4
2.9655591e0 3.1110072e0 4.1469795e-4 4.1469795e-4
3.135039e0 3.1110072e0 3.4898477e-4 3.4898477e-4
3.304519e0 3.1110072e0 2.9184575e-4 2.9184575e-4
3.473999e0 3.1110072e0 2.4253082e-4 2.4253082e-4
3.643479e0 3.1110072e0 2.0034146e-4 2.0034146e-4
3.812959e0 3.1110072e0 1.64449507e-4 1.64449507e-4
3.982439e0 3.1110072e0 1.34131898e-4 1.34131898e-4
4.151919e0 3.1110072e0 1.08734267e-4 1.08734267e-4
4.321399e0 3.1110072e0 8.75926505e-5 8.75926505e-5
4.4908789e0 3.1110072e0 7.01208905e-5 7.01208905e-5
4.6603589e0 3.1110072e0 5.57836188e-5 5.57836188e-5
4.8298389e0 3.1110072e0 4.40890614e-5 4.40890614e-5
4.9993188e0 3.1110072e0 3.46327615e-5 3.46327615e-5

-5.0e0 3.1918141e0 7.4609537e-5 7.4609537e-5
-4.83052e0 3.1918141e0 9.6718712e-5 9.6718712e-5
-4.66104e0 3.1918141e0 1.24420523e-4 1.24420523e-4
-4.49156e0 3.1918141e0 1.58896404e-4 1.58896404e-4
-4.3220801e0 3.1918141e0 2.01326236e-4 2.01326236e-4
-4.1526001e0 3.1918141e0 2.530088e-4 2.530088e-4
-3.9831201e0 3.1918141e0 3.1526166e-4 3.1526166e-4
-3.8136401e0 3.1918141e0 3.8946767e-4 3.8946767e-4
-3.6441602e0 3.1918141e0 4.7658311e-4 4.7658311e-4
-3.4746802e0 3.1918141e0 5.776629e-4 5.776629e-4
-3.3052002e0 3.1918141e0 6.9313548e-4 6.9313548e-4
-3.1357202e0 3.1918141e0 8.2299538e-4 8.2299538e-4
-2.9662402e0 3.1918141e0 9.6655466e-4 9.6655466e-4
-2.7967603e0 3.1918141e0 1.1221184e-3 1.1221184e-3
-2.6272803e0 3.1918141e0 1.28743556e-3 1.28743556e-3
-2.4578003e0 3.1918141e0 1.45898592e-3 1.45898592e-3
-2.2883203e0 3.1918141e0 1.63349663e-3 1.63349663e-3
-2.1188403e0 3.1918141e0 1.8052828e-3 1.8052828e-3
-1.9493604e0 3.1918141e0 1.9701543e-3 1.9701543e-3
-1.7798804e0 3.1918141e0 2.12247227e-3 2.12247227e-3
-1.6104004e0 3.1918141e0 2.25756418e-3 2.25756418e-3
-1.4409204e0 3.1918141e0 2.37154607e-3 2.37154607e-3
-1.2714404e0 3.1918141e0 2.46065024e-3 2.46065024e-3
-1.1019604e0 3.1918141e0 2.52323653e-3 2.52323653e-3
-9.324805e-1 3.1918141e0 2.55664276e-3 2.55664276e-3
-7.630005e-1 3.1918141e0 2.56212518e-3 2.56212518e-3
-5.935205e-1 3.1918141e0 2.54029663e-3 2.54029663e-3
-4.240405e-1 3.1918141e0 2.49293825e-3 2.49293825e-3
-2.545605e-1 3.1918141e0 2.42261333e-3 2.42261333e-3
-8.50806e-2 3.1918141e0 2.3321106e-3 2.3321106e-3
8.43994e-2 3.1918141e0 2.22462286e-3 2.22462286e-3
2.538794e-1 3.1918141e0 2.10437854e-3 2.10437854e-3
4.233594e-1 3.1918141e0 1.97380516e-3 1.97380516e-3
5.928394e-1 3.1918141e0 1.83698074e-3 1.83698074e-3
7.623193e-1 3.1918141e0 1.69658235e-3 1.69658235e-3
9.317993e-1 3.1918141e0 1.5552657e-3 1.5552657e-3
1.1012793e0 3.1918141e0 1.41538457e-3 1.41538457e-3
1.2707593e0 3.1918141e0 1.2791733e-3 1.2791733e-3
1.4402393e0 3.1918141e0 1.14800253e-3 1.14800253e-3
1.6097192e0 3.1918141e0 1.02348247e-3 1.02348247e-3
1.7791992e0 3.1918141e0 9.0646822e-4 9.0646822e-4
1.9486792e0 3.1918141e0 7.9757605e-4 7.9757605e-4
2.1181592e0 3.1918141e0 6.9721008e-4 6.9721008e-4
2.2876392e0 3.1918141e0 6.0572824e-4 6.0572824e-4
2.4571191e0 3.1918141e0 5.2280873e-4 5.2280873e-4
2.6265991e0 3.1918141e0 4.4845494e-4 4.4845494e-4
2.7960791e0 3.1918141e0 3.8225426e-4 3.8225426e-4
2.9655591e0 3.1918141e0 3.2377687e-4 3.2377687e-4
3.135039e0 3.1918141e0 2.7257576e-4 2.7257576e-4
3.304519e0 3.1918141e0 2.2802602e-4 2.2802602e-4
3.473999e0 3.1918141e0 1.8957172e-4 1.8957172e-4
3.643479e0 3.1918141e0 1.5660672e-4 1.5660672e-4
3.812959e0 3.1918141e0 1.28562404e-4 1.28562404e-4
3.982439e0 3.1918141e0 1.04887025e-4 1.04887025e-4
4.151919e0 3.1918141e0 8.50465407e-5 8.50465407e-5
4.321399e0 3.1918141e0 6.85106647e-5 6.85106647e-5
4.4908789e0 3.1918141e0 5.4853461e-5 5.4853461e-5
4.6603589e0 3.1918141e0 4.36377621e-5 4.36377621e-5
4.8298389e0 3.1918141e0 3.44952972e-5 3.44952972e-5
4.9993188e0 3.1918141e0 2.70948616e-5 2.70948616e-5

-5.0e0 3.272621e0 5.7304558e-5 5.7304558e-5
-4.83052e0 3.272621e0 7.4187172e-5 7.4187172e-5
-4.66104e0 3.272621e0 9.5320665e-5 9.5320665e-5
-4.49156e0 3.272621e0 1.21553044e-4 1.21553044e-4
-4.3220801e0 3.272621e0 1.53759032e-4 1.53759032e-4
-4.1526001e0 3.272621e0 1.9294726e-4 1.9294726e-4
-3.9831201e0 3.272621e0 2.4003848e-4 2.4003848e-4
-3.8136401e0 3.272621e0 2.9599167e-4 2.9599167e-4
-3.6441602e0 3.272621e0 3.6169621e-4 3.6169621e-4
-3.4746802e0 3.272621e0 4.3763005e-4 4.3763005e-4
-3.3052002e0 3.272621e0 5.2435526e-4 5.2435526e-4
-3.1357202e0 3.272621e0 6.2153247e-4 6.2153247e-4
-2.9662402e0 3.272621e0 7.288537e-4 7.288537e-4
-2.7967603e0 3.272621e0 8.4517651e-4 8.4517651e-4
-2.6272803e0 3.272621e0 9.6862541e-4 9.6862541e-4
-2.4578003e0 3.272621e0 1.09711902e-3 1.09711902e-3
-2.2883203e0 3.272621e0 1.2272274e-3 1.2272274e-3
-2.1188403e0 3.272621e0 1.35604991e-3 1.35604991e-3
-1.9493604e0 3.272621e0 1.47981775e-3 1.47981775e-3
-1.7798804e0 3.272621e0 1.59451486e-3 1.59451486e-3
-1.6104004e0 3.272621e0 1.69693555e-3 1.69693555e-3
-1.4409204e0 3.272621e0 1.7837022e-3 1.7837022e-3
-1.2714404e0 3.272621e0 1.85284036e-3 1.85284036e-3
-1.1019604e0 3.272621e0 1.90188646e-3 1.90188646e-3
-9.324805e-1 3.272621e0 1.9298322e-3 1.9298322e-3
-7.630005e-1 3.272621e0 1.93698328e-3 1.93698328e-3
-5.935205e-1 3.272621e0 1.92342726e-3 1.92342726e-3
-4.240405e-1 3.272621e0 1.89033315e-3 1.89033315e-3
-2.545605e-1 3.272621e0 1.84033286e-3 1.84033286e-3
-8.50806e-2 3.272621e0 1.77438922e-3 1.77438922e-3
8.43994e-2 3.272621e0 1.6955614e-3 1.6955614e-3
2.538794e-1 3.272621e0 1.60618867e-3 1.60618867e-3
4.233594e-1 3.272621e0 1.50906093e-3 1.50906093e-3
5.928394e-1 3.272621e0 1.40654161e-3 1.40654161e-3
7.623193e-1 3.272621e0 1.30076862e-3 1.30076862e-3
9.317993e-1 3.272621e0 1.1939171e-3 1.1939171e-3
1.1012793e0 3.272621e0 1.08794368e-3 1.08794368e-3
1.2707593e0 3.272621e0 9.8443102e-4 9.8443102e-4
1.4402393e0 3.272621e0 8.8448326e-4 8.8448326e-4
1.6097192e0 3.272621e0 7.8924617e-4 7.8924617e-4
1.7791992e0 3.272621e0 6.997035e-4 6.997035e-4
1.9486792e0 3.272621e0 6.1616486e-4 6.1616486e-4
2.1181592e0 3.272621e0 5.390476e-4 5.390476e-4
2.2876392e0 3.272621e0 4.6860927e-4 4.6860927e-4
2.4571191e0 3.272621e0 4.0473868e-4 4.0473868e-4
2.6265991e0 3.272621e0 3.4735773e-4 3.4735773e-4
2.7960791e0 3.272621e0 2.9621574e-4 2.9621574e-4
2.9655591e0 3.272621e0 2.5100821e-4 2.5100821e-4
3.135039e0 3.272621e0 2.1139806e-4 2.1139806e-4
3.304519e0 3.272621e0 1.7691216e-4 1.7691216e-4
3.473999e0 3.272621e0 1.4711281e-4 1.4711281e-4
3.643479e0 3.272621e0 1.2157118e-4 1.2157118e-4
3.812959e0 3.272621e0 9.9824335e-5 9.9824335e-5
3.982439e0 3.272621e0 8.14650085e-5 8.14650085e-5
4.151919e0 3.272621e0 6.60550258e-5 6.60550258e-5
4.321399e0 3.272621e0 5.32236021e-5 5.32236021e-5
4.4908789e0 3.272621e0 4.26188309e-5 4.26188309e-5
4.6603589e0 3.272621e0 3.39068066e-5 3.39068066e-5
4.8298389e0 3.272621e0 2.68015184e-5 2.68015184e-5
4.9993188e0 3.272621e0 2.1055257e-5 2.1055257e-5

-5.0e0 3.3534279e0 4.3711536e-5 4.3711536e-5
-4.83052e0 3.3534279e0 5.6509741e-5 5.6509741e-5
-4.66104e0 3.3534279e0 7.2508202e-5 7.2508202e-5
-4.49156e0 3.3534279e0 9.2339471e-5 9.2339471e-5
-4.3220801e0 3.3534279e0 1.16641147e-4 1.16641147e-4
-4.1526001e0 3.3534279e0 1.46126173e-4 1.46126173e-4
-3.9831201e0 3.3534279e0 1.81526015e-4 1.81526015e-4
-3.8136401e0 3.3534279e0 2.23498247e-4 2.23498247e-4
-3.6441602e0 3.3534279e0 2.726634e-4 2.726634e-4
-3.4746802e0 3.3534279e0 3.2940753e-4 3.2940753e-4
-3.3052002e0 3.3534279e0 3.9406323e-4 3.9406323e-4
-3.1357202e0 3.3534279e0 4.6648438e-4 4.6648438e-4
-2.9662402e0 3.3534279e0 5.4631578e-4 5.4631578e-4
-2.7967603e0 3.3534279e0 6.3274852e-4 6.3274852e-4
-2.6272803e0 3.3534279e0 7.2461433e-4 7.2461433e-4
-2.4578003e0 3.3534279e0 8.199586e-4 8.199586e-4
-2.2883203e0 3.3534279e0 9.1676938e-4 9.1676938e-4
-2.1188403e0 3.3534279e0 1.0127093e-3 1.0127093e-3
-1.9493604e0 3.3534279e0 1.10498477e-3 1.10498477e-3
-1.7798804e0 3.3534279e0 1.19085957e-3 1.19085957e-3
-1.6104004e0 3.3534279e0 1.26797603e-3 1.26797603e-3
-1.4409204e0 3.3534279e0 1.3338621e-3 1.3338621e-3
-1.2714404e0 3.3534279e0 1.38648557e-3 1.38648557e-3
-1.1019604e0 3.3534279e0 1.42468922e-3 1.42468922e-3
-9.324805e-1 3.3534279e0 1.44761287e-3 1.44761287e-3
-7.630005e-1 3.3534279e0 1.45483058e-3 1.45483058e-3
-5.935205e-1 3.3534279e0 1.4468861e-3 1.4468861e-3
-4.240405e-1 3.3534279e0 1.42426743e-3 1.42426743e-3
-2.545605e-1 3.3534279e0 1.38855296e-3 1.38855296e-3
-8.50806e-2 3.3534279e0 1.3409692e-3 1.3409692e-3
8.43994e-2 3.3534279e0 1.28334239e-3 1.28334239e-3
2.538794e-1 3.3534279e0 1.21759937e-3 1.21759937e-3
4.233594e-1 3.3534279e0 1.14581119e-3 1.14581119e-3
5.928394e-1 3.3534279e0 1.06945418e-3 1.06945418e-3
7.623193e-1 3.3534279e0 9.9020514e-4 9.9020514e-4
9.317993e-1 3.3534279e0 9.1026724e-4 9.1026724e-4
1.1012793e0 3.3534279e0 8.3043474e-4 8.3043474e-4
1.2707593e0 3.3534279e0 7.5217409e-4 7.5217409e-4
1.4402393e0 3.3534279e0 6.7664212e-4 6.7664212e-4
1.6097192e0 3.3534279e0 6.0436488e-4 6.0436488e-4
1.7791992e0 3.3534279e0 5.362763e-4 5.362763e-4
1.9486792e0 3.3534279e0 4.7260976e-4 4.7260976e-4
2.1181592e0 3.3534279e0 4.1381795e-4 4.1381795e-4
2.2876392e0 3.3534279e0 3.59971e-4 3.59971e-4
2.4571191e0 3.3534279e0 3.111187e-4 3.111187e-4
2.6265991e0 3.3534279e0 2.671482e-4 2.671482e-4
2.7960791e0 3.3534279e0 2.279552e-4 2.279552e-4
2.9655591e0 3.3534279e0 1.9326775e-4 1.9326775e-4
3.135039e0 3.3534279e0 1.6282079e-4 1.6282079e-4
3.304519e0 3.3534279e0 1.3630995e-4 1.3630995e-4
3.473999e0 3.3534279e0 1.133875e-4 1.133875e-4
3.643479e0 3.3534279e0 9.3732556e-5 9.3732556e-5
3.812959e0 3.3534279e0 7.69884985e-5 7.69884985e-5
3.982439e0 3.3534279e0 6.2830853e-5 6.2830853e-5
4.151919e0 3.3534279e0 5.09593668e-5 5.09593668e-5
4.321399e0 3.3534279e0 4.10642891e-5 4.10642891e-5
4.4908789e0 3.3534279e0 3.28825674e-5 3.28825674e-5
4.6603589e0 3.3534279e0 2.61607855e-5 2.61607855e-5
4.8298389e0 3.3534279e0 2.06851634e-5 2.06851634e-5
4.9993188e0 3.3534279e0 1.62490839e-5 1.62490839e-5

-5.0e0 3.4342348e0 3.3108781e-5 3.3108781e-5
-4.83052e0 3.4342348e0 4.2748055e-5 4.2748055e-5
-4.66104e0 3.4342348e0 5.478113e-5 5.478113e-5
-4.49156e0 3.4342348e0 6.9671257e-5 6.9671257e-5
-4.3220801e0 3.4342348e0 8.7871739e-5 8.7871739e-5
-4.1526001e0 3.4342348e0 1.09941579e-4 1.09941579e-4
-3.9831201e0 3.4342348e0 1.3635166e-4 1.3635166e-4
-3.8136401e0 3.4342348e0 1.67650502e-4 1.67650502e-4
-3.6441602e0 3.4342348e0 2.04213165e-4 2.04213165e-4
-3.4746802e0 3.4342348e0 2.46383939e-4 2.46383939e-4
-3.3052002e0 3.4342348e0 2.942673e-4 2.942673e-4
-3.1357202e0 3.4342348e0 3.4791641e-4 3.4791641e-4
-2.9662402e0 3.4342348e0 4.0699217e-4 4.0699217e-4
-2.7967603e0 3.4342348e0 4.7084619e-4 4.7084619e-4
-2.6272803e0 3.4342348e0 5.3866716e-4 5.3866716e-4
-2.4578003e0 3.4342348e0 6.0909608e-4 6.0909608e-4
-2.2883203e0 3.4342348e0 6.8070955e-4 6.8070955e-4
-2.1188403e0 3.4342348e0 7.5161475e-4 7.5161475e-4
-1.9493604e0 3.4342348e0 8.201511e-4 8.201511e-4
-1.7798804e0 3.4342348e0 8.8403645e-4 8.8403645e-4
-1.6104004e0 3.4342348e0 9.4171071e-4 9.4171071e-4
-1.4409204e0 3.4342348e0 9.9129906e-4 9.9129906e-4
-1.2714404e0 3.4342348e0 1.03137195e-3 1.03137195e-3
-1.1019604e0 3.4342348e0 1.0609354e-3 1.0609354e-3
-9.324805e-1 3.4342348e0 1.07898384e-3 1.07898384e-3
-7.630005e-1 3.4342348e0 1.0858841e-3 1.0858841e-3
-5.935205e-1 3.4342348e0 1.08144817e-3 1.08144817e-3
-4.240405e-1 3.4342348e0 1.06605818e-3 1.06605818e-3
-2.545605e-1 3.4342348e0 1.040744e-3 1.040744e-3
-8.50806e-2 3.4342348e0 1.00664458e-3 1.00664458e-3
8.43994e-2 3.4342348e0 9.6496918e-4 9.6496918e-4
2.538794e-1 3.4342348e0 9.1693123e-4 9.1693123e-4
4.233594e-1 3.4342348e0 8.639853e-4 8.639853e-4
5.928394e-1 3.4342348e0 8.0754265e-4 8.0754265e-4
7.623193e-1 3.4342348e0 7.4881647e-4 7.4881647e-4
9.317993e-1 3.4342348e0 6.8906906e-4 6.8906906e-4
1.1012793e0 3.4342348e0 6.294781e-4 6.294781e-4
1.2707593e0 3.4342348e0 5.7084152e-4 5.7084152e-4
1.4402393e0 3.4342348e0 5.1398674e-4 5.1398674e-4
1.6097192e0 3.4342348e0 4.5952835e-4 4.5952835e-4
1.7791992e0 3.4342348e0 4.0816821e-4 4.0816821e-4
1.9486792e0 3.4342348e0 3.6003668e-4 3.6003668e-4
2.1181592e0 3.4342348e0 3.1543864e-4 3.1543864e-4
2.2876392e0 3.4342348e0 2.7459431e-4 2.7459431e-4
2.4571191e0 3.4342348e0 2.3746426e-4 2.3746426e-4
2.6265991e0 3.4342348e0 2.0405376e-4 2.0405376e-4
2.7960791e0 3.4342348e0 1.7420384e-4 1.7420384e-4
2.9655591e0 3.4342348e0 1.4774883e-4 1.4774883e-4
3.135039e0 3.4342348e0 1.2453886e-4 1.2453886e-4
3.304519e0 3.4342348e0 1.04301614e-4 1.04301614e-4
3.473999e0 3.4342348e0 8.6786722e-5 8.6786722e-5
3.643479e0 3.4342348e0 7.1763261e-5 7.1763261e-5
3.812959e0 3.4342348e0 5.89547446e-5 5.89547446e-5
3.982439e0 3.4342348e0 4.8136499e-5 4.8136499e-5
4.151919e0 3.4342348e0 3.90401695e-5 3.90401695e-5
4.321399e0 3.4342348e0 3.14643777e-5 3.14643777e-5
4.4908789e0 3.4342348e0 2.52034097e-5 2.52034097e-5
4.6603589e0 3.4342348e0 2.00529123e-5 2.00529123e-5
4.8298389e0 3.4342348e0 1.58537958e-5 1.58537958e-5
4.9993188e0 3.4342348e0 1.24561864e-5 1.24561864e-5

-5.0e0 3.5150417e0 2.4901999e-5 2.4901999e-5
-4.83052e0 3.5150417e0 3.2120241e-5 3.2120241e-5
-4.66104e0 3.5150417e0 4.1108023e-5 4.1108023e-5
-4.49156e0 3.5150417e0 5.2205496e-5 5.2205496e-5
-4.3220801e0 3.5150417e0 6.5762656e-5 6.5762656e-5
-4.1526001e0 3.5150417e0 8.2158862e-5 8.2158862e-5
-3.9831201e0 3.5150417e0 1.01753923e-4 1.01753923e-4
-3.8136401e0 3.5150417e0 1.24923448e-4 1.24923448e-4
-3.6441602e0 3.5150417e0 1.51941498e-4 1.51941498e-4
-3.4746802e0 3.5150417e0 1.83063747e-4 1.83063747e-4
-3.3052002e0 3.5150417e0 2.18373262e-4 2.18373262e-4
-3.1357202e0 3.5150417e0 2.57857962e-4 2.57857962e-4
-2.9662402e0 3.5150417e0 3.0130121e-4 3.0130121e-4
-2.7967603e0 3.5150417e0 3.482376e-4 3.482376e-4
-2.6272803e0 3.5150417e0 3.9803247e-4 3.9803247e-4
-2.4578003e0 3.5150417e0 4.4976074e-4 4.4976074e-4
-2.2883203e0 3.5150417e0 5.0237369e-4 5.0237369e-4
-2.1188403e0 3.5150417e0 5.5469203e-4 5.5469203e-4
-1.9493604e0 3.5150417e0 6.051277e-4 6.051277e-4
-1.7798804e0 3.5150417e0 6.5248647e-4 6.5248647e-4
-1.6104004e0 3.5150417e0 6.9529831e-4 6.9529831e-4
-1.4409204e0 3.5150417e0 7.3229893e-4 7.3229893e-4
-1.2714404e0 3.5150417e0 7.6242836e-4 7.6242836e-4
-1.1019604e0 3.5150417e0 7.8499396e-4 7.8499396e-4
-9.324805e-1 3.5150417e0 7.9942982e-4 7.9942982e-4
-7.630005e-1 3.5150417e0 8.054571e-4 8.054571e-4
-5.935205e-1 3.5150417e0 8.031467e-4 8.031467e-4
-4.240405e-1 3.5150417e0 7.927993e-4 7.927993e-4
-2.545605e-1 3.5150417e0 7.751227e-4 7.751227e-4
-8.50806e-2 3.5150417e0 7.5078406e-4 7.5078406e-4
8.43994e-2 3.5150417e0 7.2070569e-4 7.2070569e-4
2.538794e-1 3.5150417e0 6.857563e-4 6.857563e-4
4.233594e-1 3.5150417e0 6.4703497e-4 6.4703497e-4
5.928394e-1 3.5150417e0 6.0555261e-4 6.0555261e-4
7.623193e-1 3.5150417e0 5.6226312e-4 5.6226312e-4
9.317993e-1 3.5150417e0 5.181208e-4 5.181208e-4
1.1012793e0 3.5150417e0 4.7380428e-4 4.7380428e-4
1.2707593e0 3.5150417e0 4.3013051e-4 4.3013051e-4
1.4402393e0 3.5150417e0 3.8772243e-4 3.8772243e-4
1.6097192e0 3.5150417e0 3.4700378e-4 3.4700378e-4
1.7791992e0 3.5150417e0 3.084399e-4 3.084399e-4
1.9486792e0 3.5150417e0 2.7232501e-4 2.7232501e-4
2.1181592e0 3.5150417e0 2.388007e-4 2.388007e-4
2.2876392e0 3.5150417e0 2.0803246e-4 2.0803246e-4
2.4571191e0 3.5150417e0 1.8000958e-4 1.8000958e-4
2.6265991e0 3.5150417e0 1.5475308e-4 1.5475308e-4
2.7960791e0 3.5150417e0 1.321944e-4 1.321944e-4
2.9655591e0 3.5150417e0 1.12183986e-4 1.12183986e-4
3.135039e0 3.5150417e0 9.4599875e-5 9.4599875e-5
3.304519e0 3.5150417e0 7.9249367e-5 7.9249367e-5
3.473999e0 3.5150417e0 6.597152e-5 6.597152e-5
3.643479e0 3.5150417e0 5.4559926e-5 5.4559926e-5
3.812959e0 3.5150417e0 4.48365828e-5 4.48365828e-5
3.982439e0 3.5150417e0 3.66156151e-5 3.66156151e-5
4.151919e0 3.5150417e0 2.97094418e-5 2.97094418e-5
4.321399e0 3.5150417e0 2.39482483e-5 2.39482483e-5
4.4908789e0 3.5150417e0 1.9182875e-5 1.9182875e-5
4.6603589e0 3.5150417e0 1.5264861e-5 1.5264861e-5
4.8298389e0 3.5150417e0 1.20717723e-5 1.20717723e-5
4.9993188e0 3.5150417e0 9.483572e-6 9.483572e-6

-5.0e0 3.5958485e0 1.8602316e-5 1.8602316e-5
-4.83052e0 3.5958485e0 2.3967188e-5 2.3967188e-5
-4.66104e0 3.5958485e0 3.0633824e-5 3.0633824e-5
-4.49156e0 3.5958485e0 3.885892e-5 3.885892e-5
-4.3220801e0 3.5958485e0 4.8881885e-5 4.8881885e-5
-4.1526001e0 3.5958485e0 6.0989432e-5 6.0989432e-5
-3.9831201e0 3.5958485e0 7.5428378e-5 7.5428378e-5
-3.8136401e0 3.5958485e0 9.2468225e-5 9.2468225e-5
-3.6441602e0 3.5958485e0 1.12338548e-4 1.12338548e-4
-3.4746802e0 3.5958485e0 1.35156995e-4 1.35156995e-4
-3.3052002e0 3.5958485e0 1.61037991e-4 1.61037991e-4
-3.1357202e0 3.5958485e0 1.89925256e-4 1.89925256e-4
-2.9662402e0 3.5958485e0 2.21677286e-4 2.21677286e-4
-2.7967603e0 3.5958485e0 2.55946634e-4 2.55946634e-4
-2.6272803e0 3.5958485e0 2.9230513e-4 2.9230513e-4
-2.4578003e0 3.5958485e0 3.3013747e-4 3.3013747e-4
-2.2883203e0 3.5958485e0 3.6854953e-4 3.6854953e-4
-2.1188403e0 3.5958485e0 4.0684393e-4 4.0684393e-4
-1.9493604e0 3.5958485e0 4.4381647e-4 4.4381647e-4
-1.7798804e0 3.5958485e0 4.7862636e-4 4.7862636e-4
-1.6104004e0 3.5958485e0 5.1019116e-4 5.1019116e-4
-1.4409204e0 3.5958485e0 5.3765625e-4 5.3765625e-4
-1.2714404e0 3.5958485e0 5.6024423e-4 5.6024423e-4
-1.1019604e0 3.5958485e0 5.7727736e-4 5.7727736e-4
-9.324805e-1 3.5958485e0 5.8846936e-4 5.8846936e-4
-7.630005e-1 3.5958485e0 5.9360542e-4 5.9360542e-4
-5.935205e-1 3.5958485e0 5.9264832e-4 5.9264832e-4
-4.240405e-1 3.5958485e0 5.8583409e-4 5.8583409e-4
-2.545605e-1 3.5958485e0 5.7348499e-4 5.7348499e-4
-8.50806e-2 3.5958485e0 5.5621927e-4 5.5621927e-4
8.43994e-2 3.5958485e0 5.3470831e-4 5.3470831e-4
2.538794e-1 3.5958485e0 5.0945743e-4 5.0945743e-4
4.233594e-1 3.5958485e0 4.813068e-4 4.813068e-4
5.928394e-1 3.5958485e0 4.5102281e-4 4.5102281e-4
7.623193e-1 3.5958485e0 4.1933289e-4 4.1933289e-4
9.317993e-1 3.5958485e0 3.8682687e-4 3.8682687e-4
1.1012793e0 3.5958485e0 3.54202e-4 3.54202e-4
1.2707593e0 3.5958485e0 3.2189218e-4 3.2189218e-4
1.4402393e0 3.5958485e0 2.9044952e-4 2.9044952e-4
1.6097192e0 3.5958485e0 2.6019148e-4 2.6019148e-4
1.7791992e0 3.5958485e0 2.3148013e-4 2.3148013e-4
1.9486792e0 3.5958485e0 2.0452936e-4 2.0452936e-4
2.1181592e0 3.5958485e0 1.7951198e-4 1.7951198e-4
2.2876392e0 3.5958485e0 1.5648038e-4 1.5648038e-4
2.4571191e0 3.5958485e0 1.354965e-4 1.354965e-4
2.6265991e0 3.5958485e0 1.16577057e-4 1.16577057e-4
2.7960791e0 3.5958485e0 9.9612291e-5 9.9612291e-5
2.9655591e0 3.5958485e0 8.4581213e-5 8.4581213e-5
3.135039e0 3.5958485e0 7.1346921e-5 7.1346921e-5
3.304519e0 3.5958485e0 5.9795068e-5 5.9795068e-5
3.473999e0 3.5958485e0 4.980025e-5 4.980025e-5
3.643479e0 3.5958485e0 4.1195462e-5 4.1195462e-5
3.812959e0 3.5958485e0 3.38674873e-5 3.38674873e-5
3.982439e0 3.5958485e0 2.76636394e-5 2.76636394e-5
4.151919e0 3.5958485e0 2.24499467e-5 2.24499467e-5
4.321399e0 3.5958485e0 1.81007834e-5 1.81007834e-5
4.4908789e0 3.5958485e0 1.45009851e-5 1.45009851e-5
4.6603589e0 3.5958485e0 1.1541874e-5 1.1541874e-5
4.8298389e0 3.5958485e0 9.128458e-6 9.128458e-6
4.9993188e0 3.5958485e0 7.17215671e-6 7.17215671e-6

-5.0e0 3.6766554e0 1.38024126e-5 1.38024126e-5
-4.83052e0 3.6766554e0 1.77614548e-5 1.77614548e-5
-4.66104e0 3.6766554e0 2.2677014e-5 2.2677014e-5
-4.49156e0 3.6766554e0 2.872537e-5 2.872537e-5
-4.3220801e0 3.6766554e0 3.6093283e-5 3.6093283e-5
-4.1526001e0 3.6766554e0 4.49713e-5 4.49713e-5
-3.9831201e0 3.6766554e0 5.5551572e-5 5.5551572e-5
-3.8136401e0 3.6766554e0 6.8005333e-5 6.8005333e-5
-3.6441602e0 3.6766554e0 8.2504184e-5 8.2504184e-5
-3.4746802e0 3.6766554e0 9.9137047e-5 9.9137047e-5
-3.3052002e0 3.6766554e0 1.17976894e-4 1.17976894e-4
-3.1357202e0 3.6766554e0 1.38992891e-4 1.38992891e-4
-2.9662402e0 3.6766554e0 1.62071832e-4 1.62071832e-4
-2.7967603e0 3.6766554e0 1.86983316e-4 1.86983316e-4
-2.6272803e0 3.6766554e0 2.13367001e-4 2.13367001e-4
-2.4578003e0 3.6766554e0 2.40863203e-4 2.40863203e-4
-2.2883203e0 3.6766554e0 2.68784058e-4 2.68784058e-4
-2.1188403e0 3.6766554e0 2.9658522e-4 2.9658522e-4
-1.9493604e0 3.6766554e0 3.2356113e-4 3.2356113e-4
-1.7798804e0 3.6766554e0 3.489846e-4 3.489846e-4
-1.6104004e0 3.6766554e0 3.7211171e-4 3.7211171e-4
-1.4409204e0 3.6766554e0 3.9236267e-4 3.9236267e-4
-1.2714404e0 3.6766554e0 4.0912769e-4 4.0912769e-4
-1.1019604e0 3.6766554e0 4.2196686e-4 4.2196686e-4
-9.324805e-1 3.6766554e0 4.3054019e-4 4.3054019e-4
-7.630005e-1 3.6766554e0 4.3475545e-4 4.3475545e-4
-5.935205e-1 3.6766554e0 4.3457259e-4 4.3457259e-4
-4.240405e-1 3.6766554e0 4.3002167e-4 4.3002167e-4
-2.545605e-1 3.6766554e0 4.2158437e-4 4.2158437e-4
-8.50806e-2 3.6766554e0 4.0942397e-4 4.0942397e-4
8.43994e-2 3.6766554e0 3.9402646e-4 3.9402646e-4
2.538794e-1 3.6766554e0 3.7589732e-4 3.7589732e-4
4.233594e-1 3.6766554e0 3.556403e-4 3.556403e-4
5.928394e-1 3.6766554e0 3.3374548e-4 3.3374548e-4
7.623193e-1 3.6766554e0 3.1060376e-4 3.1060376e-4
9.317993e-1 3.6766554e0 2.8687834e-4 2.8687834e-4
1.1012793e0 3.6766554e0 2.6294783e-4 2.6294783e-4
1.2707593e0 3.6766554e0 2.3923029e-4 2.3923029e-4
1.4402393e0 3.6766554e0 2.1605473e-4 2.1605473e-4
1.6097192e0 3.6766554e0 1.9373344e-4 1.9373344e-4
1.7791992e0 3.6766554e0 1.725388e-4 1.725388e-4
1.9486792e0 3.6766554e0 1.5257727e-4 1.5257727e-4
2.1181592e0 3.6766554e0 1.33996512e-4 1.33996512e-4
2.2876392e0 3.6766554e0 1.16880695e-4 1.16880695e-4
2.4571191e0 3.6766554e0 1.0127887e-4 1.0127887e-4
2.6265991e0 3.6766554e0 8.7190764e-5 8.7190764e-5
2.7960791e0 3.6766554e0 7.4548325e-5 7.4548325e-5
2.9655591e0 3.6766554e0 6.3329654e-5 6.3329654e-5
3.135039e0 3.6766554e0 5.3444855e-5 5.3444855e-5
3.304519e0 3.6766554e0 4.4814145e-5 4.4814145e-5
3.473999e0 3.6766554e0 3.7333221e-5 3.7333221e-5
3.643479e0 3.6766554e0 3.0896352e-5 3.0896352e-5
3.812959e0 3.6766554e0 2.5404313e-5 2.5404313e-5
3.982439e0 3.6766554e0 2.07547748e-5 2.07547748e-5
4.151919e0 3.6766554e0 1.68494131e-5 1.68494131e-5
4.321399e0 3.6766554e0 1.35876071e-5 1.35876071e-5
4.4908789e0 3.6766554e0 1.08870634e-5 1.08870634e-5
4.6603589e0 3.6766554e0 8.6682275e-6 8.6682275e-6
4.8298389e0 3.6766554e0 6.8551702e-6 6.8551702e-6
4.9993188e0 3.6766554e0 5.38698969e-6 5.38698969e-6

-5.0e0 3.7574625e0 1.01698065e-5 1.01698065e-5
-4.83052e0 3.7574625e0 1.3072342e-5 1.3072342e-5
-4.66104e0 3.7574625e0 1.66714554e-5 1.66714554e-5
-4.49156e0 3.7574625e0 2.1090553e-5 2.1090553e-5
-4.3220801e0 3.7574625e0 2.6465227e-5 2.6465227e-5
-4.1526001e0 3.7574625e0 3.2937447e-5 3.2937447e-5
-3.9831201e0 3.7574625e0 4.0635709e-5 4.0635709e-5
-3.8136401e0 3.7574625e0 4.9689478e-5 4.9689478e-5
-3.6441602e0 3.7574625e0 6.0213922e-5 6.0213922e-5
-3.4746802e0 3.7574625e0 7.2265807e-5 7.2265807e-5
-3.3052002e0 3.7574625e0 8.5898187e-5 8.5898187e-5
-3.1357202e0 3.7574625e0 1.01098398e-4 1.01098398e-4
-2.9662402e0 3.7574625e0 1.17764438e-4 1.17764438e-4
-2.7967603e0 3.7574625e0 1.35739095e-4 1.35739095e-4
-2.6272803e0 3.7574625e0 1.54810521e-4 1.54810521e-4
-2.4578003e0 3.7574625e0 1.74643335e-4 1.74643335e-4
-2.2883203e0 3.7574625e0 1.94825412e-4 1.94825412e-4
-2.1188403e0 3.7574625e0 2.14940538e-4 2.14940538e-4
-1.9493604e0 3.7574625e0 2.3445701e-4 2.3445701e-4
-1.7798804e0 3.7574625e0 2.52909158e-4 2.52909158e-4
-1.6104004e0 3.7574625e0 2.697722e-4 2.697722e-4
-1.4409204e0 3.7574625e0 2.8457385e-4 2.8457385e-4
-1.2714404e0 3.7574625e0 2.9692097e-4 2.9692097e-4
-1.1019604e0 3.7574625e0 3.0648175e-4 3.0648175e-4
-9.324805e-1 3.7574625e0 3.1299045e-4 3.1299045e-4
-7.630005e-1 3.7574625e0 3.163943e-4 3.163943e-4
-5.935205e-1 3.7574625e0 3.165896e-4 3.165896e-4
-4.240405e-1 3.7574625e0 3.1368631e-4 3.1368631e-4
-2.545605e-1 3.7574625e0 3.078453e-4 3.078453e-4
-8.50806e-2 3.7574625e0 2.993396e-4 2.993396e-4
8.43994e-2 3.7574625e0 2.8846452e-4 2.8846452e-4
2.538794e-1 3.7574625e0 2.7556924e-4 2.7556924e-4
4.233594e-1 3.7574625e0 2.6104411e-4 2.6104411e-4
5.928394e-1 3.7574625e0 2.4522978e-4 2.4522978e-4
7.623193e-1 3.7574625e0 2.285153e-4 2.285153e-4
9.317993e-1 3.7574625e0 2.1127498e-4 2.1127498e-4
1.1012793e0 3.7574625e0 1.9387863e-4 1.9387863e-4
1.2707593e0 3.7574625e0 1.7655461e-4 1.7655461e-4
1.4402393e0 3.7574625e0 1.5962286e-4 1.5962286e-4
1.6097192e0 3.7574625e0 1.43264035e-4 1.43264035e-4
1.7791992e0 3.7574625e0 1.27705128e-4 1.27705128e-4
1.9486792e0 3.7574625e0 1.13004231e-4 1.13004231e-4
2.1181592e0 3.7574625e0 9.9329361e-5 9.9329361e-5
2.2876392e0 3.7574625e0 8.6705913e-5 8.6705913e-5
2.4571191e0 3.7574625e0 7.5190266e-5 7.5190266e-5
2.6265991e0 3.7574625e0 6.476066e-5 6.476066e-5
2.7960791e0 3.7574625e0 5.539965e-5 5.539965e-5
2.9655591e0 3.7574625e0 4.7090257e-5 4.7090257e-5
3.135039e0 3.7574625e0 3.9757932e-5 3.9757932e-5
3.304519e0 3.7574625e0 3.3351372e-5 3.3351372e-5
3.473999e0 3.7574625e0 2.7794748e-5 2.7794748e-5
3.643479e0 3.7574625e0 2.3011317e-5 2.3011317e-5
3.812959e0 3.7574625e0 1.89270515e-5 1.89270515e-5
3.982439e0 3.7574625e0 1.54676477e-5 1.54676477e-5
4.151919e0 3.7574625e0 1.25596577e-5 1.25596577e-5
4.321399e0 3.7574625e0 1.01299544e-5 1.01299544e-5
4.4908789e0 3.7574625e0 8.11788129e-6 8.11788129e-6
4.6603589e0 3.7574625e0 6.46368388e-6 6.46368388e-6
4.8298389e0 3.7574625e0 5.1133048e-6 5.1133048e-6
4.9993188e0 3.7574625e0 4.01904704e-6 4.01904704e-6

-5.0e0 3.8382693e0 7.4433263e-6 7.4433263e-6
-4.83052e0 3.8382693e0 9.5555043e-6 9.5555043e-6
-4.66104e0 3.8382693e0 1.2172795e-5 1.2172795e-5
-4.49156e0 3.8382693e0 1.53837454e-5 1.53837454e-5
-4.3220801e0 3.8382693e0 1.92814282e-5 1.92814282e-5
-4.1526001e0 3.8382693e0 2.3970042e-5 2.3970042e-5
-3.9831201e0 3.8382693e0 2.9533861e-5 2.9533861e-5
-3.8136401e0 3.8382693e0 3.6070364e-5 3.6070364e-5
-3.6441602e0 3.8382693e0 4.3654604e-5 4.3654604e-5
-3.4746802e0 3.8382693e0 5.2341321e-5 5.2341321e-5
-3.3052002e0 3.8382693e0 6.2151225e-5 6.2151225e-5
-3.1357202e0 3.8382693e0 7.3064288e-5 7.3064288e-5
-2.9662402e0 3.8382693e0 8.5034348e-5 8.5034348e-5
-2.7967603e0 3.8382693e0 9.7935504e-5 9.7935504e-5
-2.6272803e0 3.8382693e0 1.1163435e-4 1.1163435e-4
-2.4578003e0 3.8382693e0 1.25851997e-4 1.25851997e-4
-2.2883203e0 3.8382693e0 1.40349115e-4 1.40349115e-4
-2.1188403e0 3.8382693e0 1.54796031e-4 1.54796031e-4
-1.9493604e0 3.8382693e0 1.68864268e-4 1.68864268e-4
-1.7798804e0 3.8382693e0 1.8217677e-4 1.8217677e-4
-1.6104004e0 3.8382693e0 1.94392932e-4 1.94392932e-4
-1.4409204e0 3.8382693e0 2.05163219e-4 2.05163219e-4
-1.2714404e0 3.8382693e0 2.14164589e-4 2.14164589e-4
-1.1019604e0 3.8382693e0 2.21239642e-4 2.21239642e-4
-9.324805e-1 3.8382693e0 2.26131746e-4 2.26131746e-4
-7.630005e-1 3.8382693e0 2.28801591e-4 2.28801591e-4
-5.935205e-1 3.8382693e0 2.29191501e-4 2.29191501e-4
-4.240405e-1 3.8382693e0 2.27331235e-4 2.27331235e-4
-2.545605e-1 3.8382693e0 2.2337659e-4 2.2337659e-4
-8.50806e-2 3.8382693e0 2.1745001e-4 2.1745001e-4
8.43994e-2 3.8382693e0 2.0980096e-4 2.0980096e-4
2.538794e-1 3.8382693e0 2.0066706e-4 2.0066706e-4
4.233594e-1 3.8382693e0 1.9029197e-4 1.9029197e-4
5.928394e-1 3.8382693e0 1.78958694e-4 1.78958694e-4
7.623193e-1 3.8382693e0 1.6696511e-4 1.6696511e-4
9.317993e-1 3.8382693e0 1.54568329e-4 1.54568329e-4
1.1012793e0 3.8382693e0 1.41973727e-4 1.41973727e-4
1.2707593e0 3.8382693e0 1.29433696e-4 1.29433696e-4
1.4402393e0 3.8382693e0 1.17133408e-4 1.17133408e-4
1.6097192e0 3.8382693e0 1.05225003e-4 1.05225003e-4
1.7791992e0 3.8382693e0 9.3869458e-5 9.3869458e-5
1.9486792e0 3.8382693e0 8.3139024e-5 8.3139024e-5
2.1181592e0 3.8382693e0 7.3120253e-5 7.3120253e-5
2.2876392e0 3.8382693e0 6.3881676e-5 6.3881676e-5
2.4571191e0 3.8382693e0 5.5425577e-5 5.5425577e-5
2.6265991e0 3.8382693e0 4.776417e-5 4.776417e-5
2.7960791e0 3.8382693e0 4.0893704e-5 4.0893704e-5
2.9655591e0 3.8382693e0 3.4770313e-5 3.4770313e-5
3.135039e0 3.8382693e0 2.9375397e-5 2.9375397e-5
3.304519e0 3.8382693e0 2.4652942e-5 2.4652942e-5
3.473999e0 3.8382693e0 2.05515e-5 2.05515e-5
3.643479e0 3.8382693e0 1.7020668e-5 1.7020668e-5
3.812959e0 3.8382693e0 1.40042369e-5 1.40042369e-5
3.982439e0 3.8382693e0 1.14483875e-5 1.14483875e-5
4.151919e0 3.8382693e0 9.29712395e-6 9.29712395e-6
4.321399e0 3.8382693e0 7.50157469e-6 7.50157469e-6
4.4908789e0 3.8382693e0 6.01300516e-6 6.01300516e-6
4.6603589e0 3.8382693e0 4.78835803e-6 4.78835803e-6
4.8298389e0 3.8382693e0 3.78839423e-6 3.78839423e-6
4.9993188e0 3.8382693e0 2.9777238e-6 2.9777238e-6

-5.0e0 3.9190762e0 5.4101308e-6 5.4101308e-6
-4.83052e0 3.9190762e0 6.9386879e-6 6.9386879e-6
-4.66104e0 3.9190762e0 8.8296185e-6 8.8296185e-6
-4.49156e0 3.9190762e0 1.11461343e-5 1.11461343e-5
-4.3220801e0 3.9190762e0 1.39557248e-5 1.39557248e-5
-4.1526001e0 3.9190762e0 1.73260258e-5 1.73260258e-5
-3.9831201e0 3.9190762e0 2.1324416e-5 2.1324416e-5
-3.8136401e0 3.9190762e0 2.601379e-5 2.601379e-5
-3.6441602e0 3.9190762e0 3.1450787e-5 3.1450787e-5
-3.4746802e0 3.9190762e0 3.7662709e-5 3.7662709e-5
-3.3052002e0 3.9190762e0 4.4674307e-5 4.4674307e-5
-3.1357202e0 3.9190762e0 5.2481544e-5 5.2481544e-5
-2.9662402e0 3.9190762e0 6.1022707e-5 6.1022707e-5
-2.7967603e0 3.9190762e0 7.0235495e-5 7.0235495e-5
-2.6272803e0 3.9190762e0 7.9981868e-5 7.9981868e-5
-2.4578003e0 3.9190762e0 9.0139944e-5 9.0139944e-5
-2.2883203e0 3.9190762e0 1.00494337e-4 1.00494337e-4
-2.1188403e0 3.9190762e0 1.10810538e-4 1.10810538e-4
-1.9493604e0 3.9190762e0 1.20888222e-4 1.20888222e-4
-1.7798804e0 3.9190762e0 1.30432993e-4 1.30432993e-4
-1.6104004e0 3.9190762e0 1.3921443e-4 1.3921443e-4
-1.4409204e0 3.9190762e0 1.46982542e-4 1.46982542e-4
-1.2714404e0 3.9190762e0 1.53554883e-4 1.53554883e-4
-1.1019604e0 3.9190762e0 1.5872473e-4 1.5872473e-4
-9.324805e-1 3.9190762e0 1.6236379e-4 1.6236379e-4
-7.630005e-1 3.9190762e0 1.64407625e-4 1.64407625e-4
-5.935205e-1 3.9190762e0 1.64864445e-4 1.64864445e-4
-4.240405e-1 3.9190762e0 1.63702744e-4 1.63702744e-4
-2.545605e-1 3.9190762e0 1.61026059e-4 1.61026059e-4
-8.50806e-2 3.9190762e0 1.56931282e-4 1.56931282e-4
8.43994e-2 3.9190762e0 1.51575581e-4 1.51575581e-4
2.538794e-1 3.9190762e0 1.45155405e-4 1.45155405e-4
4.233594e-1 3.9190762e0 1.37808882e-4 1.37808882e-4
5.928394e-1 3.9190762e0 1.29761073e-4 1.29761073e-4
7.623193e-1 3.9190762e0 1.21197404e-4 1.21197404e-4
9.317993e-1 3.9190762e0 1.12307417e-4 1.12307417e-4
1.1012793e0 3.9190762e0 1.0326383e-4 1.0326383e-4
1.2707593e0 3.9190762e0 9.4227507e-5 9.4227507e-5
1.4402393e0 3.9190762e0 8.5345992e-5 8.5345992e-5
1.6097192e0 3.9190762e0 7.6745213e-5 7.6745213e-5
1.7791992e0 3.9190762e0 6.8523056e-5 6.8523056e-5
1.9486792e0 3.9190762e0 6.0740364e-5 6.0740364e-5
2.1181592e0 3.9190762e0 5.3468156e-5 5.3468156e-5
2.2876392e0 3.9190762e0 4.6737054e-5 4.6737054e-5
2.4571191e0 3.9190762e0 4.0574684e-5 4.0574684e-5
2.6265991e0 3.9190762e0 3.4989726e-5 3.4989726e-5
2.7960791e0 3.9190762e0 2.9972704e-5 2.9972704e-5
2.9655591e0 3.9190762e0 2.5498944e-5 2.5498944e-5
3.135039e0 3.9190762e0 2.1550589e-5 2.1550589e-5
3.304519e0 3.9190762e0 1.80937e-5 1.80937e-5
3.473999e0 3.9190762e0 1.5089664e-5 1.5089664e-5
3.643479e0 3.9190762e0 1.2501773e-5 1.2501773e-5
3.812959e0 3.9190762e0 1.02908664e-5 1.02908664e-5
3.982439e0 3.9190762e0 8.41412802e-6 8.41412802e-6
4.151919e0 3.9190762e0 6.8358133e-6 6.8358133e-6
4.321399e0 3.9190762e0 5.51643681e-6 5.51643681e-6
4.4908789e0 3.9190762e0 4.42295567e-6 4.42295567e-6
4.6603589e0 3.9190762e0 3.52341867e-6 3.52341867e-6
4.8298389e0 3.9190762e0 2.78777959e-6 2.78777959e-6
4.9993188e0 3.9190762e0 2.19167577e-6 2.19167577e-6

-5.0e0 3.9998831e0 3.905874e-6 3.905874e-6
-4.83052e0 3.9998831e0 5.0037982e-6 5.0037982e-6
-4.66104e0 3.9998831e0 6.3612788e-6 6.3612788e-6
-4.49156e0 3.9998831e0 8.0213673e-6 8.0213673e-6
-4.3220801e0 3.9998831e0 1.00312048e-5 1.00312048e-5
-4.1526001e0 3.9998831e0 1.24398566e-5 1.24398566e-5
-3.9831201e0 3.9998831e0 1.52968097e-5 1.52968097e-5
-3.8136401e0 3.9998831e0 1.86414284e-5 1.86414284e-5
-3.6441602e0 3.9998831e0 2.2510081e-5 2.2510081e-5
-3.4746802e0 3.9998831e0 2.6932814e-5 2.6932814e-5
-3.3052002e0 3.9998831e0 3.1916783e-5 3.1916783e-5
-3.1357202e0 3.9998831e0 3.7451099e-5 3.7451099e-5
-2.9662402e0 3.9998831e0 4.3516026e-5 4.3516026e-5
-2.7967603e0 3.9998831e0 5.0050336e-5 5.0050336e-5
-2.6272803e0 3.9998831e0 5.6979196e-5 5.6979196e-5
-2.4578003e0 3.9998831e0 6.4176273e-5 6.4176273e-5
-2.2883203e0 3.9998831e0 7.1512325e-5 7.1512325e-5
-2.1188403e0 3.9998831e0 7.8855922e-5 7.8855922e-5
-1.9493604e0 3.9998831e0 8.6017625e-5 8.6017625e-5
-1.7798804e0 3.9998831e0 9.281096e-5 9.281096e-5
-1.6104004e0 3.9998831e0 9.9091232e-5 9.9091232e-5
-1.4409204e0 3.9998831e0 1.04668394e-4 1.04668394e-4
-1.2714404e0 3.9998831e0 1.09398601e-4 1.09398601e-4
-1.1019604e0 3.9998831e0 1.13157977e-4 1.13157977e-4
-9.324805e-1 3.9998831e0 1.15842e-4 1.15842e-4
-7.630005e-1 3.9998831e0 1.17424135e-4 1.17424135e-4
-5.935205e-1 3.9998831e0 1.17832681e-4 1.17832681e-4
-4.240405e-1 3.9998831e0 1.17124637e-4 1.17124637e-4
-2.545605e-1 3.9998831e0 1.15326106e-4 1.15326106e-4
-8.50806e-2 3.9998831e0 1.1252825e-4 1.1252825e-4
8.43994e-2 3.9998831e0 1.08810602e-4 1.08810602e-4
2.538794e-1 3.9998831e0 1.04297923e-4 1.04297923e-4
4.233594e-1 3.9998831e0 9.9130385e-5 9.9130385e-5
5.928394e-1 3.9998831e0 9.3443144e-5 9.3443144e-5
7.623193e-1 3.9998831e0 8.7371295e-5 8.7371295e-5
9.317993e-1 3.9998831e0 8.104629e-5 8.104629e-5
1.1012793e0 3.9998831e0 7.4587912e-5 7.4587912e-5
1.2707593e0 3.9998831e0 6.812668e-5 6.812668e-5
1.4402393e0 3.9998831e0 6.176914e-5 6.176914e-5
1.6097192e0 3.9998831e0 5.5594672e-5 5.5594672e-5
1.7791992e0 3.9998831e0 4.9671759e-5 4.9671759e-5
1.9486792e0 3.9998831e0 4.4065707e-5 4.4065707e-5
2.1181592e0 3.9998831e0 3.8819199e-5 3.8819199e-5
2.2876392e0 3.9998831e0 3.3962222e-5 3.3962222e-5
2.4571191e0 3.9998831e0 2.9502061e-5 2.9502061e-5
2.6265991e0 3.9998831e0 2.5457428e-5 2.5457428e-5
2.7960791e0 3.9998831e0 2.1816554e-5 2.1816554e-5
2.9655591e0 3.9998831e0 1.8569774e-5 1.8569774e-5
3.135039e0 3.9998831e0 1.5703105e-5 1.5703105e-5
3.304519e0 3.9998831e0 1.318979e-5 1.318979e-5
3.473999e0 3.9998831e0 1.1005573e-5 1.1005573e-5
3.643479e0 3.9998831e0 9.1208719e-6 9.1208719e-6
3.812959e0 3.9998831e0 7.51074811e-6 7.51074811e-6
3.982439e0 3.9998831e0 6.14267815e-6 6.14267815e-6
4.151919e0 3.9998831e0 4.99186096e-6 4.99186096e-6
4.321399e0 3.9998831e0 4.02931473e-6 4.02931473e-6
4.4908789e0 3.9998831e0 3.23157707e-6 3.23157707e-6
4.6603589e0 3.9998831e0 2.57466127e-6 2.57466127e-6
4.8298389e0 3.9998831e0 2.03759198e-6 2.03759198e-6
4.9993188e0 3.9998831e0 1.60193588e-6 1.60193588e-6

